On 2-Clubs in Graph-Based Data Clustering: Theory and Algorithm Engineering

Editing a graph into a disjoint union of clusters is a standard optimization task in graph-based data clustering. Here, complementing classic work where the clusters shall be cliques, we focus on clusters that shall be 2-clubs, that is, subgraphs of diameter two. This naturally leads to the two NP-hard problems 2-Club Cluster Editing (the allowed editing operations are edge insertion and edge deletion) and 2-Club Cluster Vertex Deletion (the allowed editing operations are vertex deletions). Answering an open question from the literature, we show that 2-Club Cluster Editing is W[2]-hard with respect to the number of edge modifications, thus contrasting the fixed-parameter tractability result for the classic Cluster Editing problem (considering cliques instead of 2-clubs). Then focusing on 2-Club Cluster Vertex Deletion, which is easily seen to be fixed-parameter tractable, we show that under standard complexity-theoretic assumptions it does not have a polynomial-size problem kernel when parameterized by the number of vertex deletions. Nevertheless, we develop several effective data reduction and pruning rules, resulting in a competitive solver, clearly outperforming a standard CPLEX solver in most instances of an established biological test data set.

==> big_benchmark33.csv <==
instance,n,m,2cvd_cplex___timeout,2cvd_cplex___verify,2cvd_cplex___is_sol,2cvd_cplex___runtime,2cvd_cplex___k,2cvd_cplex___steps,cvd_cplex___timeout,cvd_cplex___verify,cvd_cplex___is_sol,cvd_cplex___runtime,cvd_cplex___k,cvd_cplex___steps,default___timeout,default___verify,default___is_sol,default___runtime,default___k,default___steps,default_lb_cut___timeout,default_lb_cut___verify,default_lb_cut___is_sol,default_lb_cut___runtime,default_lb_cut___k,default_lb_cut___steps,default_no_lb___timeout,default_no_lb___verify,default_no_lb___is_sol,default_no_lb___runtime,default_no_lb___k,default_no_lb___steps,lb_cut_no_rrules___timeout,lb_cut_no_rrules___verify,lb_cut_no_rrules___is_sol,lb_cut_no_rrules___runtime,lb_cut_no_rrules___k,lb_cut_no_rrules___steps,lb_disjoint_and_cut_no_rrules___timeout,lb_disjoint_and_cut_no_rrules___verify,lb_disjoint_and_cut_no_rrules___is_sol,lb_disjoint_and_cut_no_rrules___runtime,lb_disjoint_and_cut_no_rrules___k,lb_disjoint_and_cut_no_rrules___steps,lb_disjoint_no_rrules___timeout,lb_disjoint_no_rrules___verify,lb_disjoint_no_rrules___is_sol,lb_disjoint_no_rrules___runtime,lb_disjoint_no_rrules___k,lb_disjoint_no_rrules___steps,no_permanent_some_rrs___timeout,no_permanent_some_rrs___verify,no_permanent_some_rrs___is_sol,no_permanent_some_rrs___runtime,no_permanent_some_rrs___k,no_permanent_some_rrs___steps,permanent_some_more_rrs___timeout,permanent_some_more_rrs___verify,permanent_some_more_rrs___is_sol,permanent_some_more_rrs___runtime,permanent_some_more_rrs___k,permanent_some_more_rrs___steps,permanent_some_rrs___timeout,permanent_some_rrs___verify,permanent_some_rrs___is_sol,permanent_some_rrs___runtime,permanent_some_rrs___k,permanent_some_rrs___steps
cost_matrix_component_nr_1003_size_62_cutoff_10.0,62,624,False,True,CORRECT,0.28,7,,False,False,CORRECT,0.16,19,,False,True,CORRECT,0.02,7,11,False,True,CORRECT,2,7,14,False,True,CORRECT,0.03,7,16,False,True,CORRECT,132.11,7,612,False,True,CORRECT,5.48,7,66,False,True,CORRECT,0.04,7,66,False,True,CORRECT,0.02,7,15,False,True,CORRECT,0.02,7,13,False,True,CORRECT,0.01,7,14
cost_matrix_component_nr_1004_size_106_cutoff_10.0,104,1836,False,True,CORRECT,2.73,16,,False,False,CORRECT,0.27,23,,False,True,CORRECT,0.14,16,57,False,True,CORRECT,23.35,16,93,False,True,CORRECT,0.28,16,94,True,,,600.01,0,,False,True,CORRECT,101.31,16,522,False,True,CORRECT,0.55,16,534,False,True,CORRECT,0.22,16,139,False,True,CORRECT,0.15,16,63,False,True,CORRECT,0.18,16,86
cost_matrix_component_nr_1005_size_64_cutoff_10.0,62,665,False,True,CORRECT,0.06,2,,False,False,CORRECT,0.17,19,,False,True,CORRECT,0.02,2,3,False,True,CORRECT,0.84,2,3,False,True,CORRECT,0.02,2,4,False,True,CORRECT,1.99,2,20,False,True,CORRECT,1.73,2,20,False,True,CORRECT,0.01,2,20,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.02,2,8,False,True,CORRECT,0.01,2,8
cost_matrix_component_nr_1007_size_53_cutoff_10.0,53,454,False,True,CORRECT,0.15,4,,False,False,CORRECT,0.37,19,,False,True,CORRECT,0.02,4,8,False,True,CORRECT,2.3,4,13,False,True,CORRECT,0.02,4,14,False,True,CORRECT,5.39,4,76,False,True,CORRECT,4.21,4,58,False,True,CORRECT,0.02,4,58,False,True,CORRECT,0.01,4,15,False,True,CORRECT,0.02,4,14,False,True,CORRECT,0.01,4,15
cost_matrix_component_nr_1010_size_108_cutoff_10.0,108,1906,False,True,CORRECT,66.68,28,,False,False,CORRECT,199.16,67,,False,True,CORRECT,2.76,28,520,False,True,CORRECT,142.41,28,637,False,True,CORRECT,2.86,28,581,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,55.41,28,40315,False,True,CORRECT,127.88,28,59525,False,True,CORRECT,2.09,28,582,False,True,CORRECT,1.97,28,535
cost_matrix_component_nr_1011_size_61_cutoff_10.0,61,603,False,True,CORRECT,0.13,3,,False,False,CORRECT,0.09,16,,False,True,CORRECT,0.01,3,3,False,True,CORRECT,1.26,3,9,False,True,CORRECT,0.01,3,10,False,True,CORRECT,3.09,3,29,False,True,CORRECT,0.93,3,10,False,True,CORRECT,0.01,3,10,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.01,3,5
cost_matrix_component_nr_1019_size_126_cutoff_10.0,126,2598,False,True,CORRECT,47.94,18,,False,False,CORRECT,141.43,67,,False,True,CORRECT,0.8,18,75,False,True,CORRECT,32.53,18,114,False,True,CORRECT,1.19,18,116,True,,,600.01,0,,False,True,CORRECT,1087.42,18,4073,False,True,CORRECT,18.88,18,4916,False,True,CORRECT,1.22,18,368,False,True,CORRECT,0.54,18,108,False,True,CORRECT,0.55,18,108
cost_matrix_component_nr_1021_size_78_cutoff_10.0,78,990,False,True,CORRECT,0.26,8,,False,False,CORRECT,0.57,28,,False,True,CORRECT,0.02,8,14,False,True,CORRECT,2.35,8,19,False,True,CORRECT,0.03,8,30,False,True,CORRECT,15.3,8,110,False,True,CORRECT,4.63,8,44,False,True,CORRECT,0.02,8,44,False,True,CORRECT,0.02,8,19,False,True,CORRECT,0.02,8,19,False,True,CORRECT,0.01,8,19
cost_matrix_component_nr_1022_size_103_cutoff_10.0,103,1733,False,True,CORRECT,13.71,18,,False,False,CORRECT,35.93,57,,False,True,CORRECT,2.6,18,585,False,True,CORRECT,228.02,18,946,False,True,CORRECT,3.38,18,851,True,,,600.01,0,,False,True,CORRECT,406.2,18,2014,False,True,CORRECT,3.27,18,2928,False,True,CORRECT,8.11,18,4151,False,True,CORRECT,1.83,18,699,False,True,CORRECT,1.19,18,710
cost_matrix_component_nr_1026_size_133_cutoff_10.0,133,2896,False,True,CORRECT,59.65,21,,False,False,CORRECT,161.77,70,,False,True,CORRECT,2.49,21,195,False,True,CORRECT,88.03,21,270,False,True,CORRECT,1.78,21,208,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,44.32,21,15918,False,True,CORRECT,2.16,21,560,False,True,CORRECT,1.52,21,215,False,True,CORRECT,1.11,21,151
cost_matrix_component_nr_1028_size_55_cutoff_10.0,52,490,False,True,CORRECT,0.02,1,,False,False,CORRECT,0.09,13,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.27,1,7,False,True,CORRECT,1.41,1,7,False,True,CORRECT,0.01,1,7,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_1032_size_115_cutoff_10.0,115,2163,False,True,CORRECT,36.99,26,,False,False,CORRECT,54.34,63,,False,True,CORRECT,20.93,26,2939,False,True,CORRECT,467.24,26,1907,False,True,CORRECT,14.43,26,1990,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,43.11,26,26191,False,True,CORRECT,359.98,26,145417,False,True,CORRECT,5.41,26,1147,False,True,CORRECT,8.26,26,1817
cost_matrix_component_nr_1033_size_89_cutoff_10.0,89,1292,False,True,CORRECT,1.2,11,,False,False,CORRECT,15.31,44,,False,True,CORRECT,0.23,11,60,False,True,CORRECT,29.69,11,153,False,True,CORRECT,0.61,11,154,,,,,0,,False,True,CORRECT,102.29,11,675,False,True,CORRECT,0.72,11,606,False,True,CORRECT,0.26,11,176,False,True,CORRECT,0.13,11,67,False,True,CORRECT,0.16,11,87
cost_matrix_component_nr_1038_size_216_cutoff_10.0,216,7662,False,True,CORRECT,803.81,30,,True,,,3600.01,0,,False,True,CORRECT,313.16,30,5907,True,,,600.01,0,,False,True,CORRECT,423.63,30,9711,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,1502.11,30,112316,True,,,3600.01,0,,False,True,CORRECT,241.93,30,7986,False,True,CORRECT,204.74,30,9961
cost_matrix_component_nr_1044_size_50_cutoff_10.0,50,404,False,True,CORRECT,0.12,3,,False,False,CORRECT,0.28,15,,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.77,3,7,False,True,CORRECT,0.02,3,10,False,True,CORRECT,4.1,3,32,False,True,CORRECT,1.51,3,14,False,True,CORRECT,0.01,3,14,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.01,3,5
cost_matrix_component_nr_104_size_112_cutoff_10.0,109,2051,False,True,CORRECT,10.34,18,,False,False,CORRECT,1.89,38,,False,True,CORRECT,1.39,18,197,False,True,CORRECT,49.48,18,229,False,True,CORRECT,1.4,18,266,True,,,600.01,0,,False,True,CORRECT,975.76,18,4604,False,True,CORRECT,8.39,18,4702,False,True,CORRECT,6.26,18,3396,False,True,CORRECT,0.71,18,210,False,True,CORRECT,0.8,18,231
cost_matrix_component_nr_1057_size_87_cutoff_10.0,87,1234,False,True,CORRECT,1.82,12,,False,False,CORRECT,7.01,41,,False,True,CORRECT,0.17,12,45,False,True,CORRECT,11,12,69,False,True,CORRECT,0.17,12,74,,,,,0,,False,True,CORRECT,156.36,12,1059,False,True,CORRECT,1.13,12,1113,False,True,CORRECT,0.12,12,85,False,True,CORRECT,0.12,12,54,False,True,CORRECT,0.08,12,64
cost_matrix_component_nr_1059_size_55_cutoff_10.0,55,490,False,True,CORRECT,1.38,15,,False,False,CORRECT,1.9,31,,False,True,CORRECT,0.2,15,161,False,True,CORRECT,25.84,15,218,False,True,CORRECT,0.19,15,203,True,,,600.01,0,,False,True,CORRECT,225.5,15,1695,False,True,CORRECT,0.77,15,2741,False,True,CORRECT,0.85,15,1754,False,True,CORRECT,0.11,15,156,False,True,CORRECT,0.1,15,168
cost_matrix_component_nr_1069_size_94_cutoff_10.0,94,1442,False,True,CORRECT,0.4,9,,False,False,CORRECT,0.15,23,,False,True,CORRECT,0.05,9,30,False,True,CORRECT,8.6,9,39,False,True,CORRECT,0.07,9,40,False,True,CORRECT,614.73,9,4612,False,True,CORRECT,63.01,9,444,False,True,CORRECT,0.24,9,496,False,True,CORRECT,0.06,9,89,False,True,CORRECT,0.06,9,107,False,True,CORRECT,0.06,9,99
cost_matrix_component_nr_1076_size_75_cutoff_10.0,75,915,False,True,CORRECT,0.98,10,,False,False,CORRECT,1.33,29,,False,True,CORRECT,0.06,10,28,False,True,CORRECT,7.13,10,39,False,True,CORRECT,0.08,10,40,False,True,CORRECT,1037.02,10,6406,False,True,CORRECT,41.5,10,376,False,True,CORRECT,0.23,10,376,False,True,CORRECT,0.08,10,63,False,True,CORRECT,0.06,10,36,False,True,CORRECT,0.05,10,42
cost_matrix_component_nr_108_size_93_cutoff_10.0,89,1411,False,True,CORRECT,0.41,3,,False,False,CORRECT,1.45,39,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,1.64,3,7,False,True,CORRECT,0.02,3,8,False,True,CORRECT,4.86,3,35,False,True,CORRECT,1.9,3,15,False,True,CORRECT,0.02,3,15,False,True,CORRECT,0.02,3,9,False,True,CORRECT,0.01,3,8,False,True,CORRECT,0.01,3,8
cost_matrix_component_nr_1093_size_78_cutoff_10.0,77,990,False,True,CORRECT,1.86,16,,False,False,CORRECT,1.75,36,,False,True,CORRECT,0.36,16,224,False,True,CORRECT,50.25,16,275,False,True,CORRECT,0.5,16,268,True,,,600.01,0,,False,True,CORRECT,519.06,16,3603,False,True,CORRECT,1.81,16,2654,False,True,CORRECT,1.08,16,1861,False,True,CORRECT,0.3,16,299,False,True,CORRECT,0.18,16,223
cost_matrix_component_nr_109_size_81_cutoff_10.0,78,1069,False,True,CORRECT,0.09,2,,False,False,CORRECT,0.21,21,,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,1.5,2,11,False,True,CORRECT,1.4,2,11,False,True,CORRECT,0.01,2,11,False,True,CORRECT,0.01,2,7,False,True,CORRECT,0.01,2,7,False,True,CORRECT,0.01,2,7
cost_matrix_component_nr_1108_size_64_cutoff_10.0,64,665,False,True,CORRECT,0.14,7,,False,False,CORRECT,0.04,11,,False,True,CORRECT,0.01,7,6,False,True,CORRECT,3.27,7,19,False,True,CORRECT,0.01,7,20,False,True,CORRECT,139.19,7,916,False,True,CORRECT,4.66,7,34,False,True,CORRECT,0.02,7,34,False,True,CORRECT,0.01,7,8,False,True,CORRECT,0.01,7,7,False,True,CORRECT,0.01,7,7
cost_matrix_component_nr_1112_size_78_cutoff_10.0,78,990,False,True,CORRECT,8.94,19,,False,False,CORRECT,29.24,48,,False,True,CORRECT,2.78,19,895,False,True,CORRECT,182.44,19,874,False,True,CORRECT,3.11,19,1137,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,9.01,19,11273,False,True,CORRECT,701.5,19,746863,False,True,CORRECT,1.09,19,742,False,True,CORRECT,1.17,19,907
cost_matrix_component_nr_111_size_78_cutoff_10.0,78,990,False,True,CORRECT,2.55,16,,False,False,CORRECT,0.5,29,,False,True,CORRECT,0.29,16,171,False,True,CORRECT,46.99,16,229,False,True,CORRECT,0.48,16,230,True,,,600.01,0,,False,True,CORRECT,318.96,16,2202,False,True,CORRECT,0.75,16,1865,False,True,CORRECT,1,16,1843,False,True,CORRECT,0.2,16,224,False,True,CORRECT,0.11,16,137
cost_matrix_component_nr_1123_size_61_cutoff_10.0,55,603,False,True,CORRECT,0.32,2,,False,False,CORRECT,0.86,26,,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.54,2,2,False,True,CORRECT,0.02,2,5,False,True,CORRECT,1.73,2,8,False,True,CORRECT,1.45,2,8,False,True,CORRECT,0.01,2,16,False,True,CORRECT,0.02,2,6,False,True,CORRECT,0.02,2,5,False,True,CORRECT,0.01,2,6
cost_matrix_component_nr_1126_size_65_cutoff_10.0,58,686,False,True,CORRECT,0.19,3,,False,False,CORRECT,1.48,23,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,1.17,3,7,False,True,CORRECT,0.02,3,8,False,True,CORRECT,5.4,3,50,False,True,CORRECT,1.04,3,11,False,True,CORRECT,0.02,3,11,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.02,3,5
cost_matrix_component_nr_1130_size_159_cutoff_10.0,159,4145,False,True,CORRECT,287.61,33,,False,False,CORRECT,449.44,88,,False,True,CORRECT,2.01,33,112,False,True,CORRECT,76.66,33,241,False,True,CORRECT,3.11,33,242,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,173.4,33,37958,False,True,CORRECT,4.89,33,822,False,True,CORRECT,1.52,33,161,False,True,CORRECT,1.28,33,171
cost_matrix_component_nr_115_size_79_cutoff_10.0,74,1016,False,True,CORRECT,1.63,11,,False,False,CORRECT,6.18,39,,False,True,CORRECT,0.1,11,24,False,True,CORRECT,6.53,11,42,False,True,CORRECT,0.13,11,43,True,,,600.01,0,,False,True,CORRECT,136.31,11,1069,False,True,CORRECT,0.82,11,965,False,True,CORRECT,0.07,11,55,False,True,CORRECT,0.07,11,38,False,True,CORRECT,0.06,11,37
cost_matrix_component_nr_1164_size_56_cutoff_10.0,51,508,False,True,CORRECT,0.02,0,,False,False,CORRECT,0.04,9,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,1.08,0,6,False,True,CORRECT,1.13,0,6,False,True,CORRECT,0.01,0,6,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_116_size_152_cutoff_10.0,152,3787,False,True,CORRECT,11.21,13,,False,False,CORRECT,50.52,56,,False,True,CORRECT,1.22,13,70,False,True,CORRECT,42.2,13,143,False,True,CORRECT,1.48,13,148,True,,,600.01,0,,False,True,CORRECT,145.97,13,757,False,True,CORRECT,2.11,13,904,False,True,CORRECT,0.85,13,170,False,True,CORRECT,1,13,164,False,True,CORRECT,0.99,13,235
cost_matrix_component_nr_117_size_95_cutoff_10.0,94,1473,False,True,CORRECT,4.19,19,,False,False,CORRECT,16,46,,False,True,CORRECT,0.62,19,157,False,True,CORRECT,59.58,19,245,False,True,CORRECT,0.83,19,243,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,14.59,19,12273,False,True,CORRECT,1.75,19,1539,False,True,CORRECT,0.44,19,267,False,True,CORRECT,0.6,19,321
cost_matrix_component_nr_1184_size_55_cutoff_10.0,55,490,False,True,CORRECT,0.59,11,,False,False,CORRECT,0.57,20,,False,True,CORRECT,0.04,11,25,False,True,CORRECT,5.66,11,39,False,True,CORRECT,0.06,11,41,True,,,600.01,0,,False,True,CORRECT,23.25,11,195,False,True,CORRECT,0.06,11,195,False,True,CORRECT,0.02,11,23,False,True,CORRECT,0.02,11,22,False,True,CORRECT,0.02,11,23
cost_matrix_component_nr_118_size_204_cutoff_10.0,204,6832,False,True,CORRECT,462.21,15,,True,,,3600.01,0,,False,True,CORRECT,22.67,15,335,False,True,CORRECT,140.45,15,277,False,True,CORRECT,23.79,15,278,True,,,600.01,0,,False,True,CORRECT,342.65,15,699,False,True,CORRECT,13.86,15,1074,False,True,CORRECT,121.74,15,7776,False,True,CORRECT,5.16,15,197,False,True,CORRECT,4.86,15,283
cost_matrix_component_nr_1192_size_53_cutoff_10.0,51,454,False,True,CORRECT,0.24,5,,False,False,CORRECT,0.35,19,,False,True,CORRECT,0.01,5,8,False,True,CORRECT,2.02,5,11,False,True,CORRECT,0.02,5,15,False,True,CORRECT,7.77,5,38,False,True,CORRECT,5.46,5,38,False,True,CORRECT,0.03,5,72,False,True,CORRECT,0.02,5,19,False,True,CORRECT,0.02,5,21,False,True,CORRECT,0.02,5,19
cost_matrix_component_nr_1202_size_102_cutoff_10.0,102,1699,False,True,CORRECT,5.77,17,,False,False,CORRECT,3.1,41,,False,True,CORRECT,0.26,17,85,False,True,CORRECT,33.72,17,247,False,True,CORRECT,0.47,17,290,True,,,600.01,0,,False,True,CORRECT,316.92,17,1917,False,True,CORRECT,1.95,17,1892,False,True,CORRECT,0.43,17,410,False,True,CORRECT,0.21,17,138,False,True,CORRECT,0.16,17,92
cost_matrix_component_nr_1204_size_60_cutoff_10.0,60,584,False,True,CORRECT,1.14,14,,False,False,CORRECT,1.57,30,,False,True,CORRECT,0.08,14,67,False,True,CORRECT,10.55,14,95,False,True,CORRECT,0.12,14,98,True,,,600.01,0,,False,True,CORRECT,86.63,14,594,False,True,CORRECT,0.29,14,710,False,True,CORRECT,0.14,14,224,False,True,CORRECT,0.05,14,61,False,True,CORRECT,0.06,14,73
cost_matrix_component_nr_1209_size_195_cutoff_10.0,195,6241,False,True,CORRECT,342.93,29,,False,False,CORRECT,1317.02,103,,False,True,CORRECT,7.04,29,103,False,True,CORRECT,43.65,29,70,False,True,CORRECT,10.44,29,206,True,,,600.01,0,,False,True,CORRECT,956.01,29,1659,False,True,CORRECT,19.13,29,2303,False,True,CORRECT,2.08,29,196,False,True,CORRECT,1.89,29,120,False,True,CORRECT,1.2,29,106
cost_matrix_component_nr_1215_size_66_cutoff_10.0,64,707,False,True,CORRECT,0.08,4,,False,False,CORRECT,0.09,18,,False,True,CORRECT,0.01,4,5,False,True,CORRECT,0.48,4,2,False,True,CORRECT,0.01,4,9,False,True,CORRECT,1.83,4,11,False,True,CORRECT,1.71,4,11,False,True,CORRECT,0.01,4,16,False,True,CORRECT,0.01,4,11,False,True,CORRECT,0.01,4,11,False,True,CORRECT,0.01,4,11
cost_matrix_component_nr_1216_size_57_cutoff_10.0,53,526,False,True,CORRECT,0.2,5,,False,False,CORRECT,0.3,21,,False,True,CORRECT,0.02,5,13,False,True,CORRECT,2.06,5,22,False,True,CORRECT,0.03,5,23,False,True,CORRECT,25.14,5,200,False,True,CORRECT,2.65,5,27,False,True,CORRECT,0.02,5,27,False,True,CORRECT,0.02,5,14,False,True,CORRECT,0.02,5,14,False,True,CORRECT,0.01,5,14
cost_matrix_component_nr_1219_size_77_cutoff_10.0,76,965,False,True,CORRECT,1.73,11,,False,False,CORRECT,5.73,34,,False,True,CORRECT,0.08,11,17,False,True,CORRECT,6.2,11,49,False,True,CORRECT,0.13,11,50,True,,,600.01,0,,False,True,CORRECT,41.55,11,297,False,True,CORRECT,0.26,11,301,False,True,CORRECT,0.06,11,51,False,True,CORRECT,0.07,11,38,False,True,CORRECT,0.07,11,40
cost_matrix_component_nr_123_size_148_cutoff_10.0,148,3589,False,True,CORRECT,158.88,33,,False,False,CORRECT,255.91,81,,False,True,CORRECT,26.37,33,2117,False,True,CORRECT,822.04,33,2385,False,True,CORRECT,23.68,33,2183,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,2366.48,33,706269,False,True,CORRECT,2668.85,33,606294,False,True,CORRECT,13.38,33,1620,False,True,CORRECT,14.84,33,1810
cost_matrix_component_nr_1242_size_108_cutoff_10.0,108,1906,False,True,CORRECT,28.26,24,,False,False,CORRECT,112.32,62,,False,True,CORRECT,5.34,24,920,False,True,CORRECT,159.04,24,651,False,True,CORRECT,5.86,24,1300,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,33.41,24,22666,False,True,CORRECT,118.04,24,65435,False,True,CORRECT,3.63,24,1113,False,True,CORRECT,4.41,24,1260
cost_matrix_component_nr_1248_size_135_cutoff_10.0,135,2984,False,True,CORRECT,31.95,18,,False,False,CORRECT,13.16,53,,False,True,CORRECT,0.85,18,96,False,True,CORRECT,26.27,18,91,False,True,CORRECT,0.69,18,91,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,11.49,18,4906,False,True,CORRECT,0.35,18,74,False,True,CORRECT,0.43,18,75,False,True,CORRECT,0.56,18,87
cost_matrix_component_nr_1270_size_71_cutoff_10.0,71,820,False,True,CORRECT,1.59,16,,False,False,CORRECT,0.96,28,,False,True,CORRECT,0.14,16,63,False,True,CORRECT,24.66,16,137,False,True,CORRECT,0.27,16,138,True,,,600.01,0,,False,True,CORRECT,296.53,16,2200,False,True,CORRECT,1.07,16,2200,False,True,CORRECT,0.52,16,612,False,True,CORRECT,0.14,16,117,False,True,CORRECT,0.14,16,156
cost_matrix_component_nr_1271_size_58_cutoff_10.0,54,545,False,True,CORRECT,1.01,9,,False,False,CORRECT,0.37,24,,False,True,CORRECT,0.05,9,34,False,True,CORRECT,4.85,9,44,False,True,CORRECT,0.07,9,45,False,True,CORRECT,451.08,9,2680,False,True,CORRECT,13.04,9,143,False,True,CORRECT,0.06,9,143,False,True,CORRECT,0.04,9,51,False,True,CORRECT,0.03,9,34,False,True,CORRECT,0.03,9,37
cost_matrix_component_nr_1286_size_62_cutoff_10.0,60,624,False,True,CORRECT,0.43,4,,False,False,CORRECT,0.31,19,,False,True,CORRECT,0.01,4,4,False,True,CORRECT,1.52,4,6,False,True,CORRECT,0.01,4,7,False,True,CORRECT,11.21,4,92,False,True,CORRECT,2.37,4,23,False,True,CORRECT,0.01,4,23,False,True,CORRECT,0.01,4,7,False,True,CORRECT,0.01,4,7,False,True,CORRECT,0.01,4,7
cost_matrix_component_nr_1290_size_57_cutoff_10.0,57,526,False,True,CORRECT,0.13,3,,False,False,CORRECT,0.12,13,,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.74,3,4,False,True,CORRECT,0.01,3,6,False,True,CORRECT,2.98,3,19,False,True,CORRECT,1.76,3,10,False,True,CORRECT,0.01,3,10,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.01,3,4
cost_matrix_component_nr_1297_size_143_cutoff_10.0,143,3350,False,True,CORRECT,53.09,29,,False,False,CORRECT,310.33,76,,False,True,CORRECT,5.78,29,370,False,True,CORRECT,123.23,29,337,False,True,CORRECT,4.95,29,469,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,112.2,29,47722,False,True,CORRECT,14.03,29,2405,False,True,CORRECT,2.39,29,322,False,True,CORRECT,4.32,29,502
cost_matrix_component_nr_129_size_52_cutoff_10.0,51,437,False,True,CORRECT,0.17,7,,False,False,CORRECT,0.33,21,,False,True,CORRECT,0.03,7,16,False,True,CORRECT,2.55,7,24,False,True,CORRECT,0.03,7,31,False,True,CORRECT,108.39,7,985,False,True,CORRECT,22.29,7,262,False,True,CORRECT,0.07,7,262,False,True,CORRECT,0.02,7,33,False,True,CORRECT,0.02,7,28,False,True,CORRECT,0.02,7,28
cost_matrix_component_nr_12_size_57_cutoff_10.0,53,526,False,True,CORRECT,0.3,5,,False,False,CORRECT,0.86,24,,False,True,CORRECT,0.02,5,6,False,True,CORRECT,2.73,5,17,False,True,CORRECT,0.03,5,18,False,True,CORRECT,29.18,5,215,False,True,CORRECT,1.7,5,11,False,True,CORRECT,0.01,5,11,False,True,CORRECT,0.01,5,10,False,True,CORRECT,0.02,5,8,False,True,CORRECT,0.01,5,8
cost_matrix_component_nr_1310_size_104_cutoff_10.0,104,1767,False,True,CORRECT,16.63,22,,False,False,CORRECT,33.89,52,,False,True,CORRECT,2.12,22,393,False,True,CORRECT,159.04,22,591,False,True,CORRECT,2.12,22,492,,,,,0,,False,True,CORRECT,594.59,22,2498,False,True,CORRECT,3.44,22,2246,False,True,CORRECT,20.05,22,12630,False,True,CORRECT,0.95,22,341,False,True,CORRECT,0.94,22,338
cost_matrix_component_nr_1323_size_56_cutoff_10.0,56,508,False,True,CORRECT,0.65,7,,False,False,CORRECT,0.65,29,,False,True,CORRECT,0.08,7,35,False,True,CORRECT,4.77,7,28,False,True,CORRECT,0.06,7,29,False,True,CORRECT,169.48,7,1353,False,True,CORRECT,15.38,7,158,False,True,CORRECT,0.08,7,170,False,True,CORRECT,0.05,7,53,False,True,CORRECT,0.04,7,37,False,True,CORRECT,0.04,7,50
cost_matrix_component_nr_132_size_56_cutoff_10.0,54,508,False,True,CORRECT,0.3,2,,False,False,CORRECT,0.55,23,,False,True,CORRECT,0.02,2,5,False,True,CORRECT,0.53,2,2,False,True,CORRECT,0.02,2,6,False,True,CORRECT,1.94,2,9,False,True,CORRECT,1.54,2,9,False,True,CORRECT,0.01,2,20,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.02,2,9,False,True,CORRECT,0.01,2,9
cost_matrix_component_nr_1331_size_59_cutoff_10.0,56,564,False,True,CORRECT,0.04,2,,False,False,CORRECT,0.04,5,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.5,2,2,False,True,CORRECT,0.01,2,4,False,True,CORRECT,2.2,2,11,False,True,CORRECT,1.57,2,11,False,True,CORRECT,0.01,2,11,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3
cost_matrix_component_nr_133_size_69_cutoff_10.0,68,774,False,True,CORRECT,0.28,8,,False,False,CORRECT,0.22,22,,False,True,CORRECT,0.04,8,20,False,True,CORRECT,4.65,8,32,False,True,CORRECT,0.05,8,33,False,True,CORRECT,146.7,8,987,False,True,CORRECT,29.03,8,277,False,True,CORRECT,0.11,8,264,False,True,CORRECT,0.04,8,51,False,True,CORRECT,0.03,8,31,False,True,CORRECT,0.03,8,31
cost_matrix_component_nr_1341_size_96_cutoff_10.0,93,1504,False,True,CORRECT,0.64,2,,False,False,CORRECT,0.19,22,,False,True,CORRECT,0.02,2,3,False,True,CORRECT,1.12,2,3,False,True,CORRECT,0.02,2,4,False,True,CORRECT,2.64,2,21,False,True,CORRECT,2.67,2,21,False,True,CORRECT,0.02,2,21,False,True,CORRECT,0.01,2,6,False,True,CORRECT,0.02,2,6,False,True,CORRECT,0.01,2,6
cost_matrix_component_nr_1343_size_59_cutoff_10.0,58,564,False,True,CORRECT,0.06,6,,False,False,CORRECT,0.04,8,,False,True,CORRECT,0.01,6,9,False,True,CORRECT,1.62,6,10,False,True,CORRECT,0.01,6,14,False,True,CORRECT,13.39,6,88,False,True,CORRECT,5.68,6,60,False,True,CORRECT,0.02,6,60,False,True,CORRECT,0.01,6,13,False,True,CORRECT,0.01,6,13,False,True,CORRECT,0.01,6,13
cost_matrix_component_nr_1345_size_51_cutoff_10.0,51,420,False,True,CORRECT,0.02,1,,False,False,CORRECT,0.09,11,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.87,1,5,False,True,CORRECT,0.99,1,5,False,True,CORRECT,0.01,1,5,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_1352_size_66_cutoff_10.0,66,707,False,True,CORRECT,0.02,1,,False,False,CORRECT,0.04,8,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.08,1,8,False,True,CORRECT,1.04,1,8,False,True,CORRECT,0.01,1,8,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_135_size_130_cutoff_10.0,130,2767,False,True,CORRECT,21.28,22,,False,False,CORRECT,1.19,40,,False,True,CORRECT,0.08,22,21,False,True,CORRECT,20.97,22,62,False,True,CORRECT,0.29,22,77,True,,,600.01,0,,False,True,CORRECT,26.47,22,78,False,True,CORRECT,0.16,22,78,False,True,CORRECT,0.08,22,34,False,True,CORRECT,0.08,22,28,False,True,CORRECT,0.09,22,30
cost_matrix_component_nr_1368_size_57_cutoff_10.0,57,526,False,True,CORRECT,0.13,6,,False,False,CORRECT,0.15,21,,False,True,CORRECT,0.03,6,22,False,True,CORRECT,4.32,6,34,False,True,CORRECT,0.03,6,35,False,True,CORRECT,48.89,6,455,False,True,CORRECT,14.19,6,198,False,True,CORRECT,0.04,6,198,False,True,CORRECT,0.01,6,39,False,True,CORRECT,0.02,6,37,False,True,CORRECT,0.02,6,44
cost_matrix_component_nr_1369_size_80_cutoff_10.0,80,1042,False,True,CORRECT,1.08,6,,False,False,CORRECT,0.26,20,,False,True,CORRECT,0.03,6,9,False,True,CORRECT,1.61,6,13,False,True,CORRECT,0.04,6,15,False,True,CORRECT,38.87,6,146,False,True,CORRECT,7.69,6,50,False,True,CORRECT,0.06,6,85,False,True,CORRECT,0.02,6,12,False,True,CORRECT,0.03,6,12,False,True,CORRECT,0.02,6,12
cost_matrix_component_nr_1372_size_82_cutoff_10.0,81,1095,False,True,CORRECT,0.7,8,,False,False,CORRECT,0.97,34,,False,True,CORRECT,0.06,8,24,False,True,CORRECT,5.18,8,44,False,True,CORRECT,0.1,8,45,False,True,CORRECT,302.09,8,1724,False,True,CORRECT,7.36,8,53,False,True,CORRECT,0.04,8,62,False,True,CORRECT,0.05,8,36,False,True,CORRECT,0.05,8,26,False,True,CORRECT,0.04,8,26
cost_matrix_component_nr_1383_size_119_cutoff_10.0,119,2316,False,True,CORRECT,23.25,21,,False,False,CORRECT,20.83,49,,False,True,CORRECT,0.71,21,109,False,True,CORRECT,52.61,21,207,False,True,CORRECT,1.68,21,208,True,,,600.01,0,,False,True,CORRECT,1028.53,21,4382,False,True,CORRECT,6.3,21,4384,False,True,CORRECT,1.44,21,544,False,True,CORRECT,0.5,21,118,False,True,CORRECT,0.46,21,131
cost_matrix_component_nr_1391_size_92_cutoff_10.0,88,1381,False,True,CORRECT,0.92,6,,False,False,CORRECT,5.94,33,,False,True,CORRECT,0.05,6,11,False,True,CORRECT,2.44,6,13,False,True,CORRECT,0.06,6,16,False,True,CORRECT,17.12,6,103,False,True,CORRECT,4.63,6,23,False,True,CORRECT,0.05,6,60,False,True,CORRECT,0.02,6,13,False,True,CORRECT,0.02,6,13,False,True,CORRECT,0.02,6,13
cost_matrix_component_nr_1394_size_74_cutoff_10.0,71,891,False,True,CORRECT,0.1,2,,False,False,CORRECT,0.09,14,,False,True,CORRECT,0.02,2,4,False,True,CORRECT,0.87,2,4,False,True,CORRECT,0.01,2,5,False,True,CORRECT,1.55,2,11,False,True,CORRECT,1.58,2,11,False,True,CORRECT,0.01,2,11,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,8
cost_matrix_component_nr_13_size_65_cutoff_10.0,62,686,False,True,CORRECT,1.28,14,,False,False,CORRECT,0.27,22,,False,True,CORRECT,0.04,14,20,False,True,CORRECT,5.31,14,38,False,True,CORRECT,0.07,14,39,True,,,600.01,0,,False,True,CORRECT,29.44,14,257,False,True,CORRECT,0.11,14,257,False,True,CORRECT,0.03,14,34,False,True,CORRECT,0.03,14,27,False,True,CORRECT,0.03,14,28
cost_matrix_component_nr_1405_size_55_cutoff_10.0,55,490,False,True,CORRECT,0.36,4,,False,False,CORRECT,0.38,25,,False,True,CORRECT,0.02,4,3,False,True,CORRECT,0.83,4,9,False,True,CORRECT,0.03,4,15,False,True,CORRECT,4.06,4,17,False,True,CORRECT,1.23,4,10,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.01,4,3,False,True,CORRECT,0.01,4,3,False,True,CORRECT,0.01,4,3
cost_matrix_component_nr_1409_size_51_cutoff_10.0,51,420,False,True,CORRECT,0.21,7,,False,False,CORRECT,0.31,18,,False,True,CORRECT,0.02,7,13,False,True,CORRECT,3.36,7,31,False,True,CORRECT,0.04,7,35,False,True,CORRECT,119.47,7,966,False,True,CORRECT,6.22,7,73,False,True,CORRECT,0.03,7,73,False,True,CORRECT,0.01,7,13,False,True,CORRECT,0.02,7,13,False,True,CORRECT,0.02,7,13
cost_matrix_component_nr_1410_size_68_cutoff_10.0,62,751,False,True,CORRECT,0.26,5,,False,False,CORRECT,0.14,17,,False,True,CORRECT,0.02,5,10,False,True,CORRECT,1.94,5,15,False,True,CORRECT,0.02,5,16,False,True,CORRECT,31.74,5,234,False,True,CORRECT,10.56,5,88,False,True,CORRECT,0.05,5,99,False,True,CORRECT,0.02,5,13,False,True,CORRECT,0.03,5,18,False,True,CORRECT,0.02,5,17
cost_matrix_component_nr_142_size_57_cutoff_10.0,53,526,False,True,CORRECT,0.08,1,,False,False,CORRECT,0.03,8,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.66,1,6,False,True,CORRECT,0.61,1,6,False,True,CORRECT,0.01,1,6,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3
cost_matrix_component_nr_1431_size_65_cutoff_10.0,63,686,False,True,CORRECT,0.23,5,,False,False,CORRECT,1.03,25,,False,True,CORRECT,0.03,5,12,False,True,CORRECT,2.74,5,23,False,True,CORRECT,0.04,5,24,False,True,CORRECT,34.52,5,211,False,True,CORRECT,5.24,5,51,False,True,CORRECT,0.03,5,54,False,True,CORRECT,0.02,5,16,False,True,CORRECT,0.02,5,14,False,True,CORRECT,0.02,5,14
cost_matrix_component_nr_144_size_58_cutoff_10.0,57,545,False,True,CORRECT,0.11,4,,False,False,CORRECT,0.1,15,,False,True,CORRECT,0.01,4,5,False,True,CORRECT,1.7,4,10,False,True,CORRECT,0.02,4,10,False,True,CORRECT,11.22,4,67,False,True,CORRECT,3.12,4,29,False,True,CORRECT,0.01,4,29,False,True,CORRECT,0.01,4,9,False,True,CORRECT,0.02,4,9,False,True,CORRECT,0.01,4,9
cost_matrix_component_nr_1465_size_56_cutoff_10.0,53,508,False,True,CORRECT,0.4,8,,False,False,CORRECT,0.7,24,,False,True,CORRECT,0.03,8,18,False,True,CORRECT,5.17,8,37,False,True,CORRECT,0.04,8,38,False,True,CORRECT,139.28,8,863,False,True,CORRECT,9.71,8,99,False,True,CORRECT,0.04,8,99,False,True,CORRECT,0.02,8,29,False,True,CORRECT,0.02,8,23,False,True,CORRECT,0.02,8,23
cost_matrix_component_nr_1467_size_65_cutoff_10.0,58,686,False,True,CORRECT,0.03,1,,False,False,CORRECT,0.06,15,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.24,1,6,False,True,CORRECT,1.06,1,6,False,True,CORRECT,0.01,1,6,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_146_size_114_cutoff_10.0,113,2125,False,True,CORRECT,0.43,5,,False,False,CORRECT,0.18,20,,False,True,CORRECT,0.02,5,3,False,True,CORRECT,2,5,15,False,True,CORRECT,0.03,5,16,False,True,CORRECT,26.79,5,221,False,True,CORRECT,2.04,5,10,False,True,CORRECT,0.01,5,10,False,True,CORRECT,0.01,5,6,False,True,CORRECT,0.02,5,6,False,True,CORRECT,0.02,5,6
cost_matrix_component_nr_147_size_64_cutoff_10.0,62,665,False,True,CORRECT,0.3,4,,False,False,CORRECT,0.06,12,,False,True,CORRECT,0.01,4,4,False,True,CORRECT,1.06,4,6,False,True,CORRECT,0.01,4,7,False,True,CORRECT,4.55,4,44,False,True,CORRECT,2.07,4,19,False,True,CORRECT,0.01,4,19,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.01,4,10
cost_matrix_component_nr_1481_size_87_cutoff_10.0,87,1234,False,True,CORRECT,1.56,9,,False,False,CORRECT,2.11,41,,False,True,CORRECT,0.05,9,11,False,True,CORRECT,3.84,9,26,False,True,CORRECT,0.13,9,40,False,True,CORRECT,211.03,9,660,False,True,CORRECT,13.61,9,71,False,True,CORRECT,0.08,9,71,False,True,CORRECT,0.05,9,21,False,True,CORRECT,0.04,9,14,False,True,CORRECT,0.04,9,18
cost_matrix_component_nr_148_size_68_cutoff_10.0,68,751,False,True,CORRECT,0.37,9,,False,False,CORRECT,0.16,19,,False,True,CORRECT,0.02,9,17,False,True,CORRECT,3.32,9,16,False,True,CORRECT,0.03,9,26,False,True,CORRECT,179.73,9,772,False,True,CORRECT,8.14,9,63,False,True,CORRECT,0.03,9,63,False,True,CORRECT,0.02,9,31,False,True,CORRECT,0.02,9,21,False,True,CORRECT,0.02,9,20
cost_matrix_component_nr_14_size_73_cutoff_10.0,69,867,False,True,CORRECT,1.27,11,,False,False,CORRECT,2.26,34,,False,True,CORRECT,0.11,11,54,False,True,CORRECT,12.58,11,81,False,True,CORRECT,0.16,11,80,True,,,600.01,0,,False,True,CORRECT,52.52,11,360,False,True,CORRECT,0.28,11,381,False,True,CORRECT,0.13,11,168,False,True,CORRECT,0.07,11,47,False,True,CORRECT,0.07,11,52
cost_matrix_component_nr_1500_size_55_cutoff_10.0,55,490,False,True,CORRECT,0.55,9,,False,False,CORRECT,0.68,27,,False,True,CORRECT,0.05,9,38,False,True,CORRECT,4.88,9,50,False,True,CORRECT,0.07,9,62,False,True,CORRECT,432.7,9,2151,False,True,CORRECT,12.57,9,115,False,True,CORRECT,0.04,9,110,False,True,CORRECT,0.04,9,63,False,True,CORRECT,0.04,9,48,False,True,CORRECT,0.04,9,47
cost_matrix_component_nr_1507_size_70_cutoff_10.0,69,796,False,True,CORRECT,0.08,4,,False,False,CORRECT,0.07,13,,False,True,CORRECT,0.01,4,4,False,True,CORRECT,1.4,4,7,False,True,CORRECT,0.01,4,8,False,True,CORRECT,5.04,4,46,False,True,CORRECT,2.13,4,21,False,True,CORRECT,0.01,4,21,False,True,CORRECT,0.01,4,9,False,True,CORRECT,0.01,4,9,False,True,CORRECT,0.01,4,9
cost_matrix_component_nr_150_size_60_cutoff_10.0,55,584,False,True,CORRECT,0.14,5,,False,False,CORRECT,0.08,11,,False,True,CORRECT,0.01,5,4,False,True,CORRECT,1.78,5,7,False,True,CORRECT,0.01,5,8,False,True,CORRECT,17.2,5,155,False,True,CORRECT,5.94,5,74,False,True,CORRECT,0.03,5,74,False,True,CORRECT,0.01,5,17,False,True,CORRECT,0.02,5,17,False,True,CORRECT,0.01,5,17
cost_matrix_component_nr_1514_size_77_cutoff_10.0,71,965,False,True,CORRECT,0.02,0,,False,False,CORRECT,0.05,3,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,1.45,0,8,False,True,CORRECT,1.42,0,8,False,True,CORRECT,0.01,0,8,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_1516_size_69_cutoff_10.0,69,774,False,True,CORRECT,5.79,19,,False,False,CORRECT,3.42,39,,False,True,CORRECT,1.06,19,482,False,True,CORRECT,71.2,19,477,False,True,CORRECT,1.09,19,542,True,,,600.01,0,,False,True,CORRECT,752.01,19,4355,False,True,CORRECT,2.42,19,4654,False,True,CORRECT,51.77,19,54990,False,True,CORRECT,0.61,19,461,False,True,CORRECT,0.55,19,450
cost_matrix_component_nr_151_size_79_cutoff_10.0,79,1016,False,True,CORRECT,1.72,16,,False,False,CORRECT,8.9,39,,False,True,CORRECT,1.5,16,563,False,True,CORRECT,121.97,16,596,False,True,CORRECT,1.72,16,681,True,,,600.01,0,,False,True,CORRECT,549.28,16,3615,False,True,CORRECT,3.48,16,4228,False,True,CORRECT,15.87,16,20940,False,True,CORRECT,1.3,16,991,False,True,CORRECT,0.97,16,877
cost_matrix_component_nr_1531_size_64_cutoff_10.0,63,665,False,True,CORRECT,0.28,6,,False,False,CORRECT,0.68,19,,False,True,CORRECT,0.02,6,11,False,True,CORRECT,2.47,6,11,False,True,CORRECT,0.03,6,15,False,True,CORRECT,52.33,6,265,False,True,CORRECT,3.68,6,33,False,True,CORRECT,0.02,6,33,False,True,CORRECT,0.02,6,14,False,True,CORRECT,0.02,6,14,False,True,CORRECT,0.01,6,14
cost_matrix_component_nr_1558_size_57_cutoff_10.0,51,526,False,True,CORRECT,0.34,2,,False,False,CORRECT,0.84,27,,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.51,2,5,False,True,CORRECT,0.02,2,8,False,True,CORRECT,1.82,2,8,False,True,CORRECT,1.02,2,8,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5
cost_matrix_component_nr_155_size_94_cutoff_10.0,94,1442,False,True,CORRECT,14.41,18,,False,False,CORRECT,36.01,54,,False,True,CORRECT,0.51,18,105,False,True,CORRECT,22.9,18,127,False,True,CORRECT,0.52,18,167,True,,,600.01,0,,False,True,CORRECT,814.79,18,3660,False,True,CORRECT,4.2,18,2622,False,True,CORRECT,0.61,18,426,False,True,CORRECT,0.27,18,124,False,True,CORRECT,0.22,18,121
cost_matrix_component_nr_1562_size_60_cutoff_10.0,58,584,False,True,CORRECT,0.01,0,,False,False,CORRECT,0.1,18,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.53,0,3,False,True,CORRECT,0.55,0,3,False,True,CORRECT,0.01,0,3,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_1566_size_67_cutoff_10.0,67,729,False,True,CORRECT,1.23,16,,False,False,CORRECT,1.16,33,,False,True,CORRECT,0.56,16,305,False,True,CORRECT,57,16,339,False,True,CORRECT,0.58,16,326,True,,,600.01,0,,False,True,CORRECT,818.54,16,6189,False,True,CORRECT,1.99,16,5490,False,True,CORRECT,3.03,16,4746,False,True,CORRECT,0.47,16,580,False,True,CORRECT,0.54,16,563
cost_matrix_component_nr_1577_size_56_cutoff_10.0,54,508,False,True,CORRECT,0.16,2,,False,False,CORRECT,0.43,21,,False,True,CORRECT,0.02,2,6,False,True,CORRECT,0.57,2,3,False,True,CORRECT,0.01,2,7,False,True,CORRECT,1.83,2,8,False,True,CORRECT,1.53,2,8,False,True,CORRECT,0.01,2,19,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.02,2,9,False,True,CORRECT,0.01,2,9
cost_matrix_component_nr_157_size_61_cutoff_10.0,60,603,False,True,CORRECT,0.46,9,,False,False,CORRECT,1.2,28,,False,True,CORRECT,0.07,9,33,False,True,CORRECT,8.05,9,49,False,True,CORRECT,0.06,9,46,False,True,CORRECT,679.96,9,5161,False,True,CORRECT,47.89,9,490,False,True,CORRECT,0.2,9,487,False,True,CORRECT,0.06,9,103,False,True,CORRECT,0.04,9,50,False,True,CORRECT,0.04,9,55
cost_matrix_component_nr_1585_size_88_cutoff_10.0,88,1263,False,True,CORRECT,2.48,8,,False,False,CORRECT,18.77,41,,False,True,CORRECT,0.12,8,22,False,True,CORRECT,5.15,8,30,False,True,CORRECT,0.17,8,35,False,True,CORRECT,220.15,8,1098,False,True,CORRECT,27.84,8,168,False,True,CORRECT,0.27,8,178,False,True,CORRECT,0.06,8,26,False,True,CORRECT,0.07,8,22,False,True,CORRECT,0.05,8,24
cost_matrix_component_nr_1590_size_56_cutoff_10.0,54,508,False,True,CORRECT,0.16,4,,False,False,CORRECT,0.18,16,,False,True,CORRECT,0.01,4,9,False,True,CORRECT,1.19,4,9,False,True,CORRECT,0.02,4,18,False,True,CORRECT,12.7,4,66,False,True,CORRECT,5.25,4,55,False,True,CORRECT,0.02,4,61,False,True,CORRECT,0.01,4,15,False,True,CORRECT,0.02,4,15,False,True,CORRECT,0.01,4,15
cost_matrix_component_nr_159_size_74_cutoff_10.0,65,891,False,True,CORRECT,1.04,9,,False,False,CORRECT,2.18,25,,False,True,CORRECT,0.03,9,11,False,True,CORRECT,5.1,9,36,False,True,CORRECT,0.09,9,37,False,True,CORRECT,198.73,9,945,False,True,CORRECT,3.58,9,19,False,True,CORRECT,0.02,9,19,False,True,CORRECT,0.03,9,21,False,True,CORRECT,0.03,9,14,False,True,CORRECT,0.02,9,15
cost_matrix_component_nr_1609_size_55_cutoff_10.0,55,490,False,True,CORRECT,0.94,13,,False,False,CORRECT,0.42,22,,False,True,CORRECT,0.15,13,103,False,True,CORRECT,18.28,13,136,False,True,CORRECT,0.17,13,160,True,,,600.01,0,,False,True,CORRECT,277.76,13,2298,False,True,CORRECT,0.56,13,2134,False,True,CORRECT,0.57,13,1000,False,True,CORRECT,0.09,13,103,False,True,CORRECT,0.13,13,158
cost_matrix_component_nr_160_size_78_cutoff_10.0,76,990,False,True,CORRECT,0.73,2,,False,False,CORRECT,0.23,20,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.98,2,3,False,True,CORRECT,0.02,2,4,False,True,CORRECT,2.33,2,22,False,True,CORRECT,1.57,2,10,False,True,CORRECT,0.02,2,10,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.02,2,2,False,True,CORRECT,0.01,2,2
cost_matrix_component_nr_162_size_63_cutoff_10.0,63,644,False,True,CORRECT,0.12,4,,False,False,CORRECT,0.05,14,,False,True,CORRECT,0.01,4,4,False,True,CORRECT,1.43,4,7,False,True,CORRECT,0.01,4,9,False,True,CORRECT,11.53,4,56,False,True,CORRECT,1.45,4,12,False,True,CORRECT,0.01,4,12,False,True,CORRECT,0.01,4,5,False,True,CORRECT,0.01,4,5,False,True,CORRECT,0.01,4,5
cost_matrix_component_nr_163_size_122_cutoff_10.0,122,2435,False,True,CORRECT,52.51,23,,False,False,CORRECT,221.13,72,,False,True,CORRECT,2.47,23,345,False,True,CORRECT,127.14,23,517,False,True,CORRECT,4.48,23,553,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,78.67,23,40917,False,True,CORRECT,95.92,23,36956,False,True,CORRECT,4.83,23,1202,False,True,CORRECT,4.9,23,1143
cost_matrix_component_nr_1653_size_52_cutoff_10.0,52,437,False,True,CORRECT,0.46,11,,False,False,CORRECT,0.27,19,,False,True,CORRECT,0.03,11,14,False,True,CORRECT,5.64,11,36,False,True,CORRECT,0.04,11,37,True,,,600.01,0,,False,True,CORRECT,62.92,11,562,False,True,CORRECT,0.11,11,492,False,True,CORRECT,0.01,11,32,False,True,CORRECT,0.02,11,27,False,True,CORRECT,0.02,11,31
cost_matrix_component_nr_166_size_50_cutoff_10.0,50,404,False,True,CORRECT,0.2,8,,False,False,CORRECT,0.09,15,,False,True,CORRECT,0.02,8,14,False,True,CORRECT,3.41,8,31,False,True,CORRECT,0.03,8,32,False,True,CORRECT,159.46,8,1183,False,True,CORRECT,6.88,8,58,False,True,CORRECT,0.02,8,58,False,True,CORRECT,0.02,8,20,False,True,CORRECT,0.01,8,16,False,True,CORRECT,0.02,8,18
cost_matrix_component_nr_1677_size_57_cutoff_10.0,55,526,False,True,CORRECT,0.7,11,,False,False,CORRECT,0.88,29,,False,True,CORRECT,0.05,11,28,False,True,CORRECT,4.84,11,45,False,True,CORRECT,0.06,11,48,True,,,600.01,0,,False,True,CORRECT,28.62,11,259,False,True,CORRECT,0.15,11,430,False,True,CORRECT,0.07,11,97,False,True,CORRECT,0.04,11,40,False,True,CORRECT,0.03,11,32
cost_matrix_component_nr_1678_size_76_cutoff_10.0,76,940,False,True,CORRECT,0.23,5,,False,False,CORRECT,0.86,28,,False,True,CORRECT,0.02,5,6,False,True,CORRECT,2.83,5,16,False,True,CORRECT,0.03,5,17,False,True,CORRECT,28.91,5,230,False,True,CORRECT,3.16,5,28,False,True,CORRECT,0.02,5,28,False,True,CORRECT,0.01,5,11,False,True,CORRECT,0.01,5,10,False,True,CORRECT,0.01,5,10
cost_matrix_component_nr_167_size_64_cutoff_10.0,58,665,False,True,CORRECT,0.12,3,,False,False,CORRECT,0.11,15,,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.56,3,4,False,True,CORRECT,0.01,3,6,False,True,CORRECT,2.39,3,11,False,True,CORRECT,1.67,3,11,False,True,CORRECT,0.01,3,11,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6
cost_matrix_component_nr_1680_size_60_cutoff_10.0,60,584,False,True,CORRECT,0.6,11,,False,False,CORRECT,0.89,29,,False,True,CORRECT,0.07,11,33,False,True,CORRECT,6.81,11,51,False,True,CORRECT,0.07,11,52,True,,,600.01,0,,False,True,CORRECT,78.53,11,735,False,True,CORRECT,0.32,11,812,False,True,CORRECT,0.05,11,65,False,True,CORRECT,0.05,11,46,False,True,CORRECT,0.04,11,50
cost_matrix_component_nr_168_size_57_cutoff_10.0,56,526,False,True,CORRECT,0.12,2,,False,False,CORRECT,0.35,21,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.47,2,2,False,True,CORRECT,0.01,2,5,False,True,CORRECT,2.04,2,9,False,True,CORRECT,1.17,2,9,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_1699_size_62_cutoff_10.0,61,624,False,True,CORRECT,1.07,11,,False,False,CORRECT,0.58,25,,False,True,CORRECT,0.04,11,15,False,True,CORRECT,3.61,11,38,False,True,CORRECT,0.08,11,51,True,,,600.01,0,,False,True,CORRECT,31.7,11,260,False,True,CORRECT,0.13,11,310,False,True,CORRECT,0.03,11,33,False,True,CORRECT,0.03,11,29,False,True,CORRECT,0.03,11,27
cost_matrix_component_nr_169_size_93_cutoff_10.0,77,1411,False,True,CORRECT,0.03,0,,False,False,CORRECT,0.09,7,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,1.36,0,7,False,True,CORRECT,1.15,0,7,False,True,CORRECT,0.01,0,7,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_1706_size_63_cutoff_10.0,60,644,False,True,CORRECT,0.58,7,,False,False,CORRECT,1.43,26,,False,True,CORRECT,0.05,7,26,False,True,CORRECT,4.61,7,36,False,True,CORRECT,0.05,7,37,False,True,CORRECT,189.12,7,1306,False,True,CORRECT,9.99,7,120,False,True,CORRECT,0.06,7,120,False,True,CORRECT,0.04,7,48,False,True,CORRECT,0.05,7,37,False,True,CORRECT,0.04,7,41
cost_matrix_component_nr_170_size_57_cutoff_10.0,57,526,False,True,CORRECT,0.78,10,,False,False,CORRECT,1.87,31,,False,True,CORRECT,0.07,10,36,False,True,CORRECT,19.27,10,142,False,True,CORRECT,0.2,10,130,False,True,CORRECT,846.47,10,4513,False,True,CORRECT,34.2,10,267,False,True,CORRECT,0.11,10,268,False,True,CORRECT,0.21,10,302,False,True,CORRECT,0.09,10,101,False,True,CORRECT,0.08,10,105
cost_matrix_component_nr_171_size_89_cutoff_10.0,89,1292,False,True,CORRECT,0.18,5,,False,False,CORRECT,0.16,20,,False,True,CORRECT,0.02,5,6,False,True,CORRECT,2.92,5,8,False,True,CORRECT,0.02,5,9,False,True,CORRECT,25.33,5,207,False,True,CORRECT,9.26,5,61,False,True,CORRECT,0.06,5,75,False,True,CORRECT,0.02,5,14,False,True,CORRECT,0.02,5,14,False,True,CORRECT,0.02,5,14
cost_matrix_component_nr_172_size_71_cutoff_10.0,67,820,False,True,CORRECT,0.24,4,,False,False,CORRECT,0.34,21,,False,True,CORRECT,0.02,4,4,False,True,CORRECT,0.85,4,4,False,True,CORRECT,0.01,4,6,False,True,CORRECT,5.84,4,32,False,True,CORRECT,3.5,4,32,False,True,CORRECT,0.02,4,32,False,True,CORRECT,0.01,4,7,False,True,CORRECT,0.02,4,6,False,True,CORRECT,0.01,4,7
cost_matrix_component_nr_1736_size_54_cutoff_10.0,52,472,False,True,CORRECT,0.19,3,,False,False,CORRECT,0.84,21,,False,True,CORRECT,0.02,3,7,False,True,CORRECT,1.44,3,9,False,True,CORRECT,0.02,3,10,False,True,CORRECT,5.55,3,58,False,True,CORRECT,2.5,3,23,False,True,CORRECT,0.02,3,29,False,True,CORRECT,0.01,3,11,False,True,CORRECT,0.02,3,11,False,True,CORRECT,0.02,3,11
cost_matrix_component_nr_173_size_86_cutoff_10.0,86,1206,False,True,CORRECT,12.84,20,,False,False,CORRECT,5.58,43,,False,True,CORRECT,0.28,20,84,False,True,CORRECT,21.88,20,130,False,True,CORRECT,0.42,20,131,True,,,600.01,0,,False,True,CORRECT,755.29,20,4167,False,True,CORRECT,3.31,20,4167,False,True,CORRECT,0.87,20,806,False,True,CORRECT,0.19,20,96,False,True,CORRECT,0.27,20,162
cost_matrix_component_nr_174_size_70_cutoff_10.0,64,796,False,True,CORRECT,0.22,3,,False,False,CORRECT,0.29,23,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.6,3,2,False,True,CORRECT,0.02,3,5,False,True,CORRECT,2.31,3,12,False,True,CORRECT,1.27,3,9,False,True,CORRECT,0.01,3,11,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.02,3,7,False,True,CORRECT,0.01,3,7
cost_matrix_component_nr_1750_size_73_cutoff_10.0,73,867,False,True,CORRECT,6.26,18,,False,False,CORRECT,0.69,29,,False,True,CORRECT,0.19,18,65,False,True,CORRECT,17.06,18,122,False,True,CORRECT,0.24,18,123,True,,,600.01,0,,False,True,CORRECT,55.36,18,481,False,True,CORRECT,0.23,18,481,False,True,CORRECT,0.39,18,355,False,True,CORRECT,0.12,18,86,False,True,CORRECT,0.11,18,90
cost_matrix_component_nr_1751_size_144_cutoff_10.0,144,3397,False,True,CORRECT,30.77,11,,False,False,CORRECT,10.73,63,,False,True,CORRECT,0.05,11,11,False,True,CORRECT,8.02,11,20,False,True,CORRECT,0.11,11,25,True,,,600.01,0,,False,True,CORRECT,44.63,11,190,False,True,CORRECT,0.49,11,190,False,True,CORRECT,0.04,11,17,False,True,CORRECT,0.04,11,13,False,True,CORRECT,0.03,11,16
cost_matrix_component_nr_175_size_107_cutoff_10.0,107,1871,False,True,CORRECT,57.91,29,,False,False,CORRECT,193.39,64,,False,True,CORRECT,24.39,29,3703,True,,,600.01,0,,False,True,CORRECT,27.78,29,5322,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,358.38,29,260942,True,,,3600.01,0,,False,True,CORRECT,17.98,29,5640,False,True,CORRECT,17.15,29,6206
cost_matrix_component_nr_1760_size_76_cutoff_10.0,76,940,False,True,CORRECT,0.66,10,,False,False,CORRECT,1.18,28,,False,True,CORRECT,0.06,10,33,False,True,CORRECT,5.66,10,34,False,True,CORRECT,0.07,10,43,False,True,CORRECT,877.36,10,5339,False,True,CORRECT,21.5,10,161,False,True,CORRECT,0.18,10,263,False,True,CORRECT,0.04,10,45,False,True,CORRECT,0.04,10,35,False,True,CORRECT,0.03,10,36
cost_matrix_component_nr_1769_size_132_cutoff_10.0,111,2853,False,True,CORRECT,0.82,3,,False,False,CORRECT,0.34,9,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.85,3,2,False,True,CORRECT,0.01,3,6,False,True,CORRECT,2.77,3,15,False,True,CORRECT,2.96,3,15,False,True,CORRECT,0.02,3,15,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.01,3,2
cost_matrix_component_nr_176_size_169_cutoff_10.0,160,4684,False,True,CORRECT,30.67,17,,False,False,CORRECT,15.92,46,,False,True,CORRECT,0.56,17,58,False,True,CORRECT,32.97,17,86,False,True,CORRECT,0.79,17,87,True,,,600.01,0,,False,True,CORRECT,817.48,17,2623,False,True,CORRECT,8.17,17,2627,False,True,CORRECT,0.84,17,168,False,True,CORRECT,0.55,17,75,False,True,CORRECT,0.4,17,82
cost_matrix_component_nr_1774_size_58_cutoff_10.0,58,545,False,True,CORRECT,0.29,10,,False,False,CORRECT,0.59,22,,False,True,CORRECT,0.05,10,46,False,True,CORRECT,7.97,10,59,False,True,CORRECT,0.07,10,60,False,True,CORRECT,640.27,10,4405,False,True,CORRECT,54.61,10,520,False,True,CORRECT,0.13,10,510,False,True,CORRECT,0.06,10,96,False,True,CORRECT,0.04,10,61,False,True,CORRECT,0.04,10,57
cost_matrix_component_nr_177_size_97_cutoff_10.0,97,1536,False,True,CORRECT,17.2,24,,False,False,CORRECT,5.27,42,,False,True,CORRECT,3.94,24,1100,False,True,CORRECT,214.36,24,901,False,True,CORRECT,3.44,24,990,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,28.22,24,28044,False,True,CORRECT,137.35,24,124195,False,True,CORRECT,2.58,24,1643,False,True,CORRECT,3.31,24,1964
cost_matrix_component_nr_1781_size_53_cutoff_10.0,51,454,False,True,CORRECT,0.22,7,,False,False,CORRECT,0.07,11,,False,True,CORRECT,0.02,7,11,False,True,CORRECT,2.42,7,23,False,True,CORRECT,0.02,7,26,False,True,CORRECT,76.7,7,366,False,True,CORRECT,2.53,7,23,False,True,CORRECT,0.01,7,23,False,True,CORRECT,0.02,7,26,False,True,CORRECT,0.01,7,13,False,True,CORRECT,0.01,7,14
cost_matrix_component_nr_1787_size_77_cutoff_10.0,77,965,False,True,CORRECT,1.36,13,,False,False,CORRECT,0.2,23,,False,True,CORRECT,0.03,13,11,False,True,CORRECT,6.66,13,38,False,True,CORRECT,0.11,13,45,True,,,600.01,0,,False,True,CORRECT,28.74,13,205,False,True,CORRECT,0.1,13,260,False,True,CORRECT,0.03,13,20,False,True,CORRECT,0.04,13,22,False,True,CORRECT,0.04,13,25
cost_matrix_component_nr_1790_size_60_cutoff_10.0,58,584,False,True,CORRECT,0.38,6,,False,False,CORRECT,0.47,23,,False,True,CORRECT,0.02,6,9,False,True,CORRECT,2.1,6,19,False,True,CORRECT,0.03,6,23,False,True,CORRECT,50.3,6,341,False,True,CORRECT,5.39,6,56,False,True,CORRECT,0.03,6,56,False,True,CORRECT,0.01,6,12,False,True,CORRECT,0.02,6,12,False,True,CORRECT,0.01,6,12
cost_matrix_component_nr_179_size_67_cutoff_10.0,67,729,False,True,CORRECT,0.1,3,,False,False,CORRECT,0.04,8,,False,True,CORRECT,0.01,3,3,False,True,CORRECT,1.18,3,7,False,True,CORRECT,0.01,3,8,False,True,CORRECT,5.15,3,48,False,True,CORRECT,1.1,3,10,False,True,CORRECT,0.01,3,10,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3
cost_matrix_component_nr_181_size_66_cutoff_10.0,61,707,False,True,CORRECT,0.14,5,,False,False,CORRECT,0.12,18,,False,True,CORRECT,0.01,5,7,False,True,CORRECT,1.62,5,10,False,True,CORRECT,0.01,5,12,False,True,CORRECT,6.72,5,55,False,True,CORRECT,2.2,5,24,False,True,CORRECT,0.01,5,24,False,True,CORRECT,0.01,5,13,False,True,CORRECT,0.01,5,13,False,True,CORRECT,0.01,5,13
cost_matrix_component_nr_1858_size_54_cutoff_10.0,53,472,False,True,CORRECT,0.01,0,,False,False,CORRECT,0.03,3,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.89,0,5,False,True,CORRECT,0.87,0,5,False,True,CORRECT,0.01,0,5,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_186_size_78_cutoff_10.0,78,990,False,True,CORRECT,2.28,9,,False,False,CORRECT,3.05,40,,False,True,CORRECT,0.06,9,18,False,True,CORRECT,4.38,9,30,False,True,CORRECT,0.1,9,31,False,True,CORRECT,535.33,9,3137,False,True,CORRECT,46.85,9,336,False,True,CORRECT,0.26,9,352,False,True,CORRECT,0.06,9,34,False,True,CORRECT,0.06,9,29,False,True,CORRECT,0.05,9,29
cost_matrix_component_nr_187_size_76_cutoff_10.0,73,940,False,True,CORRECT,1.1,12,,False,False,CORRECT,3.1,31,,False,True,CORRECT,0.15,12,40,False,True,CORRECT,9.19,12,65,False,True,CORRECT,0.13,12,58,True,,,600.01,0,,False,True,CORRECT,130.17,12,868,False,True,CORRECT,0.59,12,834,False,True,CORRECT,0.06,12,49,False,True,CORRECT,0.08,12,50,False,True,CORRECT,0.05,12,38
cost_matrix_component_nr_1888_size_65_cutoff_10.0,61,686,False,True,CORRECT,0.19,7,,False,False,CORRECT,0.07,11,,False,True,CORRECT,0.02,7,19,False,True,CORRECT,4.55,7,27,False,True,CORRECT,0.03,7,30,False,True,CORRECT,110.91,7,582,False,True,CORRECT,4.84,7,47,False,True,CORRECT,0.02,7,47,False,True,CORRECT,0.02,7,37,False,True,CORRECT,0.02,7,19,False,True,CORRECT,0.01,7,26
cost_matrix_component_nr_1889_size_63_cutoff_10.0,63,644,False,True,CORRECT,1.74,16,,False,False,CORRECT,0.91,24,,False,True,CORRECT,0.28,16,202,False,True,CORRECT,44.38,16,299,False,True,CORRECT,0.37,16,313,True,,,600.01,0,,False,True,CORRECT,528.09,16,3745,False,True,CORRECT,1.25,16,4479,False,True,CORRECT,1.04,16,2084,False,True,CORRECT,0.21,16,273,False,True,CORRECT,0.18,16,287
cost_matrix_component_nr_1895_size_61_cutoff_10.0,61,603,False,True,CORRECT,0.23,8,,False,False,CORRECT,1.29,27,,False,True,CORRECT,0.02,8,12,False,True,CORRECT,3.84,8,27,False,True,CORRECT,0.03,8,28,False,True,CORRECT,251.76,8,1798,False,True,CORRECT,30.41,8,311,False,True,CORRECT,0.12,8,316,False,True,CORRECT,0.02,8,24,False,True,CORRECT,0.02,8,23,False,True,CORRECT,0.02,8,23
cost_matrix_component_nr_189_size_67_cutoff_10.0,67,729,False,True,CORRECT,1.3,12,,False,False,CORRECT,2.54,35,,False,True,CORRECT,0.03,12,20,False,True,CORRECT,5.86,12,44,False,True,CORRECT,0.04,12,45,True,,,600.01,0,,False,True,CORRECT,39.86,12,309,False,True,CORRECT,0.18,12,309,False,True,CORRECT,0.03,12,40,False,True,CORRECT,0.04,12,35,False,True,CORRECT,0.03,12,38
cost_matrix_component_nr_1913_size_64_cutoff_10.0,64,665,False,True,CORRECT,0.66,10,,False,False,CORRECT,0.4,26,,False,True,CORRECT,0.03,10,18,False,True,CORRECT,3.37,10,35,False,True,CORRECT,0.06,10,36,False,True,CORRECT,859.2,10,3994,False,True,CORRECT,20.39,10,165,False,True,CORRECT,0.07,10,176,False,True,CORRECT,0.03,10,28,False,True,CORRECT,0.03,10,26,False,True,CORRECT,0.02,10,29
cost_matrix_component_nr_1936_size_68_cutoff_10.0,66,751,False,True,CORRECT,0.33,4,,False,False,CORRECT,1.06,26,,False,True,CORRECT,0.02,4,6,False,True,CORRECT,1.1,4,8,False,True,CORRECT,0.03,4,12,False,True,CORRECT,17.91,4,98,False,True,CORRECT,4.6,4,40,False,True,CORRECT,0.03,4,51,False,True,CORRECT,0.02,4,8,False,True,CORRECT,0.02,4,7,False,True,CORRECT,0.02,4,7
cost_matrix_component_nr_193_size_74_cutoff_10.0,73,891,False,True,CORRECT,1.4,8,,False,False,CORRECT,1.08,33,,False,True,CORRECT,0.03,8,10,False,True,CORRECT,3.15,8,18,False,True,CORRECT,0.05,8,19,False,True,CORRECT,307.05,8,1540,False,True,CORRECT,4.37,8,37,False,True,CORRECT,0.04,8,37,False,True,CORRECT,0.02,8,16,False,True,CORRECT,0.02,8,14,False,True,CORRECT,0.02,8,14
cost_matrix_component_nr_1955_size_50_cutoff_10.0,50,404,False,True,CORRECT,0.74,12,,False,False,CORRECT,0.41,22,,False,True,CORRECT,0.11,12,133,False,True,CORRECT,17.72,12,155,False,True,CORRECT,0.12,12,166,True,,,600.01,0,,False,True,CORRECT,158.02,12,1324,False,True,CORRECT,0.31,12,1285,False,True,CORRECT,0.17,12,553,False,True,CORRECT,0.09,12,154,False,True,CORRECT,0.08,12,181
cost_matrix_component_nr_195_size_71_cutoff_10.0,64,820,False,True,CORRECT,0.25,2,,False,False,CORRECT,0.32,19,,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,1.3,2,10,False,True,CORRECT,1.15,2,10,False,True,CORRECT,0.01,2,10,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.02,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_196_size_108_cutoff_10.0,108,1906,False,True,CORRECT,22.41,23,,False,False,CORRECT,34.9,57,,False,True,CORRECT,0.82,23,155,False,True,CORRECT,33.19,23,182,False,True,CORRECT,0.76,23,206,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,14.24,23,10231,False,True,CORRECT,3.54,23,1924,False,True,CORRECT,0.5,23,158,False,True,CORRECT,0.42,23,173
cost_matrix_component_nr_197_size_59_cutoff_10.0,59,564,False,True,CORRECT,0.4,10,,False,False,CORRECT,0.06,16,,False,True,CORRECT,0.03,10,21,False,True,CORRECT,5.57,10,41,False,True,CORRECT,0.04,10,38,False,True,CORRECT,684.58,10,3559,False,True,CORRECT,27.91,10,258,False,True,CORRECT,0.08,10,267,False,True,CORRECT,0.03,10,34,False,True,CORRECT,0.02,10,23,False,True,CORRECT,0.02,10,28
cost_matrix_component_nr_198_size_113_cutoff_10.0,112,2088,False,True,CORRECT,7.61,17,,False,False,CORRECT,0.48,30,,False,True,CORRECT,0.1,17,26,False,True,CORRECT,10.62,17,56,False,True,CORRECT,0.18,17,58,True,,,600.01,0,,False,True,CORRECT,314.97,17,1518,False,True,CORRECT,1.75,17,1482,False,True,CORRECT,0.05,17,37,False,True,CORRECT,0.06,17,34,False,True,CORRECT,0.05,17,37
cost_matrix_component_nr_199_size_84_cutoff_10.0,82,1150,False,True,CORRECT,1.7,9,,False,False,CORRECT,3.78,36,,False,True,CORRECT,0.08,9,37,False,True,CORRECT,6.94,9,42,False,True,CORRECT,0.09,9,43,False,True,CORRECT,716.24,9,3729,False,True,CORRECT,87.81,9,582,False,True,CORRECT,0.57,9,601,False,True,CORRECT,0.06,9,56,False,True,CORRECT,0.07,9,51,False,True,CORRECT,0.06,9,51
cost_matrix_component_nr_200_size_179_cutoff_10.0,178,5257,False,True,CORRECT,40.07,9,,False,False,CORRECT,35.06,68,,False,True,CORRECT,0.19,9,10,False,True,CORRECT,9.96,9,21,False,True,CORRECT,0.42,9,28,False,True,CORRECT,555.91,9,1233,False,True,CORRECT,5.84,9,20,False,True,CORRECT,0.09,9,20,False,True,CORRECT,0.16,9,13,False,True,CORRECT,0.17,9,10,False,True,CORRECT,0.17,9,10
cost_matrix_component_nr_205_size_92_cutoff_10.0,88,1381,False,True,CORRECT,0.61,5,,False,False,CORRECT,0.23,20,,False,True,CORRECT,0.01,5,7,False,True,CORRECT,2.41,5,9,False,True,CORRECT,0.04,5,12,False,True,CORRECT,30.93,5,138,False,True,CORRECT,3.17,5,23,False,True,CORRECT,0.02,5,23,False,True,CORRECT,0.02,5,10,False,True,CORRECT,0.02,5,9,False,True,CORRECT,0.02,5,9
cost_matrix_component_nr_207_size_80_cutoff_10.0,73,1042,False,True,CORRECT,0.23,2,,False,False,CORRECT,0.16,18,,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.65,2,3,False,True,CORRECT,0.02,2,5,False,True,CORRECT,2.04,2,10,False,True,CORRECT,1.8,2,10,False,True,CORRECT,0.01,2,10,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5
cost_matrix_component_nr_208_size_62_cutoff_10.0,62,624,False,True,CORRECT,0.11,2,,False,False,CORRECT,0.2,15,,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.47,2,3,False,True,CORRECT,0.02,2,6,False,True,CORRECT,2.08,2,11,False,True,CORRECT,1.27,2,11,False,True,CORRECT,0.01,2,11,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.02,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_209_size_160_cutoff_10.0,160,4197,False,True,CORRECT,2213.02,49,,False,False,CORRECT,317.51,83,,False,True,CORRECT,65.65,49,3598,True,,,600.01,0,,False,True,CORRECT,65.91,49,4774,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,3316.46,49,1251474,True,,,3600.01,0,,False,True,CORRECT,46.57,49,3950,False,True,CORRECT,45.77,49,4882
cost_matrix_component_nr_210_size_128_cutoff_10.0,126,2682,False,True,CORRECT,5.4,5,,False,False,CORRECT,32.07,46,,False,True,CORRECT,0.06,5,6,False,True,CORRECT,3.85,5,19,False,True,CORRECT,0.11,5,20,False,True,CORRECT,24.01,5,135,False,True,CORRECT,4.47,5,30,False,True,CORRECT,0.06,5,30,False,True,CORRECT,0.04,5,12,False,True,CORRECT,0.04,5,13,False,True,CORRECT,0.04,5,13
cost_matrix_component_nr_215_size_106_cutoff_10.0,106,1836,False,True,CORRECT,1.8,12,,False,False,CORRECT,0.21,17,,False,True,CORRECT,0.03,12,29,False,True,CORRECT,17.75,12,67,False,True,CORRECT,0.06,12,68,True,,,600.01,0,,False,True,CORRECT,49.8,12,276,False,True,CORRECT,0.23,12,276,False,True,CORRECT,0.03,12,41,False,True,CORRECT,0.03,12,28,False,True,CORRECT,0.04,12,57
cost_matrix_component_nr_219_size_103_cutoff_10.0,98,1733,False,True,CORRECT,0.05,0,,False,False,CORRECT,0.15,23,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.68,0,3,False,True,CORRECT,0.73,0,3,False,True,CORRECT,0.01,0,3,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_220_size_62_cutoff_10.0,60,624,False,True,CORRECT,0.3,6,,False,False,CORRECT,0.7,20,,False,True,CORRECT,0.03,6,16,False,True,CORRECT,3.16,6,23,False,True,CORRECT,0.04,6,24,False,True,CORRECT,72.28,6,535,False,True,CORRECT,6.2,6,67,False,True,CORRECT,0.03,6,67,False,True,CORRECT,0.03,6,22,False,True,CORRECT,0.03,6,17,False,True,CORRECT,0.02,6,20
cost_matrix_component_nr_225_size_71_cutoff_10.0,66,820,False,True,CORRECT,0.1,4,,False,False,CORRECT,0.08,12,,False,True,CORRECT,0.01,4,8,False,True,CORRECT,1.97,4,11,False,True,CORRECT,0.01,4,12,False,True,CORRECT,9.36,4,96,False,True,CORRECT,3.45,4,35,False,True,CORRECT,0.02,4,35,False,True,CORRECT,0.01,4,6,False,True,CORRECT,0.01,4,6,False,True,CORRECT,0.01,4,6
cost_matrix_component_nr_227_size_211_cutoff_10.0,208,7311,False,True,CORRECT,0.35,0,,False,False,CORRECT,1.04,16,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,1.64,0,7,False,True,CORRECT,1.8,0,7,False,True,CORRECT,0.02,0,7,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.02,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_228_size_117_cutoff_10.0,117,2239,False,True,CORRECT,22.73,21,,False,False,CORRECT,49.31,61,,False,True,CORRECT,5.25,21,701,False,True,CORRECT,278.86,21,1024,False,True,CORRECT,4.73,21,809,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,38.91,21,27351,False,True,CORRECT,103.93,21,32615,False,True,CORRECT,5.95,21,1395,False,True,CORRECT,6.02,21,1193
cost_matrix_component_nr_229_size_56_cutoff_10.0,55,508,False,True,CORRECT,0.36,10,,False,False,CORRECT,0.43,21,,False,True,CORRECT,0.09,10,74,False,True,CORRECT,10.39,10,75,False,True,CORRECT,0.09,10,76,True,,,600.01,0,,False,True,CORRECT,83.62,10,855,False,True,CORRECT,0.24,10,867,False,True,CORRECT,0.43,10,1223,False,True,CORRECT,0.16,10,304,False,True,CORRECT,0.14,10,302
cost_matrix_component_nr_232_size_206_cutoff_10.0,206,6967,False,True,CORRECT,133.26,21,,False,False,CORRECT,19.01,58,,False,True,CORRECT,0.42,21,27,False,True,CORRECT,17.5,21,59,False,True,CORRECT,0.76,21,76,True,,,600.01,0,,False,True,CORRECT,629.26,21,1351,False,True,CORRECT,6.83,21,1331,False,True,CORRECT,0.25,21,24,False,True,CORRECT,0.32,21,25,False,True,CORRECT,0.25,21,25
cost_matrix_component_nr_233_size_80_cutoff_10.0,80,1042,False,True,CORRECT,0.35,6,,False,False,CORRECT,1.4,34,,False,True,CORRECT,0.03,6,7,False,True,CORRECT,5.57,6,36,False,True,CORRECT,0.08,6,37,False,True,CORRECT,89.26,6,658,False,True,CORRECT,2.87,6,20,False,True,CORRECT,0.02,6,20,False,True,CORRECT,0.03,6,10,False,True,CORRECT,0.02,6,6,False,True,CORRECT,0.02,6,6
cost_matrix_component_nr_238_size_78_cutoff_10.0,73,990,False,True,CORRECT,1,5,,False,False,CORRECT,4.24,32,,False,True,CORRECT,0.03,5,9,False,True,CORRECT,2.41,5,20,False,True,CORRECT,0.04,5,21,False,True,CORRECT,41.3,5,279,False,True,CORRECT,2.92,5,17,False,True,CORRECT,0.02,5,17,False,True,CORRECT,0.01,5,15,False,True,CORRECT,0.03,5,13,False,True,CORRECT,0.02,5,13
cost_matrix_component_nr_247_size_92_cutoff_10.0,80,1381,False,True,CORRECT,0.03,0,,False,False,CORRECT,0.08,4,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,1.19,0,6,False,True,CORRECT,1.18,0,6,False,True,CORRECT,0.01,0,6,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_248_size_77_cutoff_10.0,77,965,False,True,CORRECT,3.28,14,,False,False,CORRECT,1.18,30,,False,True,CORRECT,0.14,14,47,False,True,CORRECT,9.4,14,67,False,True,CORRECT,0.18,14,68,True,,,600.01,0,,False,True,CORRECT,427.05,14,2852,False,True,CORRECT,1.12,14,2229,False,True,CORRECT,0.11,14,84,False,True,CORRECT,0.08,14,51,False,True,CORRECT,0.07,14,64
cost_matrix_component_nr_24_size_245_cutoff_10.0,245,9863,False,True,CORRECT,353.65,19,,False,False,CORRECT,16524.12,106,,False,True,CORRECT,4.11,19,25,False,True,CORRECT,5.84,19,10,False,True,CORRECT,2.77,19,75,False,True,CORRECT,55.19,19,65,False,True,CORRECT,25.89,19,30,False,True,CORRECT,2.81,19,201,False,True,CORRECT,0.44,19,22,False,True,CORRECT,0.67,19,22,False,True,CORRECT,0.47,19,22
cost_matrix_component_nr_2536_size_72_cutoff_10.0,71,843,False,True,CORRECT,0.02,1,,False,False,CORRECT,0.06,11,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.72,1,5,False,True,CORRECT,0.66,1,5,False,True,CORRECT,0.01,1,5,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_256_size_119_cutoff_10.0,113,2316,False,True,CORRECT,22.36,16,,False,False,CORRECT,72.69,55,,False,True,CORRECT,0.3,16,58,False,True,CORRECT,16.99,16,72,False,True,CORRECT,0.52,16,79,True,,,600.01,0,,False,True,CORRECT,269.76,16,1220,False,True,CORRECT,2.27,16,1220,False,True,CORRECT,0.36,16,143,False,True,CORRECT,0.29,16,69,False,True,CORRECT,0.26,16,73
cost_matrix_component_nr_260_size_55_cutoff_10.0,54,490,False,True,CORRECT,0.14,2,,False,False,CORRECT,0.33,21,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.76,2,3,False,True,CORRECT,0.01,2,4,False,True,CORRECT,1.16,2,10,False,True,CORRECT,0.9,2,7,False,True,CORRECT,0.01,2,7,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2
cost_matrix_component_nr_2610_size_56_cutoff_10.0,56,508,False,True,CORRECT,0.67,9,,False,False,CORRECT,1.48,29,,False,True,CORRECT,0.05,9,33,False,True,CORRECT,3.6,9,34,False,True,CORRECT,0.05,9,39,False,True,CORRECT,166.97,9,921,False,True,CORRECT,16.33,9,129,False,True,CORRECT,0.12,9,245,False,True,CORRECT,0.04,9,53,False,True,CORRECT,0.04,9,37,False,True,CORRECT,0.03,9,37
cost_matrix_component_nr_263_size_186_cutoff_10.0,186,5677,False,True,CORRECT,474.75,43,,False,False,CORRECT,2.41,53,,False,True,CORRECT,38.83,43,4970,True,,,600.01,0,,False,True,CORRECT,36.73,43,4539,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,176.91,43,50791,False,True,CORRECT,701.68,43,104751,False,True,CORRECT,28.97,43,4977,False,True,CORRECT,34.73,43,4269
cost_matrix_component_nr_266_size_101_cutoff_10.0,100,1666,False,True,CORRECT,6.27,18,,False,False,CORRECT,5.81,41,,False,True,CORRECT,0.7,18,159,False,True,CORRECT,44.07,18,157,False,True,CORRECT,0.81,18,162,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,13.89,18,10913,False,True,CORRECT,0.71,18,571,False,True,CORRECT,0.42,18,194,False,True,CORRECT,0.29,18,182
cost_matrix_component_nr_267_size_105_cutoff_10.0,104,1801,False,True,CORRECT,1.23,13,,False,False,CORRECT,0.36,32,,False,True,CORRECT,0.26,13,88,False,True,CORRECT,27.79,13,112,False,True,CORRECT,0.44,13,113,True,,,600.01,0,,False,True,CORRECT,139.02,13,760,False,True,CORRECT,0.92,13,760,False,True,CORRECT,0.2,13,140,False,True,CORRECT,0.24,13,113,False,True,CORRECT,0.29,13,138
cost_matrix_component_nr_268_size_104_cutoff_10.0,104,1767,False,True,CORRECT,39.26,24,,False,False,CORRECT,50.22,56,,False,True,CORRECT,5.75,24,1100,False,True,CORRECT,227.2,24,967,False,True,CORRECT,5.73,24,1299,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,49.48,24,28423,False,True,CORRECT,147.02,24,96217,False,True,CORRECT,4.83,24,1917,False,True,CORRECT,2.9,24,1258
cost_matrix_component_nr_269_size_86_cutoff_10.0,69,1206,False,True,CORRECT,1.08,7,,False,False,CORRECT,0.37,20,,False,True,CORRECT,0.02,7,8,False,True,CORRECT,1.3,7,8,False,True,CORRECT,0.02,7,15,False,True,CORRECT,7.16,7,23,False,True,CORRECT,5.23,7,23,False,True,CORRECT,0.03,7,23,False,True,CORRECT,0.02,7,9,False,True,CORRECT,0.01,7,8,False,True,CORRECT,0.01,7,9
cost_matrix_component_nr_270_size_62_cutoff_10.0,55,624,False,True,CORRECT,0.42,2,,False,False,CORRECT,1.56,25,,False,True,CORRECT,0.02,2,2,False,True,CORRECT,0.57,2,2,False,True,CORRECT,0.02,2,4,False,True,CORRECT,2.22,2,13,False,True,CORRECT,1.18,2,10,False,True,CORRECT,0.01,2,10,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_271_size_71_cutoff_10.0,65,820,False,True,CORRECT,0.17,3,,False,False,CORRECT,0.39,20,,False,True,CORRECT,0.02,3,3,False,True,CORRECT,0.59,3,3,False,True,CORRECT,0.02,3,5,False,True,CORRECT,2.05,3,10,False,True,CORRECT,1.57,3,10,False,True,CORRECT,0.01,3,10,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6
cost_matrix_component_nr_272_size_70_cutoff_10.0,67,796,False,True,CORRECT,0.26,7,,False,False,CORRECT,0.4,27,,False,True,CORRECT,0.03,7,18,False,True,CORRECT,3.24,7,22,False,True,CORRECT,0.03,7,24,False,True,CORRECT,11.76,7,72,False,True,CORRECT,4.66,7,42,False,True,CORRECT,0.02,7,43,False,True,CORRECT,0.02,7,32,False,True,CORRECT,0.03,7,27,False,True,CORRECT,0.02,7,29
cost_matrix_component_nr_273_size_53_cutoff_10.0,53,454,False,True,CORRECT,0.08,2,,False,False,CORRECT,0.1,16,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.74,2,3,False,True,CORRECT,0.01,2,4,False,True,CORRECT,1.16,2,10,False,True,CORRECT,1.04,2,8,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2
cost_matrix_component_nr_275_size_231_cutoff_10.0,231,8766,False,True,CORRECT,364.39,25,,False,False,CORRECT,2088.17,112,,False,True,CORRECT,35.11,25,620,False,True,CORRECT,658.36,25,1080,False,True,CORRECT,43.27,25,1149,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,60.46,25,9704,False,True,CORRECT,300.14,25,13725,False,True,CORRECT,25.74,25,739,False,True,CORRECT,25.51,25,986
cost_matrix_component_nr_277_size_222_cutoff_10.0,222,8095,False,True,CORRECT,3600,54,,False,False,CORRECT,4015.71,119,,False,True,CORRECT,245.51,54,6289,True,,,600.01,0,,False,True,CORRECT,523.29,54,21301,True,,,600.01,0,,True,,,600.01,0,,True,,,3600.01,0,,True,,,3600.01,0,,False,True,CORRECT,196.55,54,7430,False,True,CORRECT,178.04,54,8314
cost_matrix_component_nr_278_size_63_cutoff_10.0,63,644,False,True,CORRECT,1.32,14,,False,False,CORRECT,2.43,31,,False,True,CORRECT,0.14,14,82,False,True,CORRECT,18.38,14,107,False,True,CORRECT,0.21,14,124,True,,,600.01,0,,False,True,CORRECT,200.72,14,1446,False,True,CORRECT,0.81,14,1924,False,True,CORRECT,0.3,14,449,False,True,CORRECT,0.09,14,90,False,True,CORRECT,0.09,14,127
cost_matrix_component_nr_279_size_209_cutoff_10.0,206,7172,False,True,CORRECT,371,26,,False,False,CORRECT,17.71,69,,False,True,CORRECT,0.6,26,20,False,True,CORRECT,28.67,26,92,False,True,CORRECT,1.55,26,94,True,,,600.01,0,,False,True,CORRECT,392.11,26,822,False,True,CORRECT,5.87,26,791,False,True,CORRECT,0.37,26,35,False,True,CORRECT,0.43,26,25,False,True,CORRECT,0.36,26,28
cost_matrix_component_nr_27_size_66_cutoff_10.0,64,707,False,True,CORRECT,2.56,17,,False,False,CORRECT,0.44,25,,False,True,CORRECT,0.08,17,75,False,True,CORRECT,16.79,17,107,False,True,CORRECT,0.12,17,108,True,,,600.01,0,,False,True,CORRECT,241.5,17,1717,False,True,CORRECT,0.6,17,1673,False,True,CORRECT,0.07,17,131,False,True,CORRECT,0.06,17,56,False,True,CORRECT,0.06,17,73
cost_matrix_component_nr_283_size_91_cutoff_10.0,90,1351,False,True,CORRECT,8.88,15,,False,False,CORRECT,3.63,41,,False,True,CORRECT,0.18,15,56,False,True,CORRECT,13.35,15,77,False,True,CORRECT,0.29,15,78,True,,,600.01,0,,False,True,CORRECT,390.8,15,2285,False,True,CORRECT,2.96,15,2202,False,True,CORRECT,0.12,15,66,False,True,CORRECT,0.1,15,46,False,True,CORRECT,0.08,15,46
cost_matrix_component_nr_288_size_123_cutoff_10.0,123,2475,False,True,CORRECT,8.09,21,,False,False,CORRECT,19.85,56,,False,True,CORRECT,6.73,21,1016,False,True,CORRECT,507.18,21,1512,False,True,CORRECT,7.74,21,1513,True,,,600.01,0,,False,True,CORRECT,740.4,21,2977,False,True,CORRECT,4.04,21,2977,False,True,CORRECT,18.04,21,8366,False,True,CORRECT,3.16,21,804,False,True,CORRECT,4.18,21,1125
cost_matrix_component_nr_289_size_55_cutoff_10.0,55,490,False,True,CORRECT,2.28,15,,False,False,CORRECT,0.09,17,,False,True,CORRECT,0.19,15,248,False,True,CORRECT,49.73,15,335,False,True,CORRECT,0.22,15,313,,,,,0,,False,True,CORRECT,306.88,15,2660,False,True,CORRECT,0.59,15,2660,False,True,CORRECT,0.27,15,848,False,True,CORRECT,0.08,15,187,False,True,CORRECT,0.08,15,221
cost_matrix_component_nr_28_size_79_cutoff_10.0,77,1016,False,True,CORRECT,0.14,5,,False,False,CORRECT,0.16,20,,False,True,CORRECT,0.02,5,8,False,True,CORRECT,1.41,5,9,False,True,CORRECT,0.02,5,12,False,True,CORRECT,7.97,5,49,False,True,CORRECT,4.08,5,32,False,True,CORRECT,0.03,5,40,False,True,CORRECT,0.01,5,9,False,True,CORRECT,0.02,5,9,False,True,CORRECT,0.01,5,9
cost_matrix_component_nr_292_size_59_cutoff_10.0,56,564,False,True,CORRECT,0.27,5,,False,False,CORRECT,0.49,23,,False,True,CORRECT,0.02,5,9,False,True,CORRECT,2.1,5,14,False,True,CORRECT,0.03,5,15,False,True,CORRECT,31.11,5,233,False,True,CORRECT,3.63,5,38,False,True,CORRECT,0.02,5,38,False,True,CORRECT,0.02,5,14,False,True,CORRECT,0.02,5,13,False,True,CORRECT,0.02,5,14
cost_matrix_component_nr_294_size_62_cutoff_10.0,60,624,False,True,CORRECT,0.45,5,,False,False,CORRECT,0.67,28,,False,True,CORRECT,0.03,5,14,False,True,CORRECT,1.68,5,16,False,True,CORRECT,0.03,5,24,False,True,CORRECT,39.95,5,208,False,True,CORRECT,4.97,5,46,False,True,CORRECT,0.03,5,48,False,True,CORRECT,0.02,5,22,False,True,CORRECT,0.03,5,18,False,True,CORRECT,0.02,5,18
cost_matrix_component_nr_298_size_68_cutoff_10.0,67,751,False,True,CORRECT,0.06,4,,False,False,CORRECT,0.03,11,,False,True,CORRECT,0.01,4,8,False,True,CORRECT,1.71,4,15,False,True,CORRECT,0.01,4,16,False,True,CORRECT,12.27,4,114,False,True,CORRECT,1.78,4,15,False,True,CORRECT,0.01,4,15,False,True,CORRECT,0.01,4,11,False,True,CORRECT,0.01,4,11,False,True,CORRECT,0.01,4,10
cost_matrix_component_nr_299_size_85_cutoff_10.0,78,1178,False,True,CORRECT,0.04,1,,False,False,CORRECT,0.11,12,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.41,1,9,False,True,CORRECT,1.43,1,9,False,True,CORRECT,0.01,1,9,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_29_size_246_cutoff_10.0,246,9944,False,True,CORRECT,999.99,31,,True,,,3600.01,0,,False,True,CORRECT,5.78,31,83,False,True,CORRECT,66.17,31,110,False,True,CORRECT,9.89,31,193,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,273.96,31,14675,False,True,CORRECT,3.48,31,150,False,True,CORRECT,3.29,31,93,False,True,CORRECT,2.44,31,97
cost_matrix_component_nr_303_size_56_cutoff_10.0,56,508,False,True,CORRECT,0.51,10,,False,False,CORRECT,0.42,24,,False,True,CORRECT,0.03,10,27,False,True,CORRECT,6.21,10,41,False,True,CORRECT,0.05,10,47,False,True,CORRECT,525.77,10,2640,False,True,CORRECT,12.84,10,114,False,True,CORRECT,0.04,10,114,False,True,CORRECT,0.04,10,64,False,True,CORRECT,0.02,10,31,False,True,CORRECT,0.03,10,41
cost_matrix_component_nr_312_size_102_cutoff_10.0,101,1699,False,True,CORRECT,15.02,19,,False,False,CORRECT,48.72,56,,False,True,CORRECT,9.51,19,2100,False,True,CORRECT,554.28,19,2458,False,True,CORRECT,9.8,19,2459,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,47.71,19,39601,False,True,CORRECT,104.94,19,70062,False,True,CORRECT,5.06,19,2409,False,True,CORRECT,7.69,19,3530
cost_matrix_component_nr_317_size_95_cutoff_10.0,90,1473,False,True,CORRECT,3.58,5,,False,False,CORRECT,6.84,43,,False,True,CORRECT,0.04,5,8,False,True,CORRECT,3.29,5,16,False,True,CORRECT,0.06,5,20,False,True,CORRECT,24.77,5,109,False,True,CORRECT,11.51,5,71,False,True,CORRECT,0.16,5,114,False,True,CORRECT,0.03,5,12,False,True,CORRECT,0.04,5,12,False,True,CORRECT,0.03,5,12
cost_matrix_component_nr_318_size_74_cutoff_10.0,72,891,False,True,CORRECT,0.02,3,,False,False,CORRECT,0.06,11,,False,True,CORRECT,0.01,3,0,False,True,CORRECT,0.01,3,0,False,True,CORRECT,0.01,3,0,False,True,CORRECT,2.09,3,21,False,True,CORRECT,1.69,3,13,False,True,CORRECT,0.01,3,13,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6
cost_matrix_component_nr_31_size_65_cutoff_10.0,64,686,False,True,CORRECT,0.24,4,,False,False,CORRECT,0.43,26,,False,True,CORRECT,0.02,4,5,False,True,CORRECT,1.5,4,9,False,True,CORRECT,0.03,4,17,False,True,CORRECT,9.45,4,50,False,True,CORRECT,1.59,4,10,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.01,4,6,False,True,CORRECT,0.01,4,5,False,True,CORRECT,0.01,4,5
cost_matrix_component_nr_325_size_62_cutoff_10.0,62,624,False,True,CORRECT,0.67,10,,False,False,CORRECT,0.47,26,,False,True,CORRECT,0.03,10,7,False,True,CORRECT,2.26,10,24,False,True,CORRECT,0.05,10,35,False,True,CORRECT,254.39,10,951,False,True,CORRECT,7.03,10,50,False,True,CORRECT,0.04,10,62,False,True,CORRECT,0.02,10,13,False,True,CORRECT,0.02,10,13,False,True,CORRECT,0.02,10,14
cost_matrix_component_nr_327_size_72_cutoff_10.0,70,843,False,True,CORRECT,0.27,4,,False,False,CORRECT,0.52,24,,False,True,CORRECT,0.02,4,5,False,True,CORRECT,1.73,4,10,False,True,CORRECT,0.03,4,11,False,True,CORRECT,13.59,4,138,False,True,CORRECT,3.89,4,34,False,True,CORRECT,0.02,4,29,False,True,CORRECT,0.01,4,12,False,True,CORRECT,0.02,4,8,False,True,CORRECT,0.01,4,8
cost_matrix_component_nr_32_size_50_cutoff_10.0,50,404,False,True,CORRECT,0.38,3,,False,False,CORRECT,1.31,25,,False,True,CORRECT,0.02,3,5,False,True,CORRECT,1.14,3,13,False,True,CORRECT,0.03,3,14,False,True,CORRECT,4.63,3,48,False,True,CORRECT,1,3,8,False,True,CORRECT,0.01,3,8,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.02,3,7,False,True,CORRECT,0.01,3,7
cost_matrix_component_nr_332_size_146_cutoff_10.0,146,3493,False,True,CORRECT,4.71,18,,False,False,CORRECT,0.36,21,,False,True,CORRECT,0.04,18,27,False,True,CORRECT,35.17,18,116,False,True,CORRECT,0.14,18,118,True,,,600.01,0,,False,True,CORRECT,371.8,18,1057,False,True,CORRECT,1.49,18,1057,False,True,CORRECT,0.03,18,36,False,True,CORRECT,0.03,18,31,False,True,CORRECT,0.03,18,32
cost_matrix_component_nr_333_size_132_cutoff_10.0,132,2853,False,True,CORRECT,74.03,20,,False,False,CORRECT,559.23,81,,False,True,CORRECT,3.07,20,251,False,True,CORRECT,112.11,20,390,False,True,CORRECT,4.88,20,386,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,19,20,6085,False,True,CORRECT,11.05,20,2742,False,True,CORRECT,1.94,20,301,False,True,CORRECT,1.88,20,292
cost_matrix_component_nr_338_size_90_cutoff_10.0,90,1321,False,True,CORRECT,9.01,18,,False,False,CORRECT,11.91,45,,False,True,CORRECT,0.31,18,79,False,True,CORRECT,24.12,18,130,False,True,CORRECT,0.48,18,131,True,,,600.01,0,,False,True,CORRECT,325.01,18,1831,False,True,CORRECT,1.97,18,1834,False,True,CORRECT,0.56,18,309,False,True,CORRECT,0.25,18,87,False,True,CORRECT,0.3,18,105
cost_matrix_component_nr_33_size_180_cutoff_10.0,180,5316,False,True,CORRECT,3600,56,,False,False,CORRECT,408.03,92,,False,True,CORRECT,239.48,56,19688,True,,,600.01,0,,False,True,CORRECT,308.86,56,24757,True,,,600.01,0,,True,,,600.01,0,,True,,,3600.01,0,,True,,,3600.01,0,,False,True,CORRECT,198.93,56,25613,False,True,CORRECT,164.72,56,27808
cost_matrix_component_nr_348_size_89_cutoff_10.0,85,1292,False,True,CORRECT,1.84,10,,False,False,CORRECT,5.17,33,,False,True,CORRECT,0.08,10,25,False,True,CORRECT,5.84,10,30,False,True,CORRECT,0.11,10,42,False,True,CORRECT,1026.9,10,5157,False,True,CORRECT,78.75,10,488,False,True,CORRECT,0.47,10,485,False,True,CORRECT,0.06,10,37,False,True,CORRECT,0.06,10,28,False,True,CORRECT,0.05,10,35
cost_matrix_component_nr_352_size_202_cutoff_10.0,193,6699,False,True,CORRECT,14.79,6,,False,False,CORRECT,3.26,54,,False,True,CORRECT,0.09,6,10,False,True,CORRECT,2.07,6,6,False,True,CORRECT,0.13,6,15,False,True,CORRECT,5.48,6,18,False,True,CORRECT,3.54,6,18,False,True,CORRECT,0.05,6,29,False,True,CORRECT,0.04,6,15,False,True,CORRECT,0.06,6,15,False,True,CORRECT,0.05,6,15
cost_matrix_component_nr_360_size_150_cutoff_10.0,150,3687,False,True,CORRECT,188.84,27,,False,False,CORRECT,2.6,45,,False,True,CORRECT,2.35,27,472,False,True,CORRECT,170.48,27,521,False,True,CORRECT,1.75,27,522,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,33.05,27,17972,False,True,CORRECT,12.09,27,7296,False,True,CORRECT,1.55,27,472,False,True,CORRECT,2.16,27,633
cost_matrix_component_nr_362_size_99_cutoff_10.0,98,1600,False,True,CORRECT,1.23,12,,False,False,CORRECT,5.86,34,,False,True,CORRECT,0.1,12,24,False,True,CORRECT,9.55,12,43,False,True,CORRECT,0.12,12,44,True,,,600.01,0,,False,True,CORRECT,61.38,12,361,False,True,CORRECT,0.41,12,364,False,True,CORRECT,0.05,12,26,False,True,CORRECT,0.06,12,23,False,True,CORRECT,0.05,12,24
cost_matrix_component_nr_364_size_53_cutoff_10.0,53,454,False,True,CORRECT,0.08,3,,False,False,CORRECT,0.02,10,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.7,3,3,False,True,CORRECT,0.01,3,6,False,True,CORRECT,4.07,3,38,False,True,CORRECT,1.33,3,13,False,True,CORRECT,0.01,3,13,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3
cost_matrix_component_nr_365_size_196_cutoff_10.0,196,6306,False,True,CORRECT,475.69,36,,False,False,CORRECT,20864.78,128,,False,True,CORRECT,308.99,36,13105,True,,,600.01,0,,False,True,CORRECT,517.29,36,21392,True,,,600.01,0,,True,,,600.01,0,,True,,,3600.01,0,,True,,,3600.01,0,,False,True,CORRECT,198.85,36,12506,False,True,CORRECT,220.15,36,18661
cost_matrix_component_nr_367_size_73_cutoff_10.0,70,867,False,True,CORRECT,2.93,16,,False,False,CORRECT,0.25,23,,False,True,CORRECT,0.1,16,55,False,True,CORRECT,8.89,16,72,False,True,CORRECT,0.11,16,73,True,,,600.01,0,,False,True,CORRECT,340.9,16,2469,False,True,CORRECT,0.94,16,2469,False,True,CORRECT,0.09,16,102,False,True,CORRECT,0.07,16,67,False,True,CORRECT,0.05,16,55
cost_matrix_component_nr_369_size_60_cutoff_10.0,60,584,False,True,CORRECT,1.03,14,,False,False,CORRECT,2.24,33,,False,True,CORRECT,0.38,14,269,False,True,CORRECT,43.3,14,316,False,True,CORRECT,0.39,14,292,True,,,600.01,0,,False,True,CORRECT,183.89,14,1324,False,True,CORRECT,0.52,14,1352,False,True,CORRECT,1.06,14,1879,False,True,CORRECT,0.22,14,254,False,True,CORRECT,0.25,14,348
cost_matrix_component_nr_370_size_62_cutoff_10.0,59,624,False,True,CORRECT,0.03,4,,False,False,CORRECT,0.02,10,,False,True,CORRECT,0.01,4,5,False,True,CORRECT,0.53,4,5,False,True,CORRECT,0.01,4,8,False,True,CORRECT,4.6,4,33,False,True,CORRECT,2.29,4,29,False,True,CORRECT,0.01,4,29,False,True,CORRECT,0.01,4,8,False,True,CORRECT,0.01,4,8,False,True,CORRECT,0.01,4,8
cost_matrix_component_nr_371_size_56_cutoff_10.0,53,508,False,True,CORRECT,0.4,10,,False,True,CORRECT,0.06,10,,False,True,CORRECT,0.01,10,7,False,True,CORRECT,1.45,10,6,False,True,CORRECT,0.01,10,17,False,True,CORRECT,4.01,10,19,False,True,CORRECT,3.56,10,19,False,True,CORRECT,0.02,10,81,False,True,CORRECT,0.01,10,13,False,True,CORRECT,0.01,10,12,False,True,CORRECT,0.01,10,13
cost_matrix_component_nr_374_size_53_cutoff_10.0,53,454,False,True,CORRECT,0.03,0,,False,False,CORRECT,0.51,22,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.25,0,1,False,True,CORRECT,0.31,0,1,False,True,CORRECT,0.01,0,1,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_377_size_57_cutoff_10.0,57,526,False,True,CORRECT,0.08,2,,False,False,CORRECT,0.19,16,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.71,2,3,False,True,CORRECT,0.01,2,4,False,True,CORRECT,1.43,2,11,False,True,CORRECT,1.06,2,8,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3
cost_matrix_component_nr_381_size_132_cutoff_10.0,132,2853,False,True,CORRECT,12.95,18,,False,False,CORRECT,0.4,24,,False,True,CORRECT,0.05,18,14,False,True,CORRECT,8.39,18,36,False,True,CORRECT,0.12,18,39,True,,,600.01,0,,False,True,CORRECT,32.93,18,147,False,True,CORRECT,0.21,18,189,False,True,CORRECT,0.03,18,18,False,True,CORRECT,0.04,18,13,False,True,CORRECT,0.03,18,13
cost_matrix_component_nr_383_size_60_cutoff_10.0,58,584,False,True,CORRECT,0.14,5,,False,False,CORRECT,0.38,23,,False,True,CORRECT,0.02,5,9,False,True,CORRECT,1.94,5,14,False,True,CORRECT,0.02,5,15,False,True,CORRECT,11.97,5,112,False,True,CORRECT,4.82,5,54,False,True,CORRECT,0.03,5,54,False,True,CORRECT,0.01,5,12,False,True,CORRECT,0.01,5,12,False,True,CORRECT,0.01,5,12
cost_matrix_component_nr_384_size_96_cutoff_10.0,94,1504,False,True,CORRECT,0.19,1,,False,False,CORRECT,0.17,21,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.31,1,8,False,True,CORRECT,1.47,1,8,False,True,CORRECT,0.01,1,8,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3
cost_matrix_component_nr_385_size_217_cutoff_10.0,217,7733,False,True,CORRECT,572.91,41,,False,False,CORRECT,95.49,85,,False,True,CORRECT,12.41,41,368,False,True,CORRECT,458.6,41,993,False,True,CORRECT,29.05,41,1171,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,3158.72,41,386404,False,True,CORRECT,17.1,41,1305,False,True,CORRECT,6.32,41,317,False,True,CORRECT,6.28,41,474
cost_matrix_component_nr_388_size_70_cutoff_10.0,64,796,False,True,CORRECT,0.04,2,,False,False,CORRECT,0.08,15,,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,1.65,2,10,False,True,CORRECT,1.66,2,10,False,True,CORRECT,0.01,2,10,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5
cost_matrix_component_nr_38_size_154_cutoff_10.0,152,3887,False,True,CORRECT,2.18,10,,False,False,CORRECT,8.6,57,,False,True,CORRECT,0.07,10,17,False,True,CORRECT,5.48,10,30,False,True,CORRECT,0.12,10,31,False,True,CORRECT,863.29,10,3855,False,True,CORRECT,57.74,10,357,False,True,CORRECT,0.31,10,357,False,True,CORRECT,0.04,10,27,False,True,CORRECT,0.05,10,22,False,True,CORRECT,0.04,10,22
cost_matrix_component_nr_393_size_57_cutoff_10.0,56,526,False,True,CORRECT,0.09,4,,False,False,CORRECT,0.03,10,,False,True,CORRECT,0.01,4,4,False,True,CORRECT,1.98,4,8,False,True,CORRECT,0.01,4,9,False,True,CORRECT,10.13,4,97,False,True,CORRECT,2.11,4,21,False,True,CORRECT,0.01,4,21,False,True,CORRECT,0.01,4,6,False,True,CORRECT,0.01,4,6,False,True,CORRECT,0.01,4,6
cost_matrix_component_nr_394_size_59_cutoff_10.0,57,564,False,True,CORRECT,0.19,5,,False,False,CORRECT,0.44,24,,False,True,CORRECT,0.02,5,5,False,True,CORRECT,1.45,5,8,False,True,CORRECT,0.02,5,17,False,True,CORRECT,6.82,5,39,False,True,CORRECT,1.44,5,13,False,True,CORRECT,0.01,5,13,False,True,CORRECT,0.01,5,8,False,True,CORRECT,0.01,5,8,False,True,CORRECT,0.01,5,8
cost_matrix_component_nr_395_size_61_cutoff_10.0,57,603,False,True,CORRECT,0.42,2,,False,False,CORRECT,0.59,20,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.83,2,3,False,True,CORRECT,0.01,2,4,False,True,CORRECT,1.83,2,19,False,True,CORRECT,1.43,2,8,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5
cost_matrix_component_nr_396_size_231_cutoff_10.0,231,8766,False,True,CORRECT,26.59,13,,False,False,CORRECT,31.44,89,,False,True,CORRECT,1.26,13,96,False,True,CORRECT,29.01,13,78,False,True,CORRECT,1.32,13,135,True,,,600.01,0,,False,True,CORRECT,290.98,13,1157,False,True,CORRECT,3.76,13,1157,False,True,CORRECT,0.64,13,182,False,True,CORRECT,0.57,13,99,False,True,CORRECT,0.43,13,88
cost_matrix_component_nr_402_size_70_cutoff_10.0,66,796,False,True,CORRECT,0.19,4,,False,False,CORRECT,0.14,20,,False,True,CORRECT,0.02,4,5,False,True,CORRECT,1.37,4,10,False,True,CORRECT,0.01,4,11,False,True,CORRECT,5.88,4,52,False,True,CORRECT,2,4,19,False,True,CORRECT,0.02,4,19,False,True,CORRECT,0.01,4,12,False,True,CORRECT,0.01,4,11,False,True,CORRECT,0.01,4,12
cost_matrix_component_nr_403_size_215_cutoff_10.0,215,7591,False,True,CORRECT,975.92,47,,False,False,CORRECT,466.7,91,,False,True,CORRECT,23.93,47,756,False,True,CORRECT,555.26,47,1036,False,True,CORRECT,38.58,47,1116,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,3533.1,47,383293,False,True,CORRECT,487.46,47,40849,False,True,CORRECT,15.5,47,846,False,True,CORRECT,12.37,47,906
cost_matrix_component_nr_404_size_218_cutoff_10.0,218,7805,False,True,CORRECT,1034.4,42,,False,False,CORRECT,4386.46,112,,False,True,CORRECT,8.84,42,188,False,True,CORRECT,115.1,42,233,False,True,CORRECT,9.22,42,268,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,136.41,42,13065,False,True,CORRECT,42.27,42,2926,False,True,CORRECT,5.26,42,230,False,True,CORRECT,3.92,42,223
cost_matrix_component_nr_410_size_116_cutoff_10.0,108,2201,False,True,CORRECT,4.5,10,,False,False,CORRECT,3.09,38,,False,True,CORRECT,0.1,10,20,False,True,CORRECT,5.74,10,29,False,True,CORRECT,0.12,10,30,False,True,CORRECT,691.84,10,2557,False,True,CORRECT,98.47,10,512,False,True,CORRECT,1.17,10,777,False,True,CORRECT,0.08,10,33,False,True,CORRECT,0.08,10,31,False,True,CORRECT,0.07,10,31
cost_matrix_component_nr_411_size_245_cutoff_10.0,244,9863,False,True,CORRECT,66.94,11,,False,False,CORRECT,1077.84,117,,False,True,CORRECT,0.66,11,21,False,True,CORRECT,11.47,11,35,False,True,CORRECT,0.74,11,37,False,True,CORRECT,610.18,11,1410,False,True,CORRECT,57.5,11,172,False,True,CORRECT,1.42,11,233,False,True,CORRECT,0.25,11,31,False,True,CORRECT,0.29,11,27,False,True,CORRECT,0.2,11,27
cost_matrix_component_nr_413_size_127_cutoff_10.0,126,2640,False,True,CORRECT,1.92,12,,False,False,CORRECT,0.35,32,,False,True,CORRECT,0.13,12,43,False,True,CORRECT,18.33,12,49,False,True,CORRECT,0.12,12,50,True,,,600.01,0,,False,True,CORRECT,111.13,12,703,False,True,CORRECT,0.91,12,705,False,True,CORRECT,0.07,12,40,False,True,CORRECT,0.09,12,51,False,True,CORRECT,0.17,12,102
cost_matrix_component_nr_415_size_205_cutoff_10.0,205,6900,False,True,CORRECT,356.83,24,,True,,,3600.01,0,,False,True,CORRECT,6.72,24,155,False,True,CORRECT,98.76,24,213,False,True,CORRECT,22.99,24,343,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,88.71,24,7859,False,True,CORRECT,5.11,24,363,False,True,CORRECT,2.15,24,96,False,True,CORRECT,2.43,24,156
cost_matrix_component_nr_417_size_66_cutoff_10.0,65,707,False,True,CORRECT,1.03,14,,False,False,CORRECT,0.62,27,,False,True,CORRECT,0.07,14,45,False,True,CORRECT,15.07,14,94,False,True,CORRECT,0.11,14,95,True,,,600.01,0,,False,True,CORRECT,129.85,14,984,False,True,CORRECT,0.42,14,926,False,True,CORRECT,0.1,14,145,False,True,CORRECT,0.06,14,69,False,True,CORRECT,0.08,14,98
cost_matrix_component_nr_418_size_77_cutoff_10.0,77,965,False,True,CORRECT,0.58,3,,False,False,CORRECT,3.07,30,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,1.24,3,10,False,True,CORRECT,0.03,3,11,False,True,CORRECT,6.4,3,44,False,True,CORRECT,2.06,3,10,False,True,CORRECT,0.01,3,12,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.01,3,5
cost_matrix_component_nr_420_size_69_cutoff_10.0,68,774,False,True,CORRECT,0.29,4,,False,False,CORRECT,0.31,19,,False,True,CORRECT,0.01,4,7,False,True,CORRECT,1.58,4,10,False,True,CORRECT,0.02,4,14,False,True,CORRECT,11.37,4,64,False,True,CORRECT,1.61,4,12,False,True,CORRECT,0.01,4,12,False,True,CORRECT,0.01,4,8,False,True,CORRECT,0.02,4,11,False,True,CORRECT,0.01,4,8
cost_matrix_component_nr_421_size_111_cutoff_10.0,109,2014,False,True,CORRECT,6.81,15,,False,False,CORRECT,33.76,44,,False,True,CORRECT,1.44,15,250,False,True,CORRECT,63.89,15,202,False,True,CORRECT,1.28,15,264,True,,,600.01,0,,False,True,CORRECT,1001.44,15,5288,False,True,CORRECT,9.29,15,6652,False,True,CORRECT,4.37,15,2326,False,True,CORRECT,1.69,15,574,False,True,CORRECT,1.84,15,588
cost_matrix_component_nr_425_size_64_cutoff_10.0,63,665,False,True,CORRECT,0.16,3,,False,False,CORRECT,0.12,14,,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.54,3,4,False,True,CORRECT,0.01,3,7,False,True,CORRECT,2.94,3,12,False,True,CORRECT,1.29,3,9,False,True,CORRECT,0.01,3,9,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.01,3,4
cost_matrix_component_nr_428_size_65_cutoff_10.0,54,686,False,True,CORRECT,0.46,3,,False,False,CORRECT,0.48,24,,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.53,3,3,False,True,CORRECT,0.02,3,7,False,True,CORRECT,2.37,3,9,False,True,CORRECT,1.33,3,9,False,True,CORRECT,0.01,3,9,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.01,3,5
cost_matrix_component_nr_42_size_67_cutoff_10.0,60,729,False,True,CORRECT,0.37,6,,False,False,CORRECT,0.61,26,,False,True,CORRECT,0.03,6,13,False,True,CORRECT,3.73,6,22,False,True,CORRECT,0.04,6,25,False,True,CORRECT,77.13,6,342,False,True,CORRECT,7.47,6,59,False,True,CORRECT,0.05,6,66,False,True,CORRECT,0.03,6,30,False,True,CORRECT,0.02,6,19,False,True,CORRECT,0.03,6,20
cost_matrix_component_nr_436_size_121_cutoff_10.0,121,2395,False,True,CORRECT,42.88,21,,False,False,CORRECT,85.93,75,,False,True,CORRECT,1,21,130,False,True,CORRECT,42.74,21,181,False,True,CORRECT,1.88,21,192,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,35.09,21,14974,False,True,CORRECT,5.93,21,2009,False,True,CORRECT,0.86,21,162,False,True,CORRECT,0.82,21,168
cost_matrix_component_nr_438_size_72_cutoff_10.0,72,843,False,True,CORRECT,6.19,18,,False,False,CORRECT,3.06,32,,False,True,CORRECT,0.13,18,60,False,True,CORRECT,16,18,101,False,True,CORRECT,0.2,18,102,,,,,0,,False,True,CORRECT,450.64,18,2877,False,True,CORRECT,1.45,18,2877,False,True,CORRECT,0.18,18,179,False,True,CORRECT,0.11,18,95,False,True,CORRECT,0.1,18,108
cost_matrix_component_nr_439_size_85_cutoff_10.0,81,1178,False,True,CORRECT,0.32,2,,False,False,CORRECT,0.15,19,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,1.17,2,3,False,True,CORRECT,0.02,2,4,False,True,CORRECT,1.95,2,14,False,True,CORRECT,1.59,2,11,False,True,CORRECT,0.01,2,11,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.02,2,3,False,True,CORRECT,0.01,2,3
cost_matrix_component_nr_444_size_164_cutoff_10.0,164,4410,False,True,CORRECT,38.3,18,,False,False,CORRECT,14.19,62,,False,True,CORRECT,0.35,18,26,False,True,CORRECT,28.1,18,75,False,True,CORRECT,2.59,18,146,True,,,600.01,0,,False,True,CORRECT,47.72,18,145,False,True,CORRECT,0.53,18,145,False,True,CORRECT,0.26,18,34,False,True,CORRECT,0.34,18,29,False,True,CORRECT,0.26,18,30
cost_matrix_component_nr_446_size_216_cutoff_10.0,216,7662,False,True,CORRECT,224.2,30,,False,False,CORRECT,270.08,87,,False,True,CORRECT,49.25,30,2311,True,,,600.01,0,,False,True,CORRECT,50.84,30,4543,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,940.91,30,144470,False,True,CORRECT,249.39,30,26222,False,True,CORRECT,25.05,30,1484,False,True,CORRECT,71.82,30,6231
cost_matrix_component_nr_44_size_83_cutoff_10.0,83,1122,False,True,CORRECT,0.35,4,,False,False,CORRECT,0.82,26,,False,True,CORRECT,0.02,4,4,False,True,CORRECT,1.26,4,6,False,True,CORRECT,0.02,4,8,False,True,CORRECT,14.17,4,64,False,True,CORRECT,1.85,4,11,False,True,CORRECT,0.02,4,11,False,True,CORRECT,0.02,4,9,False,True,CORRECT,0.02,4,9,False,True,CORRECT,0.01,4,9
cost_matrix_component_nr_459_size_171_cutoff_10.0,171,4796,False,True,CORRECT,236.76,24,,False,False,CORRECT,9369.95,109,,False,True,CORRECT,8.72,24,366,False,True,CORRECT,226.81,24,554,False,True,CORRECT,8.65,24,527,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,34.06,24,5272,False,True,CORRECT,47.35,24,5837,False,True,CORRECT,4.96,24,364,False,True,CORRECT,3.92,24,379
cost_matrix_component_nr_469_size_54_cutoff_10.0,54,472,False,True,CORRECT,0.54,12,,False,False,CORRECT,0.83,21,,False,True,CORRECT,0.04,12,35,False,True,CORRECT,8.92,12,68,False,True,CORRECT,0.06,12,66,True,,,600.01,0,,False,True,CORRECT,18.74,12,174,False,True,CORRECT,0.05,12,174,False,True,CORRECT,0.03,12,56,False,True,CORRECT,0.03,12,28,False,True,CORRECT,0.04,12,50
cost_matrix_component_nr_46_size_63_cutoff_10.0,53,644,False,True,CORRECT,0.21,1,,False,False,CORRECT,0.4,18,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.28,1,8,False,True,CORRECT,1.11,1,8,False,True,CORRECT,0.01,1,8,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3
cost_matrix_component_nr_470_size_137_cutoff_10.0,131,3074,False,True,CORRECT,45.87,19,,False,False,CORRECT,0.94,34,,False,True,CORRECT,0.11,19,26,False,True,CORRECT,16.5,19,81,False,True,CORRECT,0.31,19,66,True,,,600.01,0,,False,True,CORRECT,234.71,19,754,False,True,CORRECT,2.64,19,855,False,True,CORRECT,0.1,19,41,False,True,CORRECT,0.11,19,29,False,True,CORRECT,0.09,19,35
cost_matrix_component_nr_471_size_184_cutoff_10.0,184,5555,False,True,CORRECT,250.21,25,,True,,,3600.01,0,,False,True,CORRECT,13.35,25,464,False,True,CORRECT,534.03,25,1127,False,True,CORRECT,32.47,25,1326,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,119.28,25,14134,False,True,CORRECT,198.08,25,18705,False,True,CORRECT,15.32,25,883,False,True,CORRECT,11.33,25,947
cost_matrix_component_nr_473_size_73_cutoff_10.0,72,867,False,True,CORRECT,0.77,11,,False,False,CORRECT,1.52,31,,False,True,CORRECT,0.06,11,32,False,True,CORRECT,8.47,11,51,False,True,CORRECT,0.08,11,56,True,,,600.01,0,,False,True,CORRECT,135.88,11,903,False,True,CORRECT,0.43,11,903,False,True,CORRECT,0.07,11,80,False,True,CORRECT,0.04,11,29,False,True,CORRECT,0.05,11,41
cost_matrix_component_nr_474_size_92_cutoff_10.0,91,1381,False,True,CORRECT,0.4,4,,False,False,CORRECT,0.2,18,,False,True,CORRECT,0.02,4,5,False,True,CORRECT,0.67,4,5,False,True,CORRECT,0.03,4,13,False,True,CORRECT,3.11,4,10,False,True,CORRECT,2.1,4,10,False,True,CORRECT,0.02,4,10,False,True,CORRECT,0.01,4,5,False,True,CORRECT,0.01,4,5,False,True,CORRECT,0.01,4,5
cost_matrix_component_nr_480_size_139_cutoff_10.0,134,3165,False,True,CORRECT,6.06,8,,False,False,CORRECT,7.11,52,,False,True,CORRECT,0.21,8,16,False,True,CORRECT,2.32,8,17,False,True,CORRECT,0.31,8,30,False,True,CORRECT,12.51,8,111,False,True,CORRECT,5.97,8,24,False,True,CORRECT,0.11,8,44,False,True,CORRECT,0.05,8,21,False,True,CORRECT,0.06,8,19,False,True,CORRECT,0.05,8,21
cost_matrix_component_nr_481_size_118_cutoff_10.0,115,2277,False,True,CORRECT,0.33,7,,False,False,CORRECT,0.25,27,,False,True,CORRECT,0.01,7,10,False,True,CORRECT,1.8,7,8,False,True,CORRECT,0.02,7,20,False,True,CORRECT,3.19,7,14,False,True,CORRECT,2.78,7,14,False,True,CORRECT,0.01,7,22,False,True,CORRECT,0.02,7,15,False,True,CORRECT,0.02,7,12,False,True,CORRECT,0.01,7,12
cost_matrix_component_nr_482_size_73_cutoff_10.0,72,867,False,True,CORRECT,0.04,2,,False,False,CORRECT,0.15,20,,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.52,2,4,False,True,CORRECT,0.01,2,5,False,True,CORRECT,1.94,2,22,False,True,CORRECT,1.28,2,10,False,True,CORRECT,0.01,2,10,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5
cost_matrix_component_nr_487_size_113_cutoff_10.0,113,2088,False,True,CORRECT,15.58,14,,False,False,CORRECT,42.51,62,,False,True,CORRECT,0.12,14,17,False,True,CORRECT,9.55,14,38,False,True,CORRECT,0.42,14,39,True,,,600.01,0,,False,True,CORRECT,104.89,14,464,False,True,CORRECT,1.1,14,526,False,True,CORRECT,0.12,14,35,False,True,CORRECT,0.12,14,30,False,True,CORRECT,0.13,14,32
cost_matrix_component_nr_489_size_211_cutoff_10.0,211,7311,False,True,CORRECT,632.99,34,,False,False,CORRECT,2436.21,111,,False,True,CORRECT,10,34,252,False,True,CORRECT,186.5,34,349,False,True,CORRECT,19.11,34,374,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,1910.46,34,183316,False,True,CORRECT,15.99,34,1322,False,True,CORRECT,5.61,34,285,False,True,CORRECT,3.87,34,278
cost_matrix_component_nr_48_size_77_cutoff_10.0,76,965,False,True,CORRECT,1.1,12,,False,False,CORRECT,2.47,28,,False,True,CORRECT,0.18,12,69,False,True,CORRECT,16.51,12,100,False,True,CORRECT,0.16,12,84,True,,,600.01,0,,False,True,CORRECT,57.59,12,414,False,True,CORRECT,0.25,12,432,False,True,CORRECT,0.16,12,127,False,True,CORRECT,0.12,12,82,False,True,CORRECT,0.09,12,73
cost_matrix_component_nr_491_size_71_cutoff_10.0,65,820,False,True,CORRECT,0.86,5,,False,False,CORRECT,1.88,29,,False,True,CORRECT,0.02,5,3,False,True,CORRECT,1.7,5,11,False,True,CORRECT,0.03,5,12,False,True,CORRECT,40.03,5,308,False,True,CORRECT,1.71,5,11,False,True,CORRECT,0.02,5,11,False,True,CORRECT,0.01,5,8,False,True,CORRECT,0.02,5,8,False,True,CORRECT,0.02,5,8
cost_matrix_component_nr_492_size_61_cutoff_10.0,57,603,False,True,CORRECT,0.31,4,,False,False,CORRECT,1.03,28,,False,True,CORRECT,0.03,4,4,False,True,CORRECT,1.33,4,16,False,True,CORRECT,0.03,4,17,False,True,CORRECT,16.82,4,130,False,True,CORRECT,3.33,4,27,False,True,CORRECT,0.03,4,36,False,True,CORRECT,0.02,4,10,False,True,CORRECT,0.02,4,10,False,True,CORRECT,0.02,4,10
cost_matrix_component_nr_495_size_62_cutoff_10.0,62,624,False,True,CORRECT,0.72,13,,False,False,CORRECT,0.39,24,,False,True,CORRECT,0.04,13,29,False,True,CORRECT,6.78,13,57,False,True,CORRECT,0.07,13,65,True,,,600.01,0,,False,True,CORRECT,21.81,13,177,False,True,CORRECT,0.05,13,177,False,True,CORRECT,0.04,13,64,False,True,CORRECT,0.04,13,48,False,True,CORRECT,0.04,13,52
cost_matrix_component_nr_498_size_54_cutoff_10.0,51,472,False,True,CORRECT,0.26,3,,False,False,CORRECT,0.47,22,,False,True,CORRECT,0.02,3,6,False,True,CORRECT,0.75,3,6,False,True,CORRECT,0.02,3,10,False,True,CORRECT,5.7,3,29,False,True,CORRECT,1.63,3,14,False,True,CORRECT,0.01,3,14,False,True,CORRECT,0.01,3,12,False,True,CORRECT,0.02,3,10,False,True,CORRECT,0.02,3,11
cost_matrix_component_nr_500_size_56_cutoff_10.0,50,508,False,True,CORRECT,0.31,5,,False,False,CORRECT,0.46,23,,False,True,CORRECT,0.02,5,8,False,True,CORRECT,1.91,5,13,False,True,CORRECT,0.02,5,14,False,True,CORRECT,34.21,5,323,False,True,CORRECT,8.99,5,100,False,True,CORRECT,0.06,5,124,False,True,CORRECT,0.03,5,32,False,True,CORRECT,0.02,5,20,False,True,CORRECT,0.02,5,20
cost_matrix_component_nr_501_size_129_cutoff_10.0,128,2724,False,True,CORRECT,8.03,12,,False,False,CORRECT,8.72,44,,False,True,CORRECT,0.11,12,16,False,True,CORRECT,7.92,12,23,False,True,CORRECT,0.17,12,28,False,True,CORRECT,886.82,12,3275,False,True,CORRECT,75.37,12,391,False,True,CORRECT,0.56,12,313,False,True,CORRECT,0.09,12,36,False,True,CORRECT,0.12,12,33,False,True,CORRECT,0.11,12,33
cost_matrix_component_nr_502_size_124_cutoff_10.0,124,2516,False,True,CORRECT,97.03,23,,False,False,CORRECT,563.49,79,,False,True,CORRECT,5.5,23,607,False,True,CORRECT,319.29,23,967,False,True,CORRECT,12.81,23,1171,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,79.75,23,29294,False,True,CORRECT,299.94,23,97105,False,True,CORRECT,4.14,23,725,False,True,CORRECT,7.5,23,1257
cost_matrix_component_nr_504_size_96_cutoff_10.0,90,1504,False,True,CORRECT,0.31,6,,False,False,CORRECT,0.5,20,,False,True,CORRECT,0.02,6,7,False,True,CORRECT,3.18,6,20,False,True,CORRECT,0.03,6,21,False,True,CORRECT,103.17,6,834,False,True,CORRECT,10.69,6,103,False,True,CORRECT,0.07,6,173,False,True,CORRECT,0.02,6,13,False,True,CORRECT,0.02,6,9,False,True,CORRECT,0.01,6,13
cost_matrix_component_nr_505_size_121_cutoff_10.0,121,2395,False,True,CORRECT,52.66,26,,False,False,CORRECT,337,69,,False,True,CORRECT,4.5,26,559,False,True,CORRECT,214.42,26,642,False,True,CORRECT,9.43,26,847,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,79.03,26,38207,False,True,CORRECT,101.37,26,38341,False,True,CORRECT,2.54,26,562,False,True,CORRECT,2.32,26,696
cost_matrix_component_nr_507_size_57_cutoff_10.0,56,526,False,True,CORRECT,0.32,3,,False,False,CORRECT,0.27,20,,False,True,CORRECT,0.02,3,6,False,True,CORRECT,0.57,3,2,False,True,CORRECT,0.02,3,11,False,True,CORRECT,2.03,3,11,False,True,CORRECT,1.97,3,11,False,True,CORRECT,0.02,3,22,False,True,CORRECT,0.01,3,9,False,True,CORRECT,0.02,3,9,False,True,CORRECT,0.01,3,9
cost_matrix_component_nr_50_size_75_cutoff_10.0,75,915,False,True,CORRECT,0.22,6,,False,False,CORRECT,0.13,22,,False,True,CORRECT,0.02,6,5,False,True,CORRECT,2.6,6,13,False,True,CORRECT,0.03,6,17,False,True,CORRECT,87.05,6,345,False,True,CORRECT,13.99,6,99,False,True,CORRECT,0.06,6,100,False,True,CORRECT,0.01,6,4,False,True,CORRECT,0.01,6,4,False,True,CORRECT,0.01,6,4
cost_matrix_component_nr_513_size_117_cutoff_10.0,117,2239,False,True,CORRECT,33.77,29,,False,False,CORRECT,25.1,59,,False,True,CORRECT,14.36,29,2343,False,True,CORRECT,678.42,29,2319,False,True,CORRECT,20.48,29,2930,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,297.18,29,199267,True,,,3600.01,0,,False,True,CORRECT,10.1,29,2278,False,True,CORRECT,11.39,29,2220
cost_matrix_component_nr_514_size_62_cutoff_10.0,62,624,False,True,CORRECT,1.17,14,,False,False,CORRECT,2.14,32,,False,True,CORRECT,0.08,14,38,False,True,CORRECT,11.23,14,84,False,True,CORRECT,0.14,14,85,True,,,600.01,0,,False,True,CORRECT,51.56,14,393,False,True,CORRECT,0.19,14,393,False,True,CORRECT,0.14,14,181,False,True,CORRECT,0.07,14,63,False,True,CORRECT,0.06,14,67
cost_matrix_component_nr_518_size_68_cutoff_10.0,66,751,False,True,CORRECT,0.58,6,,False,False,CORRECT,0.41,23,,False,True,CORRECT,0.02,6,6,False,True,CORRECT,0.61,6,2,False,True,CORRECT,0.03,6,15,False,True,CORRECT,3.78,6,13,False,True,CORRECT,2.73,6,13,False,True,CORRECT,0.02,6,14,False,True,CORRECT,0.02,6,8,False,True,CORRECT,0.02,6,8,False,True,CORRECT,0.02,6,8
cost_matrix_component_nr_51_size_76_cutoff_10.0,72,940,False,True,CORRECT,1.35,10,,False,False,CORRECT,0.85,29,,False,True,CORRECT,0.04,10,18,False,True,CORRECT,5.56,10,37,False,True,CORRECT,0.08,10,40,False,True,CORRECT,504.8,10,2152,False,True,CORRECT,25.5,10,167,False,True,CORRECT,0.11,10,167,False,True,CORRECT,0.04,10,28,False,True,CORRECT,0.03,10,21,False,True,CORRECT,0.03,10,22
cost_matrix_component_nr_520_size_89_cutoff_10.0,86,1292,False,True,CORRECT,0.95,9,,False,False,CORRECT,0.36,24,,False,True,CORRECT,0.03,9,10,False,True,CORRECT,4.81,9,31,False,True,CORRECT,0.07,9,34,False,True,CORRECT,461.91,9,1788,False,True,CORRECT,3.77,9,20,False,True,CORRECT,0.02,9,20,False,True,CORRECT,0.02,9,13,False,True,CORRECT,0.02,9,11,False,True,CORRECT,0.02,9,14
cost_matrix_component_nr_521_size_204_cutoff_10.0,198,6832,False,True,CORRECT,123.43,15,,False,False,CORRECT,14675.58,111,,False,True,CORRECT,1.48,15,31,False,True,CORRECT,26.35,15,79,False,True,CORRECT,1.98,15,80,True,,,600.01,0,,False,True,CORRECT,60.11,15,164,False,True,CORRECT,1.54,15,164,False,True,CORRECT,0.78,15,66,False,True,CORRECT,0.73,15,41,False,True,CORRECT,0.52,15,40
cost_matrix_component_nr_522_size_85_cutoff_10.0,85,1178,False,True,CORRECT,2.26,5,,False,False,CORRECT,2.39,37,,False,True,CORRECT,0.05,5,10,False,True,CORRECT,3.49,5,15,False,True,CORRECT,0.05,5,16,False,True,CORRECT,48.46,5,351,False,True,CORRECT,2.36,5,15,False,True,CORRECT,0.02,5,15,False,True,CORRECT,0.02,5,11,False,True,CORRECT,0.03,5,8,False,True,CORRECT,0.02,5,8
cost_matrix_component_nr_523_size_50_cutoff_10.0,50,404,False,True,CORRECT,0.11,6,,False,False,CORRECT,0.19,18,,False,True,CORRECT,0.02,6,19,False,True,CORRECT,4.88,6,34,False,True,CORRECT,0.02,6,38,False,True,CORRECT,64.49,6,635,False,True,CORRECT,4.78,6,69,False,True,CORRECT,0.02,6,69,False,True,CORRECT,0.01,6,16,False,True,CORRECT,0.02,6,15,False,True,CORRECT,0.01,6,18
cost_matrix_component_nr_524_size_61_cutoff_10.0,61,603,False,True,CORRECT,0.18,9,,False,False,CORRECT,0.76,21,,False,True,CORRECT,0.1,9,84,False,True,CORRECT,14.05,9,96,False,True,CORRECT,0.13,9,98,False,True,CORRECT,473.75,9,3620,False,True,CORRECT,48.1,9,488,False,True,CORRECT,0.14,9,488,False,True,CORRECT,0.11,9,250,False,True,CORRECT,0.08,9,111,False,True,CORRECT,0.06,9,112
cost_matrix_component_nr_525_size_215_cutoff_10.0,215,7591,False,True,CORRECT,271.09,32,,False,False,CORRECT,161.5,84,,False,True,CORRECT,44.52,32,1946,True,,,600.01,0,,False,True,CORRECT,60.97,32,2868,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,2127.63,32,348438,False,True,CORRECT,408.64,32,34621,False,True,CORRECT,31.76,32,1799,False,True,CORRECT,29.63,32,2263
cost_matrix_component_nr_537_size_144_cutoff_10.0,142,3397,False,True,CORRECT,4.42,15,,False,False,CORRECT,0.5,28,,False,True,CORRECT,0.02,15,12,False,True,CORRECT,9.95,15,30,False,True,CORRECT,0.04,15,31,True,,,600.01,0,,False,True,CORRECT,39.59,15,149,False,True,CORRECT,0.23,15,149,False,True,CORRECT,0.02,15,11,False,True,CORRECT,0.02,15,11,False,True,CORRECT,0.02,15,11
cost_matrix_component_nr_53_size_84_cutoff_10.0,84,1150,False,True,CORRECT,13.16,20,,False,False,CORRECT,27.77,48,,False,True,CORRECT,1.05,20,376,False,True,CORRECT,63.82,20,338,False,True,CORRECT,0.91,20,362,True,,,600.01,0,,False,False,>>INCORRECT<<,,0,,False,True,CORRECT,8.37,20,10267,False,True,CORRECT,2.31,20,2302,False,True,CORRECT,0.6,20,339,True,True,CORRECT,0.73,20,462
cost_matrix_component_nr_549_size_213_cutoff_10.0,213,7450,False,True,CORRECT,337.66,35,,False,False,CORRECT,6.53,58,,False,True,CORRECT,1.44,35,60,False,True,CORRECT,39.99,35,115,False,True,CORRECT,4.18,35,134,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,54.95,35,7500,False,True,CORRECT,0.99,35,81,False,True,CORRECT,1.04,35,61,False,True,CORRECT,0.84,35,69
cost_matrix_component_nr_554_size_83_cutoff_10.0,82,1122,False,True,CORRECT,0.64,7,,False,False,CORRECT,1.98,25,,False,True,CORRECT,0.06,7,23,False,True,CORRECT,3.66,7,27,False,True,CORRECT,0.04,7,28,False,True,CORRECT,171.11,7,959,False,True,CORRECT,12.46,7,91,False,True,CORRECT,0.08,7,91,False,True,CORRECT,0.03,7,33,False,True,CORRECT,0.02,7,16,False,True,CORRECT,0.02,7,23
cost_matrix_component_nr_555_size_221_cutoff_10.0,221,8022,False,True,CORRECT,552.14,23,,True,,,3600.01,0,,False,True,CORRECT,21.6,23,390,False,True,CORRECT,299.02,23,580,False,True,CORRECT,22.4,23,543,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,126.41,23,8359,False,True,CORRECT,101.81,23,5521,False,True,CORRECT,11.97,23,419,False,True,CORRECT,5.95,23,297
cost_matrix_component_nr_558_size_75_cutoff_10.0,62,915,False,True,CORRECT,0.39,5,,False,False,CORRECT,0.15,17,,False,True,CORRECT,0.02,5,12,False,True,CORRECT,2.52,5,15,False,True,CORRECT,0.02,5,16,False,True,CORRECT,25.81,5,185,False,True,CORRECT,6.15,5,46,False,True,CORRECT,0.04,5,46,False,True,CORRECT,0.01,5,18,False,True,CORRECT,0.02,5,15,False,True,CORRECT,0.02,5,16
cost_matrix_component_nr_574_size_53_cutoff_10.0,51,454,False,True,CORRECT,0.28,9,,False,False,CORRECT,0.87,26,,False,True,CORRECT,0.05,9,45,False,True,CORRECT,7.64,9,61,False,True,CORRECT,0.06,9,62,False,True,CORRECT,241.2,9,1673,False,True,CORRECT,50.16,9,456,False,True,CORRECT,0.13,9,505,False,True,CORRECT,0.03,9,43,False,True,CORRECT,0.03,9,33,False,True,CORRECT,0.02,9,36
cost_matrix_component_nr_575_size_91_cutoff_10.0,90,1351,False,True,CORRECT,7.17,16,,False,False,CORRECT,5.61,46,,False,True,CORRECT,0.69,16,238,False,True,CORRECT,104.67,16,528,False,True,CORRECT,1.5,16,430,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,8.32,16,7128,False,True,CORRECT,1.68,16,1547,False,True,CORRECT,0.5,16,294,False,True,CORRECT,0.34,16,239
cost_matrix_component_nr_577_size_89_cutoff_10.0,86,1292,False,True,CORRECT,1.21,12,,False,False,CORRECT,0.16,19,,False,True,CORRECT,0.12,12,117,False,True,CORRECT,27.2,12,134,False,True,CORRECT,0.16,12,142,True,,,600.01,0,,False,True,CORRECT,204.72,12,1322,False,True,CORRECT,0.4,12,675,False,True,CORRECT,0.2,12,549,False,True,CORRECT,0.07,12,138,False,True,CORRECT,0.09,12,229
cost_matrix_component_nr_579_size_85_cutoff_10.0,80,1178,False,True,CORRECT,1.38,11,,False,False,CORRECT,0.22,21,,False,True,CORRECT,0.03,11,16,False,True,CORRECT,6.73,11,45,False,True,CORRECT,0.06,11,46,False,True,CORRECT,1027.57,11,4896,False,True,CORRECT,20.74,11,125,False,True,CORRECT,0.1,11,146,False,True,CORRECT,0.03,11,22,False,True,CORRECT,0.03,11,14,False,True,CORRECT,0.02,11,14
cost_matrix_component_nr_57_size_129_cutoff_10.0,129,2724,False,True,CORRECT,8.72,18,,False,False,CORRECT,26.82,56,,False,True,CORRECT,1.62,18,933,False,True,CORRECT,704.31,18,4074,False,True,CORRECT,3.92,18,4492,True,,,600.01,0,,False,True,CORRECT,501.58,18,3120,False,True,CORRECT,4.66,18,6938,False,True,CORRECT,4.01,18,6949,False,True,CORRECT,1.15,18,1194,False,True,CORRECT,1.2,18,1745
cost_matrix_component_nr_586_size_57_cutoff_10.0,55,526,False,True,CORRECT,0.15,6,,False,False,CORRECT,0.08,15,,False,True,CORRECT,0.02,6,17,False,True,CORRECT,4.28,6,24,False,True,CORRECT,0.02,6,25,False,True,CORRECT,65.21,6,509,False,True,CORRECT,14.14,6,146,False,True,CORRECT,0.04,6,131,False,True,CORRECT,0.02,6,55,False,True,CORRECT,0.02,6,31,False,True,CORRECT,0.02,6,31
cost_matrix_component_nr_587_size_101_cutoff_10.0,101,1666,False,True,CORRECT,8.86,15,,False,False,CORRECT,13.74,36,,False,True,CORRECT,0.09,15,20,False,True,CORRECT,11.56,15,58,False,True,CORRECT,0.32,15,75,True,,,600.01,0,,False,True,CORRECT,97.22,15,424,False,True,CORRECT,0.62,15,440,False,True,CORRECT,0.1,15,49,False,True,CORRECT,0.06,15,16,False,True,CORRECT,0.09,15,33
cost_matrix_component_nr_588_size_79_cutoff_10.0,79,1016,False,True,CORRECT,2.89,17,,False,False,CORRECT,0.33,24,,False,True,CORRECT,0.15,17,70,False,True,CORRECT,20.14,17,113,False,True,CORRECT,0.16,17,114,True,,,600.01,0,,False,True,CORRECT,39.36,17,261,False,True,CORRECT,0.18,17,261,False,True,CORRECT,0.14,17,182,False,True,CORRECT,0.08,17,67,False,True,CORRECT,0.12,17,94
cost_matrix_component_nr_590_size_56_cutoff_10.0,54,508,False,True,CORRECT,0.02,3,,False,False,CORRECT,0.04,11,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.61,3,3,False,True,CORRECT,0.01,3,4,False,True,CORRECT,1.65,3,15,False,True,CORRECT,1.33,3,14,False,True,CORRECT,0.01,3,14,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.01,3,7
cost_matrix_component_nr_592_size_58_cutoff_10.0,57,545,False,True,CORRECT,0.27,8,,False,False,CORRECT,0.42,24,,False,True,CORRECT,0.03,8,10,False,True,CORRECT,3.6,8,36,False,True,CORRECT,0.04,8,37,False,True,CORRECT,154.12,8,960,False,True,CORRECT,2.93,8,18,False,True,CORRECT,0.01,8,18,False,True,CORRECT,0.02,8,19,False,True,CORRECT,0.02,8,14,False,True,CORRECT,0.02,8,14
cost_matrix_component_nr_593_size_157_cutoff_10.0,155,4041,False,True,CORRECT,91.95,24,,False,False,CORRECT,37.14,65,,False,True,CORRECT,5.31,24,462,False,True,CORRECT,146.98,24,430,False,True,CORRECT,6.29,24,478,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,43.46,24,11447,False,True,CORRECT,24.59,24,5569,False,True,CORRECT,3.52,24,394,False,True,CORRECT,3.24,24,452
cost_matrix_component_nr_594_size_101_cutoff_10.0,98,1666,False,True,CORRECT,13.34,20,,False,False,CORRECT,6.69,34,,False,True,CORRECT,0.39,20,96,False,True,CORRECT,26.91,20,126,False,True,CORRECT,0.45,20,127,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,12.81,20,9271,False,True,CORRECT,0.17,20,120,False,True,CORRECT,0.16,20,75,False,True,CORRECT,0.14,20,80
cost_matrix_component_nr_595_size_121_cutoff_10.0,120,2395,False,True,CORRECT,10.28,16,,False,False,CORRECT,20.68,50,,False,True,CORRECT,0.57,16,114,False,True,CORRECT,50.6,16,177,False,True,CORRECT,1.32,16,178,True,,,600.01,0,,False,True,CORRECT,266.59,16,1229,False,True,CORRECT,1.82,16,1197,False,True,CORRECT,0.99,16,484,False,True,CORRECT,0.31,16,73,False,True,CORRECT,0.38,16,101
cost_matrix_component_nr_596_size_81_cutoff_10.0,81,1069,False,True,CORRECT,1.66,8,,False,False,CORRECT,1.67,32,,False,True,CORRECT,0.03,8,9,False,True,CORRECT,3.36,8,31,False,True,CORRECT,0.06,8,32,False,True,CORRECT,349.35,8,1957,False,True,CORRECT,4.09,8,27,False,True,CORRECT,0.04,8,27,False,True,CORRECT,0.02,8,10,False,True,CORRECT,0.02,8,10,False,True,CORRECT,0.02,8,10
cost_matrix_component_nr_597_size_108_cutoff_10.0,108,1906,False,True,CORRECT,23.2,24,,False,False,CORRECT,2.51,40,,False,True,CORRECT,11.45,24,3533,True,,,600.01,0,,False,True,CORRECT,21.03,24,8880,,,,,0,,True,,,600.01,0,,False,True,CORRECT,28.11,24,33825,False,True,CORRECT,365.55,24,373446,False,True,CORRECT,7.31,24,3955,False,True,CORRECT,7.62,24,4879
cost_matrix_component_nr_598_size_57_cutoff_10.0,56,526,False,True,CORRECT,0.36,5,,False,False,CORRECT,0.79,27,,False,True,CORRECT,0.02,5,9,False,True,CORRECT,2.3,5,14,False,True,CORRECT,0.03,5,15,False,True,CORRECT,24.96,5,239,False,True,CORRECT,5.33,5,72,False,True,CORRECT,0.04,5,72,False,True,CORRECT,0.02,5,17,False,True,CORRECT,0.02,5,14,False,True,CORRECT,0.02,5,15
cost_matrix_component_nr_599_size_62_cutoff_10.0,62,624,False,True,CORRECT,0.4,7,,False,False,CORRECT,0.97,27,,False,True,CORRECT,0.03,7,13,False,True,CORRECT,2.66,7,20,False,True,CORRECT,0.03,7,21,False,True,CORRECT,88.94,7,580,False,True,CORRECT,13.84,7,126,False,True,CORRECT,0.06,7,126,False,True,CORRECT,0.03,7,27,False,True,CORRECT,0.03,7,23,False,True,CORRECT,0.02,7,24
cost_matrix_component_nr_59_size_254_cutoff_10.0,250,10603,False,True,CORRECT,627.68,26,,True,,,3600.01,0,,False,True,CORRECT,68.02,26,1277,True,,,600.01,0,,False,True,CORRECT,111.53,26,1901,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,441.15,26,21527,False,True,CORRECT,442.21,26,20913,False,True,CORRECT,64.04,26,2016,False,True,CORRECT,53.1,26,2353
cost_matrix_component_nr_600_size_68_cutoff_10.0,67,751,False,True,CORRECT,0.38,4,,False,False,CORRECT,0.47,23,,False,True,CORRECT,0.02,4,6,False,True,CORRECT,0.58,4,2,False,True,CORRECT,0.03,4,13,False,True,CORRECT,2.9,4,12,False,True,CORRECT,2.22,4,12,False,True,CORRECT,0.02,4,18,False,True,CORRECT,0.01,4,7,False,True,CORRECT,0.02,4,7,False,True,CORRECT,0.01,4,7
cost_matrix_component_nr_602_size_140_cutoff_10.0,140,3210,False,True,CORRECT,82.73,26,,False,False,CORRECT,110.55,76,,False,True,CORRECT,8.06,26,632,False,True,CORRECT,296.35,26,889,False,True,CORRECT,5.95,26,632,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,147.71,26,48853,False,True,CORRECT,35.88,26,8421,False,True,CORRECT,6.59,26,754,False,True,CORRECT,4.58,26,632
cost_matrix_component_nr_606_size_130_cutoff_10.0,126,2767,False,True,CORRECT,16.73,11,,False,False,CORRECT,14.89,60,,False,True,CORRECT,0.63,11,66,False,True,CORRECT,20.08,11,58,False,True,CORRECT,1.38,11,95,True,,,600.01,0,,False,True,CORRECT,78.14,11,333,False,True,CORRECT,3.18,11,959,False,True,CORRECT,0.7,11,161,False,True,CORRECT,0.64,11,103,False,True,CORRECT,0.68,11,112
cost_matrix_component_nr_611_size_57_cutoff_10.0,57,526,False,True,CORRECT,0.74,12,,False,False,CORRECT,0.36,23,,False,True,CORRECT,0.07,12,63,False,True,CORRECT,10.13,12,75,False,True,CORRECT,0.1,12,107,True,,,600.01,0,,False,True,CORRECT,54.38,12,447,False,True,CORRECT,0.26,12,941,False,True,CORRECT,0.08,12,154,False,True,CORRECT,0.05,12,65,False,True,CORRECT,0.06,12,84
cost_matrix_component_nr_617_size_56_cutoff_10.0,54,508,False,True,CORRECT,0.16,4,,False,False,CORRECT,0.23,20,,False,True,CORRECT,0.01,4,4,False,True,CORRECT,0.57,4,4,False,True,CORRECT,0.02,4,12,False,True,CORRECT,2.19,4,9,False,True,CORRECT,1.26,4,9,False,True,CORRECT,0.01,4,9,False,True,CORRECT,0.01,4,4,False,True,CORRECT,0.01,4,4,False,True,CORRECT,0.01,4,4
cost_matrix_component_nr_621_size_78_cutoff_10.0,78,990,False,True,CORRECT,0.07,3,,False,False,CORRECT,0.12,21,,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.54,3,4,False,True,CORRECT,0.01,3,8,False,True,CORRECT,1.73,3,9,False,True,CORRECT,1.32,3,9,False,True,CORRECT,0.01,3,9,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.01,3,5
cost_matrix_component_nr_622_size_119_cutoff_10.0,119,2316,False,True,CORRECT,0.77,6,,False,False,CORRECT,1.84,26,,False,True,CORRECT,0.03,6,8,False,True,CORRECT,1.83,6,16,False,True,CORRECT,0.04,6,20,False,True,CORRECT,33.43,6,164,False,True,CORRECT,6.21,6,61,False,True,CORRECT,0.05,6,70,False,True,CORRECT,0.02,6,16,False,True,CORRECT,0.02,6,10,False,True,CORRECT,0.02,6,16
cost_matrix_component_nr_624_size_96_cutoff_10.0,91,1504,False,True,CORRECT,0.3,5,,False,False,CORRECT,0.2,22,,False,True,CORRECT,0.02,5,6,False,True,CORRECT,2.51,5,11,False,True,CORRECT,0.03,5,16,False,True,CORRECT,39.03,5,136,False,True,CORRECT,2.93,5,18,False,True,CORRECT,0.02,5,18,False,True,CORRECT,0.02,5,8,False,True,CORRECT,0.02,5,7,False,True,CORRECT,0.01,5,6
cost_matrix_component_nr_630_size_102_cutoff_10.0,102,1699,False,True,CORRECT,20.9,21,,False,False,CORRECT,89.96,61,,False,True,CORRECT,0.61,21,116,False,True,CORRECT,39.68,21,208,False,True,CORRECT,0.69,21,216,True,,,600.01,0,,,,,,1,,False,True,CORRECT,8.45,21,5710,False,True,CORRECT,0.54,21,299,False,True,CORRECT,0.33,21,124,False,True,CORRECT,0.24,21,128
cost_matrix_component_nr_63_size_64_cutoff_10.0,64,665,False,True,CORRECT,3.51,16,,False,False,CORRECT,2.05,37,,False,True,CORRECT,0.3,16,154,False,True,CORRECT,25.01,16,192,False,True,CORRECT,0.3,16,215,,,,,0,,False,True,CORRECT,559.53,16,3904,False,True,CORRECT,2.04,16,4816,False,True,CORRECT,0.66,16,1044,False,True,CORRECT,0.18,16,193,False,True,CORRECT,0.12,16,157
cost_matrix_component_nr_643_size_61_cutoff_10.0,61,603,False,True,CORRECT,0.33,9,,False,False,CORRECT,0.44,25,,False,True,CORRECT,0.02,9,11,False,True,CORRECT,4.55,9,37,False,True,CORRECT,0.05,9,39,False,True,CORRECT,403.41,9,2021,False,True,CORRECT,2.5,9,17,False,True,CORRECT,0.01,9,17,False,True,CORRECT,0.01,9,21,False,True,CORRECT,0.02,9,15,False,True,CORRECT,0.02,9,16
cost_matrix_component_nr_64_size_58_cutoff_10.0,58,545,False,True,CORRECT,0.04,2,,False,False,CORRECT,0.11,16,,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.36,2,3,False,True,CORRECT,0.01,2,5,False,True,CORRECT,1.57,2,10,False,True,CORRECT,1.48,2,10,False,True,CORRECT,0.01,2,10,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,8
cost_matrix_component_nr_652_size_111_cutoff_10.0,111,2014,False,True,CORRECT,35.3,26,,False,False,CORRECT,8.9,52,,False,True,CORRECT,3.28,26,662,False,True,CORRECT,193.2,26,731,False,True,CORRECT,4.05,26,821,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,52.7,26,37136,False,True,CORRECT,42.18,26,20996,False,True,CORRECT,2.19,26,653,False,True,CORRECT,2.89,26,823
cost_matrix_component_nr_655_size_89_cutoff_10.0,81,1292,False,True,CORRECT,0.03,3,,False,False,CORRECT,0.08,10,,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.87,3,3,False,True,CORRECT,0.01,3,4,False,True,CORRECT,2.9,3,27,False,True,CORRECT,3.23,3,27,False,True,CORRECT,0.02,3,27,False,True,CORRECT,0.01,3,11,False,True,CORRECT,0.01,3,11,False,True,CORRECT,0.01,3,11
cost_matrix_component_nr_65_size_133_cutoff_10.0,133,2896,False,True,CORRECT,94.51,29,,False,False,CORRECT,14.13,61,,False,True,CORRECT,5.12,29,405,False,True,CORRECT,179.82,29,550,False,True,CORRECT,9.62,29,863,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,11.42,29,5407,False,True,CORRECT,26.81,29,8709,False,True,CORRECT,3.62,29,626,False,True,CORRECT,2.7,29,370
cost_matrix_component_nr_664_size_87_cutoff_10.0,87,1234,False,True,CORRECT,15.51,21,,False,False,CORRECT,15.15,45,,False,True,CORRECT,0.67,21,204,False,True,CORRECT,56.92,21,317,False,True,CORRECT,0.94,21,318,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,16.46,21,20172,False,True,CORRECT,3.26,21,3288,False,True,CORRECT,0.59,21,371,False,True,CORRECT,0.53,21,341
cost_matrix_component_nr_665_size_75_cutoff_10.0,72,915,False,True,CORRECT,0.84,6,,False,False,CORRECT,2.53,28,,False,True,CORRECT,0.03,6,11,False,True,CORRECT,2.67,6,20,False,True,CORRECT,0.04,6,21,False,True,CORRECT,81.52,6,606,False,True,CORRECT,12.45,6,110,False,True,CORRECT,0.06,6,92,False,True,CORRECT,0.02,6,17,False,True,CORRECT,0.03,6,15,False,True,CORRECT,0.02,6,16
cost_matrix_component_nr_666_size_146_cutoff_10.0,143,3493,False,True,CORRECT,24.4,20,,False,False,CORRECT,47.38,61,,False,True,CORRECT,1.25,20,90,False,True,CORRECT,52.88,20,128,False,True,CORRECT,1.42,20,131,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,15.73,20,5958,False,True,CORRECT,0.59,20,180,False,True,CORRECT,0.57,20,114,False,True,CORRECT,0.4,20,79
cost_matrix_component_nr_668_size_56_cutoff_10.0,54,508,False,True,CORRECT,0.02,2,,False,False,CORRECT,0.02,9,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.69,2,3,False,True,CORRECT,0.01,2,4,False,True,CORRECT,1.93,2,23,False,True,CORRECT,0.88,2,9,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_673_size_53_cutoff_10.0,53,454,False,True,CORRECT,0.44,9,,False,False,CORRECT,0.69,26,,False,True,CORRECT,0.03,9,13,False,True,CORRECT,3.46,9,26,False,True,CORRECT,0.03,9,27,False,True,CORRECT,417.64,9,3113,False,True,CORRECT,27.83,9,267,False,True,CORRECT,0.09,9,267,False,True,CORRECT,0.01,9,16,False,True,CORRECT,0.02,9,14,False,True,CORRECT,0.01,9,16
cost_matrix_component_nr_676_size_94_cutoff_10.0,93,1442,False,True,CORRECT,1.34,2,,False,False,CORRECT,9.06,31,,False,True,CORRECT,0.04,2,4,False,True,CORRECT,1.1,2,6,False,True,CORRECT,0.06,2,7,False,True,CORRECT,2.87,2,22,False,True,CORRECT,1.77,2,9,False,True,CORRECT,0.02,2,9,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.03,2,5,False,True,CORRECT,0.02,2,5
cost_matrix_component_nr_678_size_62_cutoff_10.0,58,624,False,True,CORRECT,0.35,6,,False,False,CORRECT,0.1,18,,False,True,CORRECT,0.02,6,9,False,True,CORRECT,2.73,6,15,False,True,CORRECT,0.04,6,16,False,True,CORRECT,68.68,6,580,False,True,CORRECT,6.24,6,71,False,True,CORRECT,0.03,6,71,False,True,CORRECT,0.02,6,19,False,True,CORRECT,0.02,6,19,False,True,CORRECT,0.02,6,19
cost_matrix_component_nr_681_size_56_cutoff_10.0,51,508,False,True,CORRECT,0.19,5,,False,False,CORRECT,0.66,22,,False,True,CORRECT,0.03,5,10,False,True,CORRECT,2.34,5,17,False,True,CORRECT,0.04,5,18,False,True,CORRECT,32.51,5,286,False,True,CORRECT,2.13,5,23,False,True,CORRECT,0.02,5,23,False,True,CORRECT,0.01,5,13,False,True,CORRECT,0.02,5,12,False,True,CORRECT,0.02,5,12
cost_matrix_component_nr_68_size_68_cutoff_10.0,66,751,False,True,CORRECT,0.25,5,,False,False,CORRECT,0.14,16,,False,True,CORRECT,0.01,5,6,False,True,CORRECT,1.41,5,6,False,True,CORRECT,0.02,5,18,False,True,CORRECT,2.89,5,11,False,True,CORRECT,1.85,5,11,False,True,CORRECT,0.01,5,11,False,True,CORRECT,0.02,5,9,False,True,CORRECT,0.02,5,8,False,True,CORRECT,0.01,5,9
cost_matrix_component_nr_694_size_107_cutoff_10.0,107,1871,False,True,CORRECT,26.04,28,,False,False,CORRECT,6,49,,False,True,CORRECT,0.95,28,199,False,True,CORRECT,92.07,28,371,False,True,CORRECT,1.52,28,376,True,,,600.01,0,,False,True,CORRECT,880.28,28,3643,False,True,CORRECT,4.33,28,4658,False,True,CORRECT,2.41,28,920,False,True,CORRECT,0.79,28,242,False,True,CORRECT,0.78,28,231
cost_matrix_component_nr_697_size_92_cutoff_10.0,92,1381,False,True,CORRECT,14.35,17,,False,False,CORRECT,139.25,57,,False,True,CORRECT,1.44,17,315,False,True,CORRECT,66.25,17,285,False,True,CORRECT,2.85,17,630,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,12.35,17,7644,False,True,CORRECT,11.78,17,7921,False,True,CORRECT,1.22,17,516,False,True,CORRECT,1.15,17,632
cost_matrix_component_nr_69_size_89_cutoff_10.0,89,1292,False,True,CORRECT,0.66,7,,False,False,CORRECT,0.66,36,,False,True,CORRECT,0.02,7,3,False,True,CORRECT,2.73,7,12,False,True,CORRECT,0.06,7,15,False,True,CORRECT,145.42,7,622,False,True,CORRECT,5.74,7,36,False,True,CORRECT,0.03,7,45,False,True,CORRECT,0.02,7,6,False,True,CORRECT,0.03,7,6,False,True,CORRECT,0.01,7,5
cost_matrix_component_nr_700_size_144_cutoff_10.0,144,3397,False,True,CORRECT,172.78,34,,False,False,CORRECT,31.6,64,,False,True,CORRECT,7.1,34,661,False,True,CORRECT,334.6,34,876,False,True,CORRECT,9.69,34,874,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,312.55,34,122446,False,True,CORRECT,304.09,34,93431,False,True,CORRECT,4.71,34,820,False,True,CORRECT,3.65,34,863
cost_matrix_component_nr_706_size_93_cutoff_10.0,91,1411,False,True,CORRECT,11.64,19,,False,False,CORRECT,1.56,34,,False,True,CORRECT,0.8,19,253,False,True,CORRECT,87.93,19,358,False,True,CORRECT,0.98,19,381,True,,,600.01,0,,False,True,CORRECT,703.78,19,3919,False,True,CORRECT,2.82,19,4963,False,True,CORRECT,2.84,19,3026,False,True,CORRECT,0.52,19,399,False,True,CORRECT,0.62,19,461
cost_matrix_component_nr_708_size_95_cutoff_10.0,94,1473,False,True,CORRECT,2.04,11,,False,False,CORRECT,4.61,41,,False,True,CORRECT,0.09,11,28,False,True,CORRECT,6.46,11,45,False,True,CORRECT,0.12,11,46,False,True,CORRECT,1146,11,5304,False,True,CORRECT,124.56,11,686,False,True,CORRECT,0.94,11,712,False,True,CORRECT,0.1,11,70,False,True,CORRECT,0.08,11,40,False,True,CORRECT,0.09,11,44
cost_matrix_component_nr_713_size_64_cutoff_10.0,63,665,False,True,CORRECT,0.86,11,,False,False,CORRECT,0.43,24,,False,True,CORRECT,0.12,11,57,False,True,CORRECT,9.78,11,69,False,True,CORRECT,0.15,11,70,True,,,600.01,0,,False,True,CORRECT,51.39,11,413,False,True,CORRECT,0.2,11,435,False,True,CORRECT,0.12,11,152,False,True,CORRECT,0.08,11,74,False,True,CORRECT,0.05,11,67
cost_matrix_component_nr_715_size_61_cutoff_10.0,59,603,False,True,CORRECT,1.66,16,,False,False,CORRECT,0.3,21,,False,True,CORRECT,0.2,16,122,False,True,CORRECT,26.06,16,169,False,True,CORRECT,0.21,16,164,True,,,600.01,0,,False,True,CORRECT,614.53,16,4588,False,True,CORRECT,1.34,16,4704,False,True,CORRECT,0.52,16,1071,False,True,CORRECT,0.14,16,194,False,True,CORRECT,0.15,16,198
cost_matrix_component_nr_716_size_124_cutoff_10.0,102,2516,False,True,CORRECT,3.95,6,,False,False,CORRECT,0.7,27,,False,True,CORRECT,0.08,6,15,False,True,CORRECT,4.54,6,21,False,True,CORRECT,0.11,6,26,False,True,CORRECT,123.17,6,493,False,True,CORRECT,8.69,6,46,False,True,CORRECT,0.11,6,46,False,True,CORRECT,0.05,6,19,False,True,CORRECT,0.05,6,16,False,True,CORRECT,0.05,6,18
cost_matrix_component_nr_721_size_56_cutoff_10.0,54,508,False,True,CORRECT,0.09,4,,False,False,CORRECT,0.05,14,,False,True,CORRECT,0.01,4,2,False,True,CORRECT,1.05,4,6,False,True,CORRECT,0.01,4,7,False,True,CORRECT,5.45,4,37,False,True,CORRECT,1.3,4,9,False,True,CORRECT,0.01,4,9,False,True,CORRECT,0.01,4,4,False,True,CORRECT,0.01,4,4,False,True,CORRECT,0.01,4,4
cost_matrix_component_nr_723_size_83_cutoff_10.0,72,1122,False,True,CORRECT,0.02,0,,False,False,CORRECT,0.05,5,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.93,0,5,False,True,CORRECT,0.98,0,5,False,True,CORRECT,0.01,0,5,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_735_size_54_cutoff_10.0,54,472,False,True,CORRECT,0.28,8,,False,False,CORRECT,0.46,18,,False,True,CORRECT,0.02,8,12,False,True,CORRECT,4.27,8,26,False,True,CORRECT,0.02,8,27,False,True,CORRECT,166.23,8,1037,False,True,CORRECT,4.33,8,49,False,True,CORRECT,0.02,8,49,False,True,CORRECT,0.01,8,13,False,True,CORRECT,0.02,8,14,False,True,CORRECT,0.01,8,14
cost_matrix_component_nr_736_size_64_cutoff_10.0,64,665,False,True,CORRECT,0.03,2,,False,False,CORRECT,0.03,7,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.79,2,3,False,True,CORRECT,0.01,2,4,False,True,CORRECT,1.37,2,10,False,True,CORRECT,0.9,2,7,False,True,CORRECT,0.01,2,7,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2
cost_matrix_component_nr_739_size_98_cutoff_10.0,95,1568,False,True,CORRECT,3.63,9,,False,False,CORRECT,3.04,40,,False,True,CORRECT,0.06,9,12,False,True,CORRECT,4.62,9,32,False,True,CORRECT,0.15,9,33,False,True,CORRECT,481.91,9,2161,False,True,CORRECT,26.07,9,140,False,True,CORRECT,0.27,9,151,False,True,CORRECT,0.03,9,13,False,True,CORRECT,0.06,9,13,False,True,CORRECT,0.03,9,13
cost_matrix_component_nr_740_size_127_cutoff_10.0,127,2640,False,True,CORRECT,52.6,28,,False,False,CORRECT,93.28,67,,False,True,CORRECT,0.93,28,117,False,True,CORRECT,40.87,28,164,False,True,CORRECT,1.34,28,197,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,41.7,28,25696,False,True,CORRECT,1.41,28,341,False,True,CORRECT,0.8,28,128,False,True,CORRECT,0.69,28,131
cost_matrix_component_nr_742_size_65_cutoff_10.0,64,686,False,True,CORRECT,0.62,6,,False,False,CORRECT,4,29,,False,True,CORRECT,0.02,6,2,False,True,CORRECT,2.05,6,26,False,True,CORRECT,0.05,6,27,False,True,CORRECT,88.13,6,608,False,True,CORRECT,2.54,6,18,False,True,CORRECT,0.02,6,18,False,True,CORRECT,0.01,6,5,False,True,CORRECT,0.02,6,5,False,True,CORRECT,0.01,6,5
cost_matrix_component_nr_743_size_73_cutoff_10.0,73,867,False,True,CORRECT,0.37,8,,False,False,CORRECT,0.15,21,,False,True,CORRECT,0.01,8,10,False,True,CORRECT,4.28,8,19,False,True,CORRECT,0.02,8,20,False,True,CORRECT,246.25,8,1359,False,True,CORRECT,11.97,8,112,False,True,CORRECT,0.03,8,112,False,True,CORRECT,0.01,8,26,False,True,CORRECT,0.01,8,20,False,True,CORRECT,0.01,8,14
cost_matrix_component_nr_747_size_87_cutoff_10.0,75,1234,False,True,CORRECT,0.96,7,,False,False,CORRECT,0.15,17,,False,True,CORRECT,0.01,7,2,False,True,CORRECT,1.1,7,3,False,True,CORRECT,0.01,7,9,False,True,CORRECT,9.33,7,32,False,True,CORRECT,3.21,7,13,False,True,CORRECT,0.02,7,13,False,True,CORRECT,0.01,7,3,False,True,CORRECT,0.01,7,3,False,True,CORRECT,0.01,7,3
cost_matrix_component_nr_74_size_223_cutoff_10.0,222,8168,False,True,CORRECT,580.19,41,,False,False,CORRECT,1981.29,102,,False,True,CORRECT,13.07,41,414,False,True,CORRECT,410.84,41,769,False,True,CORRECT,16.94,41,591,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,671.48,41,61416,False,True,CORRECT,1527.94,41,111987,False,True,CORRECT,10.88,41,460,False,True,CORRECT,10.25,41,646
cost_matrix_component_nr_752_size_146_cutoff_10.0,144,3493,False,True,CORRECT,14.12,18,,False,False,CORRECT,5.15,41,,False,True,CORRECT,0.24,18,44,False,True,CORRECT,29.39,18,81,False,True,CORRECT,0.31,18,82,True,,,600.01,0,,False,True,CORRECT,213.63,18,819,False,True,CORRECT,1.19,18,934,False,True,CORRECT,0.2,18,88,False,True,CORRECT,0.12,18,35,False,True,CORRECT,0.14,18,40
cost_matrix_component_nr_754_size_190_cutoff_10.0,189,5925,False,True,CORRECT,426.88,38,,False,False,CORRECT,1472.97,91,,False,True,CORRECT,108.12,38,3271,True,,,600.01,0,,False,True,CORRECT,66.87,38,3062,True,,,600.01,0,,True,,,600.01,0,,True,,,3600.01,0,,True,,,3600.01,0,,False,True,CORRECT,92.44,38,6489,False,True,CORRECT,44.39,38,4314
cost_matrix_component_nr_758_size_127_cutoff_10.0,127,2640,False,True,CORRECT,101.39,28,,False,False,CORRECT,485.75,75,,False,True,CORRECT,13.87,28,1529,False,True,CORRECT,661.92,28,1823,False,True,CORRECT,18.73,28,1673,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,276.14,28,107507,False,True,CORRECT,326.53,28,103514,False,True,CORRECT,10.28,28,1643,False,True,CORRECT,10.52,28,2126
cost_matrix_component_nr_769_size_58_cutoff_10.0,58,545,False,True,CORRECT,0.46,8,,False,False,CORRECT,1.11,22,,False,True,CORRECT,0.03,8,11,False,True,CORRECT,3.02,8,28,False,True,CORRECT,0.04,8,29,False,True,CORRECT,228.38,8,1483,False,True,CORRECT,4.39,8,39,False,True,CORRECT,0.02,8,40,False,True,CORRECT,0.02,8,15,False,True,CORRECT,0.02,8,15,False,True,CORRECT,0.02,8,14
cost_matrix_component_nr_777_size_72_cutoff_10.0,64,843,False,True,CORRECT,0.34,4,,False,False,CORRECT,0.6,24,,False,True,CORRECT,0.03,4,9,False,True,CORRECT,1.8,4,13,False,True,CORRECT,0.04,4,17,False,True,CORRECT,18.09,4,79,False,True,CORRECT,5.13,4,33,False,True,CORRECT,0.04,4,46,False,True,CORRECT,0.02,4,11,False,True,CORRECT,0.02,4,11,False,True,CORRECT,0.01,4,11
cost_matrix_component_nr_778_size_97_cutoff_10.0,94,1536,False,True,CORRECT,0.04,0,,False,False,CORRECT,0.1,14,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,1.28,0,7,False,True,CORRECT,1.44,0,7,False,True,CORRECT,0.01,0,7,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_77_size_124_cutoff_10.0,123,2516,False,True,CORRECT,2.58,4,,False,False,CORRECT,5.72,41,,False,True,CORRECT,0.04,4,5,False,True,CORRECT,0.76,4,2,False,True,CORRECT,0.08,4,12,False,True,CORRECT,2.46,4,9,False,True,CORRECT,2.64,4,9,False,True,CORRECT,0.02,4,14,False,True,CORRECT,0.02,4,9,False,True,CORRECT,0.04,4,9,False,True,CORRECT,0.03,4,9
cost_matrix_component_nr_784_size_53_cutoff_10.0,53,454,False,True,CORRECT,0.15,9,,False,False,CORRECT,0.04,14,,False,True,CORRECT,0.02,9,11,False,True,CORRECT,4.36,9,21,False,True,CORRECT,0.02,9,22,False,True,CORRECT,571.87,9,4809,False,True,CORRECT,15.81,9,143,False,True,CORRECT,0.03,9,143,False,True,CORRECT,0.01,9,15,False,True,CORRECT,0.01,9,11,False,True,CORRECT,0.01,9,11
cost_matrix_component_nr_789_size_150_cutoff_10.0,150,3687,False,True,CORRECT,141.34,25,,False,False,CORRECT,2492.62,90,,False,True,CORRECT,44.24,25,2603,True,,,600.01,0,,False,True,CORRECT,50.91,25,3407,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,408.29,25,99901,False,True,CORRECT,977.86,25,182430,False,True,CORRECT,25.5,25,2671,False,True,CORRECT,17.76,25,2313
cost_matrix_component_nr_78_size_134_cutoff_10.0,130,2940,False,True,CORRECT,63.39,21,,False,False,CORRECT,430.5,76,,False,True,CORRECT,5.63,21,563,False,True,CORRECT,253.64,21,712,False,True,CORRECT,7.01,21,717,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,83.83,21,25033,False,True,CORRECT,98.02,21,28778,False,True,CORRECT,5.35,21,904,False,True,CORRECT,6.89,21,1112
cost_matrix_component_nr_794_size_163_cutoff_10.0,163,4356,False,True,CORRECT,228,28,,False,False,CORRECT,11055.46,106,,False,True,CORRECT,15.59,28,985,False,True,CORRECT,490.86,28,1087,False,True,CORRECT,26.28,28,1467,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,438.74,28,80385,False,True,CORRECT,186.2,28,29283,False,True,CORRECT,10.09,28,949,False,True,CORRECT,7.25,28,990
cost_matrix_component_nr_796_size_139_cutoff_10.0,139,3165,False,True,CORRECT,93.72,27,,False,False,CORRECT,315.81,72,,False,True,CORRECT,4.62,27,320,False,True,CORRECT,169.84,27,475,False,True,CORRECT,4.29,27,461,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,26.17,27,9017,False,True,CORRECT,9.47,27,2563,False,True,CORRECT,2.72,27,392,False,True,CORRECT,2.7,27,562
cost_matrix_component_nr_797_size_137_cutoff_10.0,137,3074,False,True,CORRECT,130.7,32,,False,False,CORRECT,236.93,75,,False,True,CORRECT,50.31,32,3696,False,True,CORRECT,1214.52,32,3520,False,True,CORRECT,44.06,32,4271,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,404.9,32,152822,True,,,3600.01,0,,False,True,CORRECT,26.24,32,3754,False,True,CORRECT,26.11,32,4227
cost_matrix_component_nr_7_size_187_cutoff_10.0,181,5739,False,True,CORRECT,16.25,13,,False,False,CORRECT,12.65,71,,False,True,CORRECT,0.29,13,69,False,True,CORRECT,12.84,13,87,False,True,CORRECT,0.5,13,70,False,True,CORRECT,278.22,13,2470,False,True,CORRECT,27.74,13,300,False,True,CORRECT,0.16,13,354,False,True,CORRECT,0.1,13,126,False,True,CORRECT,0.13,13,84,False,True,CORRECT,0.09,13,89
cost_matrix_component_nr_800_size_67_cutoff_10.0,63,729,False,True,CORRECT,1.15,10,,False,False,CORRECT,3.57,34,,False,True,CORRECT,0.06,10,21,False,True,CORRECT,6.23,10,52,False,True,CORRECT,0.09,10,54,False,True,CORRECT,928.6,10,4837,False,True,CORRECT,49.64,10,378,False,True,CORRECT,0.25,10,378,False,True,CORRECT,0.08,10,72,False,True,CORRECT,0.05,10,40,False,True,CORRECT,0.05,10,43
cost_matrix_component_nr_805_size_71_cutoff_10.0,70,820,False,True,CORRECT,0.54,2,,False,False,CORRECT,0.83,27,,False,True,CORRECT,0.03,2,5,False,True,CORRECT,0.86,2,5,False,True,CORRECT,0.03,2,6,False,True,CORRECT,1.64,2,10,False,True,CORRECT,1.54,2,10,False,True,CORRECT,0.01,2,10,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.02,2,5,False,True,CORRECT,0.01,2,5
cost_matrix_component_nr_807_size_235_cutoff_10.0,235,9073,False,True,CORRECT,1471.58,42,,True,,,3600.01,0,,False,True,CORRECT,126.3,42,2778,True,,,600.01,0,,False,True,CORRECT,171.15,42,4141,True,,,600.01,0,,True,,,600.01,0,,True,,,3600.01,0,,True,,,3600.01,0,,False,True,CORRECT,68.39,42,2263,False,True,CORRECT,54.21,42,2433
cost_matrix_component_nr_808_size_69_cutoff_10.0,64,774,False,True,CORRECT,0.33,3,,False,False,CORRECT,0.72,27,,False,True,CORRECT,0.03,3,6,False,True,CORRECT,0.83,3,3,False,True,CORRECT,0.04,3,10,False,True,CORRECT,2.61,3,12,False,True,CORRECT,2.11,3,12,False,True,CORRECT,0.02,3,20,False,True,CORRECT,0.02,3,10,False,True,CORRECT,0.02,3,10,False,True,CORRECT,0.02,3,10
cost_matrix_component_nr_809_size_65_cutoff_10.0,63,686,False,True,CORRECT,0.09,2,,False,False,CORRECT,0.75,30,,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.88,2,9,False,True,CORRECT,0.89,2,9,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5
cost_matrix_component_nr_812_size_60_cutoff_10.0,56,584,False,True,CORRECT,0.19,5,,False,False,CORRECT,0.24,19,,False,True,CORRECT,0.01,5,4,False,True,CORRECT,2.06,5,11,False,True,CORRECT,0.02,5,12,False,True,CORRECT,27.06,5,276,False,True,CORRECT,2.32,5,21,False,True,CORRECT,0.01,5,21,False,True,CORRECT,0.01,5,3,False,True,CORRECT,0.02,5,3,False,True,CORRECT,0.01,5,3
cost_matrix_component_nr_813_size_55_cutoff_10.0,54,490,False,True,CORRECT,0.07,4,,False,False,CORRECT,0.07,12,,False,True,CORRECT,0.01,4,6,False,True,CORRECT,1.19,4,8,False,True,CORRECT,0.02,4,9,False,True,CORRECT,11.75,4,112,False,True,CORRECT,6.17,4,69,False,True,CORRECT,0.02,4,76,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.02,4,10,False,True,CORRECT,0.01,4,10
cost_matrix_component_nr_815_size_65_cutoff_10.0,59,686,False,True,CORRECT,0.23,2,,False,False,CORRECT,0.9,23,,False,True,CORRECT,0.02,2,3,False,True,CORRECT,0.86,2,4,False,True,CORRECT,0.02,2,5,False,True,CORRECT,2.6,2,21,False,True,CORRECT,1.56,2,10,False,True,CORRECT,0.01,2,10,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.02,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_816_size_152_cutoff_10.0,150,3787,False,True,CORRECT,6.83,4,,False,False,CORRECT,9.79,59,,False,True,CORRECT,0.07,4,7,False,True,CORRECT,3.06,4,7,False,True,CORRECT,0.11,4,9,False,True,CORRECT,7.47,4,16,False,True,CORRECT,3.65,4,14,False,True,CORRECT,0.05,4,14,False,True,CORRECT,0.05,4,17,False,True,CORRECT,0.05,4,15,False,True,CORRECT,0.03,4,15
cost_matrix_component_nr_819_size_61_cutoff_10.0,58,603,False,True,CORRECT,0.24,7,,False,False,CORRECT,0.1,15,,False,True,CORRECT,0.02,7,15,False,True,CORRECT,2.43,7,21,False,True,CORRECT,0.02,7,22,False,True,CORRECT,84.68,7,532,False,True,CORRECT,10.25,7,85,False,True,CORRECT,0.03,7,95,False,True,CORRECT,0.02,7,23,False,True,CORRECT,0.02,7,18,False,True,CORRECT,0.02,7,18
cost_matrix_component_nr_822_size_69_cutoff_10.0,68,774,False,True,CORRECT,1.48,13,,False,False,CORRECT,2.95,25,,False,True,CORRECT,0.08,13,43,False,True,CORRECT,8.8,13,76,False,True,CORRECT,0.17,13,98,,,,,1,,False,True,CORRECT,79.75,13,549,False,True,CORRECT,0.26,13,517,False,True,CORRECT,0.05,13,59,False,True,CORRECT,0.05,13,37,False,True,CORRECT,0.04,13,41
cost_matrix_component_nr_824_size_68_cutoff_10.0,68,751,False,True,CORRECT,0.27,3,,False,False,CORRECT,0.49,26,,False,True,CORRECT,0.02,3,5,False,True,CORRECT,1.45,3,6,False,True,CORRECT,0.02,3,7,False,True,CORRECT,4.87,3,58,False,True,CORRECT,2.28,3,25,False,True,CORRECT,0.01,3,25,False,True,CORRECT,0.02,3,10,False,True,CORRECT,0.02,3,10,False,True,CORRECT,0.02,3,10
cost_matrix_component_nr_837_size_122_cutoff_10.0,113,2435,False,True,CORRECT,0.06,3,,False,False,CORRECT,0.13,9,,False,True,CORRECT,0.01,3,4,False,True,CORRECT,1.19,3,7,False,True,CORRECT,0.01,3,8,False,True,CORRECT,5.39,3,63,False,True,CORRECT,2.73,3,27,False,True,CORRECT,0.02,3,27,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6
cost_matrix_component_nr_838_size_56_cutoff_10.0,52,508,False,True,CORRECT,0.21,4,,False,False,CORRECT,0.41,20,,False,True,CORRECT,0.01,4,4,False,True,CORRECT,1.35,4,7,False,True,CORRECT,0.02,4,8,False,True,CORRECT,13.97,4,131,False,True,CORRECT,1.96,4,19,False,True,CORRECT,0.02,4,23,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.02,4,10,False,True,CORRECT,0.01,4,10
cost_matrix_component_nr_843_size_62_cutoff_10.0,58,624,False,True,CORRECT,0.27,8,,False,False,CORRECT,0.49,19,,False,True,CORRECT,0.03,8,17,False,True,CORRECT,5.01,8,28,False,True,CORRECT,0.04,8,38,False,True,CORRECT,220.09,8,1258,False,True,CORRECT,25.32,8,217,False,True,CORRECT,0.1,8,236,False,True,CORRECT,0.03,8,58,False,True,CORRECT,0.03,8,29,False,True,CORRECT,0.02,8,32
cost_matrix_component_nr_847_size_59_cutoff_10.0,55,564,False,True,CORRECT,0.18,2,,False,False,CORRECT,0.39,23,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.63,2,2,False,True,CORRECT,0.02,2,5,False,True,CORRECT,1.92,2,13,False,True,CORRECT,1.13,2,8,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_851_size_69_cutoff_10.0,67,774,False,True,CORRECT,0.04,1,,False,False,CORRECT,0.11,11,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.81,1,6,False,True,CORRECT,0.77,1,6,False,True,CORRECT,0.01,1,6,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3
cost_matrix_component_nr_855_size_112_cutoff_10.0,112,2051,False,True,CORRECT,3.14,13,,False,False,CORRECT,3.36,39,,False,True,CORRECT,0.18,13,26,False,True,CORRECT,13.24,13,54,False,True,CORRECT,0.17,13,55,True,,,600.01,0,,False,True,CORRECT,227.33,13,1221,False,True,CORRECT,2.16,13,1238,False,True,CORRECT,0.17,13,62,False,True,CORRECT,0.37,13,112,False,True,CORRECT,0.37,13,93
cost_matrix_component_nr_863_size_50_cutoff_10.0,50,404,False,True,CORRECT,0.26,5,,False,False,CORRECT,0.6,18,,False,True,CORRECT,0.01,5,2,False,True,CORRECT,1.21,5,7,False,True,CORRECT,0.02,5,15,False,True,CORRECT,29.28,5,211,False,True,CORRECT,1.99,5,12,False,True,CORRECT,0.01,5,12,False,True,CORRECT,0.01,5,2,False,True,CORRECT,0.01,5,2,False,True,CORRECT,0.01,5,2
cost_matrix_component_nr_864_size_52_cutoff_10.0,51,437,False,True,CORRECT,0.42,11,,False,False,CORRECT,0.27,21,,False,True,CORRECT,0.04,11,32,False,True,CORRECT,6.48,11,47,False,True,CORRECT,0.05,11,48,True,,,600.01,0,,False,True,CORRECT,99.14,11,924,False,True,CORRECT,0.25,11,983,False,True,CORRECT,0.03,11,51,False,True,CORRECT,0.03,11,47,False,True,CORRECT,0.04,11,47
cost_matrix_component_nr_866_size_54_cutoff_10.0,53,472,False,True,CORRECT,0.27,5,,False,False,CORRECT,0.13,15,,False,True,CORRECT,0.02,5,10,False,True,CORRECT,1.32,5,10,False,True,CORRECT,0.02,5,20,False,True,CORRECT,20.67,5,120,False,True,CORRECT,7.06,5,69,False,True,CORRECT,0.03,5,96,False,True,CORRECT,0.02,5,17,False,True,CORRECT,0.02,5,16,False,True,CORRECT,0.01,5,17
cost_matrix_component_nr_879_size_55_cutoff_10.0,54,490,False,True,CORRECT,0.14,6,,False,False,CORRECT,0.09,15,,False,True,CORRECT,0.01,6,6,False,True,CORRECT,2.69,6,15,False,True,CORRECT,0.02,6,16,False,True,CORRECT,47.5,6,362,False,True,CORRECT,1.66,6,14,False,True,CORRECT,0.01,6,14,False,True,CORRECT,0.01,6,12,False,True,CORRECT,0.02,6,11,False,True,CORRECT,0.01,6,11
cost_matrix_component_nr_889_size_107_cutoff_10.0,107,1871,False,True,CORRECT,0.16,4,,False,False,CORRECT,0.16,20,,False,True,CORRECT,0.01,4,4,False,True,CORRECT,1.97,4,10,False,True,CORRECT,0.02,4,11,False,True,CORRECT,13.96,4,120,False,True,CORRECT,1.95,4,13,False,True,CORRECT,0.02,4,13,False,True,CORRECT,0.01,4,8,False,True,CORRECT,0.01,4,5,False,True,CORRECT,0.01,4,5
cost_matrix_component_nr_88_size_55_cutoff_10.0,52,490,False,True,CORRECT,0.23,6,,False,False,CORRECT,0.66,20,,False,True,CORRECT,0.03,6,23,False,True,CORRECT,4.9,6,40,False,True,CORRECT,0.04,6,45,False,True,CORRECT,78.4,6,516,False,True,CORRECT,6.88,6,71,False,True,CORRECT,0.03,6,71,False,True,CORRECT,0.04,6,69,False,True,CORRECT,0.03,6,54,False,True,CORRECT,0.03,6,59
cost_matrix_component_nr_894_size_53_cutoff_10.0,50,454,False,True,CORRECT,0.21,5,,False,False,CORRECT,0.4,21,,False,True,CORRECT,0.02,5,5,False,True,CORRECT,1.56,5,16,False,True,CORRECT,0.02,5,17,False,True,CORRECT,19.81,5,160,False,True,CORRECT,1.66,5,17,False,True,CORRECT,0.01,5,17,False,True,CORRECT,0.01,5,7,False,True,CORRECT,0.01,5,7,False,True,CORRECT,0.01,5,7
cost_matrix_component_nr_914_size_75_cutoff_10.0,74,915,False,True,CORRECT,0.43,2,,False,False,CORRECT,0.52,25,,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,1.32,2,9,False,True,CORRECT,1.4,2,9,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_915_size_68_cutoff_10.0,59,751,False,True,CORRECT,0.15,4,,False,False,CORRECT,0.07,15,,False,True,CORRECT,0.01,4,6,False,True,CORRECT,1.18,4,8,False,True,CORRECT,0.01,4,9,False,True,CORRECT,4.03,4,41,False,True,CORRECT,4.25,4,51,False,True,CORRECT,0.02,4,51,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.02,4,9,False,True,CORRECT,0.01,4,10
cost_matrix_component_nr_916_size_70_cutoff_10.0,65,796,False,True,CORRECT,0.41,5,,False,False,CORRECT,0.42,25,,False,True,CORRECT,0.03,5,11,False,True,CORRECT,1.6,5,10,False,True,CORRECT,0.04,5,17,False,True,CORRECT,3.33,5,26,False,True,CORRECT,2.91,5,22,False,True,CORRECT,0.02,5,27,False,True,CORRECT,0.02,5,15,False,True,CORRECT,0.02,5,19,False,True,CORRECT,0.02,5,18
cost_matrix_component_nr_917_size_70_cutoff_10.0,64,796,False,True,CORRECT,0.17,4,,False,False,CORRECT,0.35,21,,False,True,CORRECT,0.02,4,6,False,True,CORRECT,1.07,4,10,False,True,CORRECT,0.02,4,11,False,True,CORRECT,7.08,4,48,False,True,CORRECT,4.26,4,33,False,True,CORRECT,0.02,4,39,False,True,CORRECT,0.01,4,12,False,True,CORRECT,0.02,4,12,False,True,CORRECT,0.01,4,12
cost_matrix_component_nr_918_size_52_cutoff_10.0,52,437,False,True,CORRECT,0.23,8,,False,False,CORRECT,0.68,22,,False,True,CORRECT,0.03,8,11,False,True,CORRECT,3,8,23,False,True,CORRECT,0.04,8,24,False,True,CORRECT,280.99,8,2081,False,True,CORRECT,4.47,8,45,False,True,CORRECT,0.02,8,45,False,True,CORRECT,0.01,8,17,False,True,CORRECT,0.02,8,15,False,True,CORRECT,0.02,8,15
cost_matrix_component_nr_921_size_68_cutoff_10.0,67,751,False,True,CORRECT,0.15,3,,False,False,CORRECT,0.44,23,,False,True,CORRECT,0.01,3,6,False,True,CORRECT,1.37,3,8,False,True,CORRECT,0.02,3,9,False,True,CORRECT,4.82,3,51,False,True,CORRECT,2.76,3,30,False,True,CORRECT,0.02,3,30,False,True,CORRECT,0.02,3,12,False,True,CORRECT,0.01,3,11,False,True,CORRECT,0.01,3,11
cost_matrix_component_nr_923_size_70_cutoff_10.0,65,796,False,True,CORRECT,0.34,3,,False,False,CORRECT,0.52,26,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.6,3,4,False,True,CORRECT,0.02,3,6,False,True,CORRECT,2.66,3,14,False,True,CORRECT,1.36,3,12,False,True,CORRECT,0.01,3,12,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.02,3,7,False,True,CORRECT,0.01,3,7
cost_matrix_component_nr_924_size_68_cutoff_10.0,67,751,False,True,CORRECT,0.37,4,,False,False,CORRECT,0.98,25,,False,True,CORRECT,0.01,4,3,False,True,CORRECT,1.21,4,9,False,True,CORRECT,0.02,4,10,False,True,CORRECT,6.63,4,66,False,True,CORRECT,1.49,4,17,False,True,CORRECT,0.02,4,17,False,True,CORRECT,0.01,4,6,False,True,CORRECT,0.02,4,6,False,True,CORRECT,0.01,4,6
cost_matrix_component_nr_926_size_59_cutoff_10.0,58,564,False,True,CORRECT,0.12,3,,False,False,CORRECT,0.25,20,,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.66,3,5,False,True,CORRECT,0.01,3,6,False,True,CORRECT,2.31,3,23,False,True,CORRECT,1.28,3,9,False,True,CORRECT,0.01,3,9,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6
cost_matrix_component_nr_927_size_70_cutoff_10.0,59,796,False,True,CORRECT,0.07,1,,False,False,CORRECT,0.3,18,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.32,1,9,False,True,CORRECT,1.3,1,9,False,True,CORRECT,0.01,1,9,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3
cost_matrix_component_nr_929_size_70_cutoff_10.0,68,796,False,True,CORRECT,0.48,4,,False,False,CORRECT,0.43,28,,False,True,CORRECT,0.02,4,6,False,True,CORRECT,0.47,4,4,False,True,CORRECT,0.02,4,8,False,True,CORRECT,2.48,4,13,False,True,CORRECT,2.32,4,13,False,True,CORRECT,0.02,4,36,False,True,CORRECT,0.01,4,11,False,True,CORRECT,0.02,4,11,False,True,CORRECT,0.01,4,11
cost_matrix_component_nr_92_size_194_cutoff_10.0,194,6177,False,True,CORRECT,3600,54,,False,False,CORRECT,688.85,102,,False,True,CORRECT,247.33,54,8557,True,,,600.01,0,,False,True,CORRECT,471.55,54,18303,True,,,600.01,0,,True,,,600.01,0,,True,,,3600.01,0,,True,,,3600.01,0,,False,True,CORRECT,148.37,54,6728,False,True,CORRECT,154.36,54,8188
cost_matrix_component_nr_931_size_52_cutoff_10.0,52,437,False,True,CORRECT,0.53,11,,False,False,CORRECT,0.35,20,,False,True,CORRECT,0.04,11,35,False,True,CORRECT,5.17,11,54,False,True,CORRECT,0.05,11,60,True,,,600.01,0,,False,True,CORRECT,40.1,11,384,False,True,CORRECT,0.09,11,376,False,True,CORRECT,0.03,11,52,False,True,CORRECT,0.03,11,40,False,True,CORRECT,0.03,11,43
cost_matrix_component_nr_932_size_66_cutoff_10.0,60,707,False,True,CORRECT,0.08,4,,False,False,CORRECT,0.07,12,,False,True,CORRECT,0.01,4,4,False,True,CORRECT,1.43,4,6,False,True,CORRECT,0.02,4,7,False,True,CORRECT,4.73,4,40,False,True,CORRECT,2.81,4,21,False,True,CORRECT,0.02,4,21,False,True,CORRECT,0.02,4,10,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.01,4,10
cost_matrix_component_nr_934_size_68_cutoff_10.0,68,751,False,True,CORRECT,0.21,5,,False,False,CORRECT,0.4,26,,False,True,CORRECT,0.03,5,12,False,True,CORRECT,2.02,5,14,False,True,CORRECT,0.03,5,15,False,True,CORRECT,18.86,5,160,False,True,CORRECT,3.8,5,39,False,True,CORRECT,0.02,5,39,False,True,CORRECT,0.02,5,17,False,True,CORRECT,0.03,5,19,False,True,CORRECT,0.02,5,19
cost_matrix_component_nr_935_size_69_cutoff_10.0,65,774,False,True,CORRECT,0.25,4,,False,False,CORRECT,0.41,28,,False,True,CORRECT,0.03,4,8,False,True,CORRECT,1.37,4,8,False,True,CORRECT,0.03,4,12,False,True,CORRECT,2.88,4,16,False,True,CORRECT,1.77,4,14,False,True,CORRECT,0.02,4,14,False,True,CORRECT,0.01,4,9,False,True,CORRECT,0.02,4,9,False,True,CORRECT,0.01,4,9
cost_matrix_component_nr_936_size_71_cutoff_10.0,66,820,False,True,CORRECT,0.36,3,,False,False,CORRECT,1.63,25,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.99,3,3,False,True,CORRECT,0.02,3,4,False,True,CORRECT,1.84,3,15,False,True,CORRECT,1.83,3,13,False,True,CORRECT,0.01,3,13,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.01,3,7
cost_matrix_component_nr_937_size_59_cutoff_10.0,59,564,False,True,CORRECT,0.96,13,,False,False,CORRECT,1.15,25,,False,True,CORRECT,0.08,13,62,False,True,CORRECT,15.88,13,106,False,True,CORRECT,0.11,13,90,True,,,600.01,0,,False,True,CORRECT,117.43,13,1028,False,True,CORRECT,0.43,13,1383,False,True,CORRECT,0.1,13,152,False,True,CORRECT,0.06,13,79,False,True,CORRECT,0.05,13,67
cost_matrix_component_nr_938_size_52_cutoff_10.0,50,437,False,True,CORRECT,0.21,6,,False,False,CORRECT,0.13,16,,False,True,CORRECT,0.01,6,4,False,True,CORRECT,2.29,6,17,False,True,CORRECT,0.02,6,18,False,True,CORRECT,54.16,6,441,False,True,CORRECT,1.86,6,15,False,True,CORRECT,0.01,6,15,False,True,CORRECT,0.01,6,11,False,True,CORRECT,0.02,6,8,False,True,CORRECT,0.01,6,8
cost_matrix_component_nr_939_size_70_cutoff_10.0,70,796,False,True,CORRECT,0.28,3,,False,False,CORRECT,0.98,26,,False,True,CORRECT,0.01,3,4,False,True,CORRECT,1.18,3,9,False,True,CORRECT,0.02,3,10,False,True,CORRECT,6.8,3,57,False,True,CORRECT,1.57,3,12,False,True,CORRECT,0.01,3,12,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.01,3,4
cost_matrix_component_nr_93_size_114_cutoff_10.0,109,2125,False,True,CORRECT,15.37,18,,False,False,CORRECT,0.51,31,,False,True,CORRECT,0.13,18,51,False,True,CORRECT,19.06,18,74,False,True,CORRECT,0.27,18,78,True,,,600.01,0,,False,True,CORRECT,503.35,18,1858,False,True,CORRECT,2.48,18,1968,False,True,CORRECT,0.14,18,91,False,True,CORRECT,0.1,18,53,False,True,CORRECT,0.09,18,60
cost_matrix_component_nr_948_size_104_cutoff_10.0,102,1767,False,True,CORRECT,0.31,2,,False,False,CORRECT,0.2,17,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.94,2,2,False,True,CORRECT,0.01,2,4,False,True,CORRECT,2.25,2,11,False,True,CORRECT,2.37,2,11,False,True,CORRECT,0.02,2,11,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3
cost_matrix_component_nr_949_size_74_cutoff_10.0,74,891,False,True,CORRECT,0.59,8,,False,False,CORRECT,1.16,26,,False,True,CORRECT,0.03,8,6,False,True,CORRECT,3.68,8,21,False,True,CORRECT,0.06,8,22,False,True,CORRECT,284.18,8,1836,False,True,CORRECT,4.88,8,36,False,True,CORRECT,0.03,8,36,False,True,CORRECT,0.02,8,16,False,True,CORRECT,0.03,8,13,False,True,CORRECT,0.01,8,13
cost_matrix_component_nr_950_size_71_cutoff_10.0,71,820,False,True,CORRECT,0.43,9,,False,False,CORRECT,0.42,29,,False,True,CORRECT,0.09,9,54,False,True,CORRECT,7.6,9,54,False,True,CORRECT,0.1,9,55,False,True,CORRECT,420.32,9,2807,False,True,CORRECT,24.29,9,255,False,True,CORRECT,0.09,9,255,False,True,CORRECT,0.06,9,53,False,True,CORRECT,0.07,9,66,False,True,CORRECT,0.05,9,68
cost_matrix_component_nr_951_size_57_cutoff_10.0,56,526,False,True,CORRECT,0.59,11,,False,False,CORRECT,0.7,25,,False,True,CORRECT,0.04,11,25,False,True,CORRECT,5.98,11,39,False,True,CORRECT,0.04,11,40,False,True,CORRECT,600.27,11,3704,False,True,CORRECT,148.2,11,1209,False,True,CORRECT,0.32,11,1113,False,True,CORRECT,0.05,11,65,False,True,CORRECT,0.04,11,50,False,True,CORRECT,0.03,11,48
cost_matrix_component_nr_958_size_60_cutoff_10.0,60,584,False,True,CORRECT,0.14,4,,False,False,CORRECT,0.07,17,,False,True,CORRECT,0.01,4,5,False,True,CORRECT,2.01,4,10,False,True,CORRECT,0.02,4,11,False,True,CORRECT,7.53,4,81,False,True,CORRECT,1.3,4,10,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.01,4,7,False,True,CORRECT,0.02,4,5,False,True,CORRECT,0.01,4,5
cost_matrix_component_nr_95_size_134_cutoff_10.0,134,2940,False,True,CORRECT,64.43,31,,False,False,CORRECT,44.28,65,,False,True,CORRECT,2.84,31,254,False,True,CORRECT,173.19,31,507,False,True,CORRECT,3.94,31,367,,,,,0,,True,,,600.01,0,,False,True,CORRECT,61.54,31,32240,False,True,CORRECT,20.71,31,5563,False,True,CORRECT,1.77,31,290,False,True,CORRECT,2.06,31,416
cost_matrix_component_nr_963_size_58_cutoff_10.0,53,545,False,True,CORRECT,0.34,8,,False,False,CORRECT,0.52,25,,False,True,CORRECT,0.06,8,38,False,True,CORRECT,5.45,8,46,False,True,CORRECT,0.07,8,51,False,True,CORRECT,313.83,8,1572,False,True,CORRECT,29.21,8,220,False,True,CORRECT,0.1,8,241,False,True,CORRECT,0.03,8,47,False,True,CORRECT,0.04,8,40,False,True,CORRECT,0.03,8,46
cost_matrix_component_nr_964_size_54_cutoff_10.0,54,472,False,True,CORRECT,0.08,3,,False,False,CORRECT,0.04,9,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.66,3,4,False,True,CORRECT,0.01,3,8,False,True,CORRECT,4.95,3,37,False,True,CORRECT,1.19,3,10,False,True,CORRECT,0.01,3,10,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.01,3,2
cost_matrix_component_nr_96_size_139_cutoff_10.0,138,3165,False,True,CORRECT,74.76,21,,False,False,CORRECT,1101.33,84,,False,True,CORRECT,3.17,21,179,False,True,CORRECT,130.24,21,344,False,True,CORRECT,5.1,21,339,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,86.61,21,24138,False,True,CORRECT,7.76,21,1832,False,True,CORRECT,2.86,21,386,False,True,CORRECT,1.72,21,298
cost_matrix_component_nr_970_size_96_cutoff_10.0,90,1504,False,True,CORRECT,2.27,10,,False,False,CORRECT,0.25,18,,False,True,CORRECT,0.01,10,21,False,True,CORRECT,7.69,10,31,False,True,CORRECT,0.02,10,32,False,True,CORRECT,870.8,10,3845,False,True,CORRECT,62.45,10,381,False,True,CORRECT,0.25,10,381,False,True,CORRECT,0.02,10,21,False,True,CORRECT,0.02,10,20,False,True,CORRECT,0.01,10,20
cost_matrix_component_nr_974_size_62_cutoff_10.0,60,624,False,True,CORRECT,0.12,3,,False,False,CORRECT,0.07,11,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,1.01,3,6,False,True,CORRECT,0.01,3,7,False,True,CORRECT,3.89,3,31,False,True,CORRECT,1.56,3,10,False,True,CORRECT,0.01,3,10,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3
cost_matrix_component_nr_978_size_92_cutoff_10.0,79,1381,False,True,CORRECT,0.03,0,,False,False,CORRECT,0.07,8,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,1.09,0,5,False,True,CORRECT,1,0,5,False,True,CORRECT,0.01,0,5,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_979_size_79_cutoff_10.0,71,1016,False,True,CORRECT,0.47,2,,False,False,CORRECT,0.22,26,,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,1.17,2,5,False,True,CORRECT,1.21,2,5,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_97_size_116_cutoff_10.0,116,2201,False,True,CORRECT,1.91,3,,False,False,CORRECT,2.06,40,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,1.4,3,7,False,True,CORRECT,0.03,3,8,False,True,CORRECT,8.91,3,52,False,True,CORRECT,5.04,3,27,False,True,CORRECT,0.05,3,29,False,True,CORRECT,0.03,3,7,False,True,CORRECT,0.03,3,7,False,True,CORRECT,0.02,3,7
cost_matrix_component_nr_980_size_52_cutoff_10.0,51,437,False,True,CORRECT,0.21,8,,False,False,CORRECT,0.52,21,,False,True,CORRECT,0.04,8,26,False,True,CORRECT,7.91,8,60,False,True,CORRECT,0.06,8,61,False,True,CORRECT,216.58,8,1975,False,True,CORRECT,21.38,8,273,False,True,CORRECT,0.07,8,273,False,True,CORRECT,0.04,8,76,False,True,CORRECT,0.03,8,51,False,True,CORRECT,0.03,8,49
cost_matrix_component_nr_981_size_50_cutoff_10.0,50,404,False,True,CORRECT,0.24,4,,False,False,CORRECT,0.26,20,,False,True,CORRECT,0.01,4,3,False,True,CORRECT,1.61,4,13,False,True,CORRECT,0.02,4,14,False,True,CORRECT,11.54,4,135,False,True,CORRECT,1.5,4,10,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.01,4,9,False,True,CORRECT,0.01,4,7,False,True,CORRECT,0.01,4,7
cost_matrix_component_nr_982_size_68_cutoff_10.0,63,751,False,True,CORRECT,0.37,4,,False,False,CORRECT,1.17,25,,False,True,CORRECT,0.02,4,6,False,True,CORRECT,1.73,4,15,False,True,CORRECT,0.03,4,16,False,True,CORRECT,17.71,4,118,False,True,CORRECT,5.76,4,30,False,True,CORRECT,0.03,4,54,False,True,CORRECT,0.02,4,14,False,True,CORRECT,0.03,4,14,False,True,CORRECT,0.02,4,14
cost_matrix_component_nr_983_size_71_cutoff_10.0,68,820,False,True,CORRECT,0.07,2,,False,False,CORRECT,0.09,11,,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,1.55,2,8,False,True,CORRECT,1.43,2,8,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_987_size_81_cutoff_10.0,81,1069,False,True,CORRECT,14.91,22,,False,False,CORRECT,3.65,41,,False,True,CORRECT,0.88,22,234,False,True,CORRECT,72.12,22,431,False,True,CORRECT,1.68,22,528,True,,,600.01,0,,False,True,CORRECT,912.49,22,4567,False,True,CORRECT,4.33,22,6793,False,True,CORRECT,22.08,22,18879,False,True,CORRECT,0.52,22,239,False,True,CORRECT,0.84,22,398
cost_matrix_component_nr_989_size_71_cutoff_10.0,70,820,False,True,CORRECT,0.48,2,,False,False,CORRECT,0.68,24,,False,True,CORRECT,0.02,2,5,False,True,CORRECT,0.58,2,5,False,True,CORRECT,0.02,2,5,False,True,CORRECT,2.05,2,8,False,True,CORRECT,0.93,2,8,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_98_size_61_cutoff_10.0,59,603,False,True,CORRECT,1.13,12,,False,False,CORRECT,0.14,17,,False,True,CORRECT,0.06,12,58,False,True,CORRECT,10.65,12,85,False,True,CORRECT,0.09,12,108,True,,,600.01,0,,False,True,CORRECT,101.55,12,803,False,True,CORRECT,0.28,12,903,False,True,CORRECT,0.09,12,196,False,True,CORRECT,0.04,12,67,False,True,CORRECT,0.04,12,72
cost_matrix_component_nr_9_size_178_cutoff_10.0,172,5198,False,True,CORRECT,14.12,8,,False,False,CORRECT,60.69,62,,False,True,CORRECT,0.3,8,19,False,True,CORRECT,8.38,8,23,False,True,CORRECT,0.31,8,24,False,True,CORRECT,378.02,8,1090,False,True,CORRECT,24.82,8,92,False,True,CORRECT,0.56,8,123,False,True,CORRECT,0.16,8,24,False,True,CORRECT,0.17,8,18,False,True,CORRECT,0.22,8,23


==> big_benchmark50.csv <==
instance,n,m,2cvd_cplex___timeout,2cvd_cplex___verify,2cvd_cplex___is_sol,2cvd_cplex___runtime,2cvd_cplex___k,2cvd_cplex___steps,cvd_cplex___timeout,cvd_cplex___verify,cvd_cplex___is_sol,cvd_cplex___runtime,cvd_cplex___k,cvd_cplex___steps,default___timeout,default___verify,default___is_sol,default___runtime,default___k,default___steps,default_lb_cut___timeout,default_lb_cut___verify,default_lb_cut___is_sol,default_lb_cut___runtime,default_lb_cut___k,default_lb_cut___steps,default_no_lb___timeout,default_no_lb___verify,default_no_lb___is_sol,default_no_lb___runtime,default_no_lb___k,default_no_lb___steps,lb_cut_no_rrules___timeout,lb_cut_no_rrules___verify,lb_cut_no_rrules___is_sol,lb_cut_no_rrules___runtime,lb_cut_no_rrules___k,lb_cut_no_rrules___steps,lb_disjoint_and_cut_no_rrules___timeout,lb_disjoint_and_cut_no_rrules___verify,lb_disjoint_and_cut_no_rrules___is_sol,lb_disjoint_and_cut_no_rrules___runtime,lb_disjoint_and_cut_no_rrules___k,lb_disjoint_and_cut_no_rrules___steps,lb_disjoint_no_rrules___timeout,lb_disjoint_no_rrules___verify,lb_disjoint_no_rrules___is_sol,lb_disjoint_no_rrules___runtime,lb_disjoint_no_rrules___k,lb_disjoint_no_rrules___steps,no_permanent_some_rrs___timeout,no_permanent_some_rrs___verify,no_permanent_some_rrs___is_sol,no_permanent_some_rrs___runtime,no_permanent_some_rrs___k,no_permanent_some_rrs___steps,permanent_some_more_rrs___timeout,permanent_some_more_rrs___verify,permanent_some_more_rrs___is_sol,permanent_some_more_rrs___runtime,permanent_some_more_rrs___k,permanent_some_more_rrs___steps,permanent_some_rrs___timeout,permanent_some_rrs___verify,permanent_some_rrs___is_sol,permanent_some_rrs___runtime,permanent_some_rrs___k,permanent_some_rrs___steps
cost_matrix_component_nr_1003_size_62_cutoff_10.0,62,945,False,True,CORRECT,0.85,8,,False,False,CORRECT,2.2699999999999996,26,,False,True,CORRECT,0.03,8,10,False,True,CORRECT,2.09,8,10,False,True,CORRECT,0.04,8,27,False,True,CORRECT,13.51,8,51.0,False,True,CORRECT,2.69,8,13.0,False,True,CORRECT,0.02,8,13,False,True,CORRECT,0.03,8,17,False,True,CORRECT,0.03,8,8,False,True,CORRECT,0.02,8,11
cost_matrix_component_nr_1004_size_106_cutoff_10.0,104,2782,False,True,CORRECT,16.34,14,,False,False,CORRECT,1.29,33,,False,True,CORRECT,0.16,14,17,False,True,CORRECT,10.04,14,45,False,True,CORRECT,0.39,14,46,True,,,600.01,0,,False,True,CORRECT,90.79,14,371.0,False,True,CORRECT,1.12,14,401,False,True,CORRECT,0.06999999999999999,14,18,False,True,CORRECT,0.08,14,17,False,True,CORRECT,0.06999999999999999,14,18
cost_matrix_component_nr_1005_size_64_cutoff_10.0,63,1008,False,True,CORRECT,0.04,0,,False,False,CORRECT,0.15000000000000002,16,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.43,0,2.0,False,True,CORRECT,0.47000000000000003,0,2.0,False,True,CORRECT,0.01,0,2,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_1007_size_53_cutoff_10.0,53,689,False,True,CORRECT,0.26,6,,False,False,CORRECT,0.14,18,,False,True,CORRECT,0.02,6,11,False,True,CORRECT,1.72,6,13,False,True,CORRECT,0.03,6,21,False,True,CORRECT,23.76,6,105.0,False,True,CORRECT,4.54,6,37.0,False,True,CORRECT,0.03,6,37,False,True,CORRECT,0.01,6,14,False,True,CORRECT,0.02,6,13,False,True,CORRECT,0.02,6,14
cost_matrix_component_nr_1010_size_108_cutoff_10.0,108,2889,False,True,CORRECT,27.930000000000003,9,,False,False,CORRECT,184.01,69,,False,True,CORRECT,0.29000000000000004,9,17,False,True,CORRECT,5.93,9,29,False,True,CORRECT,0.41000000000000003,9,37,False,True,CORRECT,451.53999999999996,9,1062.0,False,True,CORRECT,44.69,9,162.0,False,True,CORRECT,1.16,9,322,False,True,CORRECT,0.14,9,23,False,True,CORRECT,0.12,9,20,False,True,CORRECT,0.09999999999999999,9,20
cost_matrix_component_nr_1011_size_61_cutoff_10.0,61,915,False,True,CORRECT,0.49,6,,False,False,CORRECT,0.12,17,,False,True,CORRECT,0.01,6,7,False,True,CORRECT,1.76,6,7,False,True,CORRECT,0.02,6,19,False,True,CORRECT,2.8699999999999997,6,11.0,False,True,CORRECT,2.0599999999999996,6,11.0,False,True,CORRECT,0.02,6,11,False,True,CORRECT,0.01,6,9,False,True,CORRECT,0.02,6,8,False,True,CORRECT,0.01,6,9
cost_matrix_component_nr_1019_size_126_cutoff_10.0,126,3937,False,True,CORRECT,57.73,7,,False,False,CORRECT,635.11,78,,False,True,CORRECT,0.21000000000000002,7,13,False,True,CORRECT,6.279999999999999,7,23,False,True,CORRECT,0.34,7,29,False,True,CORRECT,367.9,7,805.0,False,True,CORRECT,14.65,7,57.0,False,True,CORRECT,0.27,7,57,False,True,CORRECT,0.09,7,9,False,True,CORRECT,0.13,7,9,False,True,CORRECT,0.09999999999999999,7,9
cost_matrix_component_nr_1021_size_78_cutoff_10.0,78,1501,False,True,CORRECT,2.32,14,,False,False,CORRECT,0.24000000000000002,22,,False,True,CORRECT,0.05,14,29,False,True,CORRECT,11.27,14,34,False,True,CORRECT,0.11,14,56,False,True,CORRECT,80.10000000000001,14,264.0,False,True,CORRECT,22.380000000000003,14,85.0,False,True,CORRECT,0.22,14,258,False,True,CORRECT,0.04,14,35,False,True,CORRECT,0.04,14,30,False,True,CORRECT,0.04,14,43
cost_matrix_component_nr_1022_size_103_cutoff_10.0,103,2626,False,True,CORRECT,12.95,8,,False,False,CORRECT,7.87,50,,False,True,CORRECT,0.16,8,11,False,True,CORRECT,4.7,8,31,False,True,CORRECT,0.31,8,33,False,True,CORRECT,347.39,8,896.0,False,True,CORRECT,24.25,8,98.0,False,True,CORRECT,0.37,8,110,False,True,CORRECT,0.09,8,15,False,True,CORRECT,0.08,8,15,False,True,CORRECT,0.06999999999999999,8,15
cost_matrix_component_nr_1026_size_133_cutoff_10.0,133,4389,False,True,CORRECT,58.21,17,,False,False,CORRECT,443.55,78,,False,True,CORRECT,0.48,17,23,False,True,CORRECT,18.34,17,71,False,True,CORRECT,0.97,17,83,True,,,600.01,0,,False,True,CORRECT,211.98,17,494.0,False,True,CORRECT,4.34,17,668,False,True,CORRECT,0.27,17,35,False,True,CORRECT,0.32,17,37,False,True,CORRECT,0.18000000000000002,17,26
cost_matrix_component_nr_1028_size_55_cutoff_10.0,55,742,False,True,CORRECT,0.31,8,,False,False,CORRECT,0.09999999999999999,18,,False,True,CORRECT,0.03,8,30,False,True,CORRECT,5.24,8,39,False,True,CORRECT,0.04,8,40,False,True,CORRECT,213.62,8,1242.0,False,True,CORRECT,10.33,8,97.0,False,True,CORRECT,0.05,8,97,False,True,CORRECT,0.03,8,34,False,True,CORRECT,0.03,8,33,False,True,CORRECT,0.03,8,33
cost_matrix_component_nr_1032_size_115_cutoff_10.0,115,3277,False,True,CORRECT,21.790000000000003,6,,False,False,CORRECT,252.73999999999998,70,,False,True,CORRECT,0.28,6,13,False,True,CORRECT,3.2399999999999998,6,13,False,True,CORRECT,0.22,6,21,False,True,CORRECT,51.6,6,94.0,False,True,CORRECT,9.83,6,31.0,False,True,CORRECT,0.41000000000000003,6,79,False,True,CORRECT,0.08,6,15,False,True,CORRECT,0.12,6,15,False,True,CORRECT,0.08,6,15
cost_matrix_component_nr_1033_size_89_cutoff_10.0,89,1958,False,True,CORRECT,3.59,9,,False,False,CORRECT,21.34,46,,False,True,CORRECT,0.15000000000000002,9,20,False,True,CORRECT,6.72,9,42,False,True,CORRECT,0.24000000000000002,9,45,False,True,CORRECT,761.68,9,3062.0,False,True,CORRECT,25.520000000000003,9,135.0,False,True,CORRECT,0.29000000000000004,9,140,False,True,CORRECT,0.12,9,38,False,True,CORRECT,0.11,9,31,False,True,CORRECT,0.09999999999999999,9,30
cost_matrix_component_nr_1038_size_216_cutoff_10.0,216,11610,False,True,CORRECT,719.5699999999999,10,,True,,,3600.01,0,,False,True,CORRECT,13.209999999999999,10,55,False,True,CORRECT,23.85,10,25,False,True,CORRECT,11.57,10,94,False,True,CORRECT,314.84,10,285.0,False,True,CORRECT,104.18,10,130.0,False,True,CORRECT,4.88,10,205,False,True,CORRECT,2.4099999999999997,10,83,False,True,CORRECT,2.3499999999999996,10,55,False,True,CORRECT,3.0599999999999996,10,69
cost_matrix_component_nr_1044_size_50_cutoff_10.0,50,612,False,True,CORRECT,0.03,0,,False,False,CORRECT,0.06999999999999999,10,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.91,0,5.0,False,True,CORRECT,0.88,0,5.0,False,True,CORRECT,0.01,0,5,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_104_size_112_cutoff_10.0,112,3108,False,True,CORRECT,16.64,15,,False,False,CORRECT,10.79,47,,False,True,CORRECT,1.0,15,82,False,True,CORRECT,31.740000000000002,15,128,False,True,CORRECT,1.27,15,129,True,,,600.01,0,,False,True,CORRECT,603.89,15,2027.0,False,True,CORRECT,6.43,15,1909,False,True,CORRECT,1.16,15,304,False,True,CORRECT,0.39,15,83,False,True,CORRECT,0.33,15,83
cost_matrix_component_nr_1057_size_87_cutoff_10.0,87,1870,False,True,CORRECT,5.95,12,,False,False,CORRECT,8.1,46,,False,True,CORRECT,0.25,12,41,False,True,CORRECT,6.85,12,40,False,True,CORRECT,0.23,12,57,True,,,600.01,0,,False,True,CORRECT,121.71000000000001,12,545.0,False,True,CORRECT,0.79,12,550,False,True,CORRECT,0.12,12,61,False,True,CORRECT,0.14,12,48,False,True,CORRECT,0.14,12,51
cost_matrix_component_nr_1059_size_55_cutoff_10.0,55,742,False,True,CORRECT,0.89,5,,False,False,CORRECT,3.67,35,,False,True,CORRECT,0.05,5,14,False,True,CORRECT,3.34,5,22,False,True,CORRECT,0.06999999999999999,5,22,False,True,CORRECT,27.26,5,121.0,False,True,CORRECT,7.42,5,49.0,False,True,CORRECT,0.04,5,67,False,True,CORRECT,0.03,5,21,False,True,CORRECT,0.03,5,19,False,True,CORRECT,0.02,5,19
cost_matrix_component_nr_1069_size_94_cutoff_10.0,94,2185,False,True,CORRECT,12.22,17,,False,False,CORRECT,6.54,45,,False,True,CORRECT,0.16,17,29,False,True,CORRECT,11.01,17,58,False,True,CORRECT,0.36,17,80,True,,,600.01,0,,False,True,CORRECT,79.61,17,356.0,False,True,CORRECT,0.98,17,495,False,True,CORRECT,0.16,17,60,False,True,CORRECT,0.11,17,39,False,True,CORRECT,0.12,17,41
cost_matrix_component_nr_1076_size_75_cutoff_10.0,75,1387,False,True,CORRECT,2.0,11,,False,False,CORRECT,1.42,31,,False,True,CORRECT,0.09999999999999999,11,26,False,True,CORRECT,5.92,11,35,False,True,CORRECT,0.15000000000000002,11,49,False,True,CORRECT,352.21999999999997,11,1136.0,False,True,CORRECT,34.93,11,163.0,False,True,CORRECT,0.52,11,470,False,True,CORRECT,0.06999999999999999,11,48,False,True,CORRECT,0.060000000000000005,11,34,False,True,CORRECT,0.05,11,37
cost_matrix_component_nr_108_size_93_cutoff_10.0,93,2139,False,True,CORRECT,18.94,13,,False,False,CORRECT,19.34,38,,False,True,CORRECT,0.04,13,9,False,True,CORRECT,7.89,13,37,False,True,CORRECT,0.17,13,38,True,,,600.01,0,,False,True,CORRECT,41.93,13,188.0,False,True,CORRECT,0.35000000000000003,13,192,False,True,CORRECT,0.03,13,15,False,True,CORRECT,0.04,13,12,False,True,CORRECT,0.03,13,12
cost_matrix_component_nr_1093_size_78_cutoff_10.0,78,1501,False,True,CORRECT,2.7899999999999996,7,,False,False,CORRECT,11.35,38,,False,True,CORRECT,0.05,7,12,False,True,CORRECT,4.47,7,18,False,True,CORRECT,0.12,7,22,False,True,CORRECT,154.01999999999998,7,624.0,False,True,CORRECT,21.630000000000003,7,98.0,False,True,CORRECT,0.17,7,138,False,True,CORRECT,0.04,7,19,False,True,CORRECT,0.04,7,16,False,True,CORRECT,0.04,7,17
cost_matrix_component_nr_109_size_81_cutoff_10.0,81,1620,False,True,CORRECT,0.6900000000000001,7,,False,False,CORRECT,0.14,12,,False,True,CORRECT,0.01,7,8,False,True,CORRECT,2.63,7,12,False,True,CORRECT,0.02,7,19,False,True,CORRECT,9.78,7,26.0,False,True,CORRECT,3.4699999999999998,7,12.0,False,True,CORRECT,0.01,7,12,False,True,CORRECT,0.01,7,9,False,True,CORRECT,0.01,7,8,False,True,CORRECT,0.01,7,8
cost_matrix_component_nr_1108_size_64_cutoff_10.0,64,1008,False,True,CORRECT,0.43,4,,False,False,CORRECT,0.26,19,,False,True,CORRECT,0.02,4,5,False,True,CORRECT,1.91,4,13,False,True,CORRECT,0.02,4,14,False,True,CORRECT,8.459999999999999,4,62.0,False,True,CORRECT,6.029999999999999,4,47.0,False,True,CORRECT,0.03,4,47,False,True,CORRECT,0.01,4,6,False,True,CORRECT,0.01,4,6,False,True,CORRECT,0.01,4,6
cost_matrix_component_nr_1112_size_78_cutoff_10.0,78,1501,False,True,CORRECT,0.42,0,,False,False,CORRECT,19.03,46,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.39,0,1.0,False,True,CORRECT,0.47000000000000003,0,1.0,False,True,CORRECT,0.01,0,1,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_111_size_78_cutoff_10.0,78,1501,False,True,CORRECT,5.24,8,,False,False,CORRECT,2.8299999999999996,38,,False,True,CORRECT,0.05,8,4,False,True,CORRECT,2.03,8,9,False,True,CORRECT,0.14,8,20,False,True,CORRECT,80.16000000000001,8,206.0,False,True,CORRECT,10.1,8,43.0,False,True,CORRECT,0.08,8,54,False,True,CORRECT,0.02,8,6,False,True,CORRECT,0.03,8,5,False,True,CORRECT,0.02,8,6
cost_matrix_component_nr_1123_size_61_cutoff_10.0,57,915,False,True,CORRECT,0.04,0,,False,False,CORRECT,0.21000000000000002,18,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.56,0,3.0,False,True,CORRECT,0.5700000000000001,0,3.0,False,True,CORRECT,0.01,0,3,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_1126_size_65_cutoff_10.0,60,1040,False,True,CORRECT,0.48,5,,False,False,CORRECT,4.39,25,,False,True,CORRECT,0.03,5,7,False,True,CORRECT,2.0199999999999996,5,11,False,True,CORRECT,0.03,5,12,False,True,CORRECT,35.96,5,206.0,False,True,CORRECT,5.38,5,43.0,False,True,CORRECT,0.04,5,43,False,True,CORRECT,0.02,5,7,False,True,CORRECT,0.02,5,7,False,True,CORRECT,0.02,5,7
cost_matrix_component_nr_1130_size_159_cutoff_10.0,159,6280,False,True,CORRECT,125.53,1,,False,False,CORRECT,5094.570000000001,102,,False,True,CORRECT,0.04,1,0,False,True,CORRECT,0.04,1,0,False,True,CORRECT,0.04,1,0,False,True,CORRECT,1.59,1,2.0,False,True,CORRECT,1.67,1,2.0,False,True,CORRECT,0.05,1,2,False,True,CORRECT,0.04,1,2,False,True,CORRECT,0.05,1,2,False,True,CORRECT,0.04,1,2
cost_matrix_component_nr_115_size_79_cutoff_10.0,78,1540,False,True,CORRECT,1.59,4,,False,False,CORRECT,7.43,34,,False,True,CORRECT,0.060000000000000005,4,11,False,True,CORRECT,2.3899999999999997,4,15,False,True,CORRECT,0.08,4,16,False,True,CORRECT,21.85,4,153.0,False,True,CORRECT,4.84,4,41.0,False,True,CORRECT,0.060000000000000005,4,41,False,True,CORRECT,0.03,4,12,False,True,CORRECT,0.04,4,11,False,True,CORRECT,0.04,4,12
cost_matrix_component_nr_1164_size_56_cutoff_10.0,56,770,False,True,CORRECT,0.29000000000000004,5,,False,False,CORRECT,0.11,12,,False,True,CORRECT,0.01,5,7,False,True,CORRECT,1.69,5,7,False,True,CORRECT,0.01,5,14,False,True,CORRECT,6.609999999999999,5,25.0,False,True,CORRECT,1.7,5,8.0,False,True,CORRECT,0.01,5,8,False,True,CORRECT,0.01,5,10,False,True,CORRECT,0.01,5,7,False,True,CORRECT,0.01,5,7
cost_matrix_component_nr_1165_size_51_cutoff_10.0,51,637,False,True,CORRECT,0.12,4,,False,False,CORRECT,0.04,5,,False,True,CORRECT,0.01,4,5,False,True,CORRECT,1.18,4,6,False,True,CORRECT,0.01,4,9,False,True,CORRECT,5.43,4,25.0,False,True,CORRECT,1.74,4,15.0,False,True,CORRECT,0.01,4,15,False,True,CORRECT,0.01,4,7,False,True,CORRECT,0.01,4,7,False,True,CORRECT,0.01,4,7
cost_matrix_component_nr_116_size_152_cutoff_10.0,152,5738,False,True,CORRECT,57.989999999999995,20,,False,False,CORRECT,35.79,65,,False,True,CORRECT,9.35,20,422,False,True,CORRECT,265.44,20,548,False,True,CORRECT,15.11,20,585,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,66.99000000000001,20,12735,False,True,CORRECT,37.33,20,5235,False,True,CORRECT,5.529999999999999,20,506,False,True,CORRECT,4.92,20,583
cost_matrix_component_nr_117_size_95_cutoff_10.0,95,2232,False,True,CORRECT,5.81,8,,False,False,CORRECT,21.89,52,,False,True,CORRECT,0.31,8,45,False,True,CORRECT,7.71,8,34,False,True,CORRECT,0.26,8,41,False,True,CORRECT,112.18,8,255.0,False,True,CORRECT,28.520000000000003,8,110.0,False,True,CORRECT,1.04,8,378,False,True,CORRECT,0.09,8,35,False,True,CORRECT,0.11,8,38,False,True,CORRECT,0.09,8,38
cost_matrix_component_nr_1184_size_55_cutoff_10.0,55,742,False,True,CORRECT,1.06,5,,False,False,CORRECT,1.27,30,,False,True,CORRECT,0.03,5,13,False,True,CORRECT,1.17,5,8,False,True,CORRECT,0.05,5,20,False,True,CORRECT,11.54,5,55.0,False,True,CORRECT,5.6899999999999995,5,43.0,False,True,CORRECT,0.05,5,70,False,True,CORRECT,0.02,5,17,False,True,CORRECT,0.03,5,18,False,True,CORRECT,0.02,5,18
cost_matrix_component_nr_118_size_204_cutoff_10.0,204,10353,False,True,CORRECT,642.35,2,,True,,,3600.01,0,,False,True,CORRECT,2.73,2,6,False,True,CORRECT,3.92,2,2,False,True,CORRECT,2.65,2,7,False,True,CORRECT,3.8299999999999996,2,6.0,False,True,CORRECT,3.8,2,6.0,False,True,CORRECT,0.46,2,20,False,True,CORRECT,0.33,2,11,False,True,CORRECT,0.49,2,11,False,True,CORRECT,0.46,2,11
cost_matrix_component_nr_1192_size_53_cutoff_10.0,51,689,False,True,CORRECT,0.49,3,,False,False,CORRECT,0.75,24,,False,True,CORRECT,0.02,3,3,False,True,CORRECT,0.5700000000000001,3,3,False,True,CORRECT,0.03,3,12,False,True,CORRECT,1.06,3,4.0,False,True,CORRECT,1.1300000000000001,3,4.0,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.02,3,3,False,True,CORRECT,0.01,3,3
cost_matrix_component_nr_1202_size_102_cutoff_10.0,102,2575,False,True,CORRECT,8.37,10,,False,False,CORRECT,13.08,50,,False,True,CORRECT,0.15000000000000002,10,21,False,True,CORRECT,9.19,10,43,False,True,CORRECT,0.23,10,46,False,True,CORRECT,946.9399999999999,10,1972.0,False,True,CORRECT,15.91,10,66.0,False,True,CORRECT,0.15000000000000002,10,66,False,True,CORRECT,0.11,10,32,False,True,CORRECT,0.09999999999999999,10,20,False,True,CORRECT,0.09999999999999999,10,24
cost_matrix_component_nr_1204_size_60_cutoff_10.0,60,885,False,True,CORRECT,1.32,4,,False,False,CORRECT,3.13,35,,False,True,CORRECT,0.02,4,8,False,True,CORRECT,0.66,4,4,False,True,CORRECT,0.03,4,16,False,True,CORRECT,2.48,4,8.0,False,True,CORRECT,2.4499999999999997,4,8.0,False,True,CORRECT,0.03,4,26,False,True,CORRECT,0.01,4,11,False,True,CORRECT,0.02,4,10,False,True,CORRECT,0.02,4,11
cost_matrix_component_nr_1209_size_195_cutoff_10.0,195,9457,False,True,CORRECT,479.28,8,,False,False,CORRECT,6637.05,116,,False,True,CORRECT,0.27,8,2,False,True,CORRECT,4.43,8,2,False,True,CORRECT,1.76,8,18,False,True,CORRECT,22.310000000000002,8,13.0,False,True,CORRECT,16.16,8,13.0,False,True,CORRECT,0.22,8,13,False,True,CORRECT,0.12,8,3,False,True,CORRECT,0.21000000000000002,8,3,False,True,CORRECT,0.18000000000000002,8,3
cost_matrix_component_nr_1215_size_66_cutoff_10.0,66,1072,False,True,CORRECT,0.16,3,,False,False,CORRECT,0.11,13,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,1.11,3,4,False,True,CORRECT,0.01,3,7,False,True,CORRECT,5.38,3,28.0,False,True,CORRECT,1.37,3,7.0,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3
cost_matrix_component_nr_1216_size_57_cutoff_10.0,55,798,False,True,CORRECT,0.42,6,,False,False,CORRECT,1.51,21,,False,True,CORRECT,0.04,6,12,False,True,CORRECT,2.7899999999999996,6,23,False,True,CORRECT,0.04,6,24,False,True,CORRECT,67.02000000000001,6,512.0,False,True,CORRECT,13.56,6,110.0,False,True,CORRECT,0.06999999999999999,6,134,False,True,CORRECT,0.02,6,20,False,True,CORRECT,0.03,6,20,False,True,CORRECT,0.03,6,20
cost_matrix_component_nr_1219_size_77_cutoff_10.0,77,1463,False,True,CORRECT,1.87,3,,False,False,CORRECT,4.62,40,,False,True,CORRECT,0.05,3,5,False,True,CORRECT,1.25,3,6,False,True,CORRECT,0.08,3,11,False,True,CORRECT,7.96,3,27.0,False,True,CORRECT,1.41,3,8.0,False,True,CORRECT,0.02,3,8,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.02,3,2,False,True,CORRECT,0.01,3,2
cost_matrix_component_nr_123_size_148_cutoff_10.0,148,5439,False,True,CORRECT,98.16000000000001,14,,False,False,CORRECT,3165.34,96,,False,True,CORRECT,1.32,14,50,False,True,CORRECT,26.28,14,97,False,True,CORRECT,1.95,14,104,True,,,600.01,0,,False,True,CORRECT,467.87,14,1181.0,False,True,CORRECT,7.33,14,1084,False,True,CORRECT,1.57,14,153,False,True,CORRECT,0.85,14,74,False,True,CORRECT,0.84,14,74
cost_matrix_component_nr_1242_size_108_cutoff_10.0,108,2889,False,True,CORRECT,25.060000000000002,4,,False,False,CORRECT,125.58,70,,False,True,CORRECT,0.16,4,7,False,True,CORRECT,1.19,4,3,False,True,CORRECT,0.27,4,15,False,True,CORRECT,5.35,4,10.0,False,True,CORRECT,4.84,4,10.0,False,True,CORRECT,0.13,4,35,False,True,CORRECT,0.06999999999999999,4,11,False,True,CORRECT,0.08,4,11,False,True,CORRECT,0.06999999999999999,4,11
cost_matrix_component_nr_1248_size_135_cutoff_10.0,135,4522,False,True,CORRECT,54.46,16,,False,False,CORRECT,110.83,68,,False,True,CORRECT,2.7399999999999998,16,198,False,True,CORRECT,80.94000000000001,16,208,False,True,CORRECT,3.21,16,187,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,37.699999999999996,16,6147,False,True,CORRECT,6.08,16,928,False,True,CORRECT,2.21,16,215,False,True,CORRECT,2.6999999999999997,16,267
cost_matrix_component_nr_1270_size_71_cutoff_10.0,71,1242,False,True,CORRECT,1.74,6,,False,False,CORRECT,9.11,31,,False,True,CORRECT,0.05,6,11,False,True,CORRECT,2.92,6,16,False,True,CORRECT,0.060000000000000005,6,17,False,True,CORRECT,102.43,6,567.0,False,True,CORRECT,7.819999999999999,6,53.0,False,True,CORRECT,0.060000000000000005,6,53,False,True,CORRECT,0.03,6,14,False,True,CORRECT,0.04,6,14,False,True,CORRECT,0.03,6,14
cost_matrix_component_nr_1271_size_58_cutoff_10.0,55,826,False,True,CORRECT,1.03,5,,False,False,CORRECT,1.31,30,,False,True,CORRECT,0.04,5,15,False,True,CORRECT,1.73,5,9,False,True,CORRECT,0.060000000000000005,5,24,False,True,CORRECT,4.069999999999999,5,14.0,False,True,CORRECT,3.71,5,14.0,False,True,CORRECT,0.060000000000000005,5,87,False,True,CORRECT,0.03,5,26,False,True,CORRECT,0.04,5,21,False,True,CORRECT,0.03,5,21
cost_matrix_component_nr_1286_size_62_cutoff_10.0,62,945,False,True,CORRECT,0.45,3,,False,False,CORRECT,0.21000000000000002,17,,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.63,3,3,False,True,CORRECT,0.01,3,7,False,True,CORRECT,2.6399999999999997,3,10.0,False,True,CORRECT,1.46,3,10.0,False,True,CORRECT,0.01,3,10,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3
cost_matrix_component_nr_1290_size_57_cutoff_10.0,57,798,False,True,CORRECT,0.18000000000000002,4,,False,False,CORRECT,0.15000000000000002,16,,False,True,CORRECT,0.01,4,5,False,True,CORRECT,1.18,4,7,False,True,CORRECT,0.01,4,9,False,True,CORRECT,13.62,4,90.0,False,True,CORRECT,1.82,4,13.0,False,True,CORRECT,0.02,4,13,False,True,CORRECT,0.01,4,4,False,True,CORRECT,0.01,4,4,False,True,CORRECT,0.01,4,4
cost_matrix_component_nr_1297_size_143_cutoff_10.0,143,5076,False,True,CORRECT,102.52000000000001,5,,False,False,CORRECT,3715.0200000000004,92,,False,True,CORRECT,0.61,5,9,False,True,CORRECT,7.069999999999999,5,8,False,True,CORRECT,0.75,5,25,False,True,CORRECT,8.18,5,10.0,False,True,CORRECT,7.069999999999999,5,10.0,False,True,CORRECT,0.34,5,35,False,True,CORRECT,0.09,5,8,False,True,CORRECT,0.11,5,8,False,True,CORRECT,0.11,5,8
cost_matrix_component_nr_129_size_52_cutoff_10.0,52,663,False,True,CORRECT,0.33,3,,False,False,CORRECT,0.44,22,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.81,3,4,False,True,CORRECT,0.02,3,7,False,True,CORRECT,2.4899999999999998,3,16.0,False,True,CORRECT,2.69,3,25.0,False,True,CORRECT,0.02,3,28,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.02,3,7,False,True,CORRECT,0.01,3,7
cost_matrix_component_nr_12_size_57_cutoff_10.0,55,798,False,True,CORRECT,0.53,2,,False,False,CORRECT,1.04,26,,False,True,CORRECT,0.02,2,5,False,True,CORRECT,0.87,2,5,False,True,CORRECT,0.02,2,6,False,True,CORRECT,2.0999999999999996,2,21.0,False,True,CORRECT,2.3699999999999997,2,21.0,False,True,CORRECT,0.02,2,21,False,True,CORRECT,0.02,2,10,False,True,CORRECT,0.02,2,9,False,True,CORRECT,0.01,2,9
cost_matrix_component_nr_1310_size_104_cutoff_10.0,104,2678,False,True,CORRECT,18.57,16,,False,False,CORRECT,42.419999999999995,55,,False,True,CORRECT,0.16,16,12,False,True,CORRECT,7.25,16,24,False,True,CORRECT,0.36,16,41,True,,,600.01,0,,False,True,CORRECT,100.25,16,329.0,False,True,CORRECT,0.9400000000000001,16,319,False,True,CORRECT,0.06999999999999999,16,14,False,True,CORRECT,0.08,16,14,False,True,CORRECT,0.08,16,14
cost_matrix_component_nr_1323_size_56_cutoff_10.0,56,770,False,True,CORRECT,0.81,4,,False,False,CORRECT,4.83,35,,False,True,CORRECT,0.05,4,14,False,True,CORRECT,2.4,4,19,False,True,CORRECT,0.05,4,17,False,True,CORRECT,15.82,4,118.0,False,True,CORRECT,2.8699999999999997,4,23.0,False,True,CORRECT,0.03,4,25,False,True,CORRECT,0.03,4,26,False,True,CORRECT,0.04,4,18,False,True,CORRECT,0.02,4,16
cost_matrix_component_nr_132_size_56_cutoff_10.0,55,770,False,True,CORRECT,0.28,4,,False,False,CORRECT,1.1300000000000001,21,,False,True,CORRECT,0.03,4,9,False,True,CORRECT,2.1999999999999997,4,16,False,True,CORRECT,0.03,4,17,False,True,CORRECT,9.32,4,77.0,False,True,CORRECT,2.15,4,19.0,False,True,CORRECT,0.02,4,19,False,True,CORRECT,0.02,4,12,False,True,CORRECT,0.02,4,12,False,True,CORRECT,0.02,4,12
cost_matrix_component_nr_1331_size_59_cutoff_10.0,59,855,False,True,CORRECT,0.4,6,,False,False,CORRECT,0.09,8,,False,True,CORRECT,0.01,6,5,False,True,CORRECT,3.03,6,16,False,True,CORRECT,0.02,6,17,False,True,CORRECT,29.6,6,179.0,False,True,CORRECT,3.23,6,21.0,False,True,CORRECT,0.02,6,21,False,True,CORRECT,0.01,6,9,False,True,CORRECT,0.01,6,9,False,True,CORRECT,0.01,6,9
cost_matrix_component_nr_133_size_69_cutoff_10.0,69,1173,False,True,CORRECT,1.03,9,,False,False,CORRECT,0.51,22,,False,True,CORRECT,0.08,9,36,False,True,CORRECT,4.76,9,48,False,True,CORRECT,0.09,9,53,False,True,CORRECT,500.63,9,2228.0,False,True,CORRECT,75.43,9,469.0,False,True,CORRECT,0.25,9,373,False,True,CORRECT,0.05,9,57,False,True,CORRECT,0.05,9,36,False,True,CORRECT,0.05,9,38
cost_matrix_component_nr_1341_size_96_cutoff_10.0,96,2280,False,True,CORRECT,2.61,10,,False,False,CORRECT,0.31,20,,False,True,CORRECT,0.02,10,10,False,True,CORRECT,7.88,10,29,False,True,CORRECT,0.05,10,30,False,True,CORRECT,748.27,10,1759.0,False,True,CORRECT,5.109999999999999,10,16.0,False,True,CORRECT,0.03,10,16,False,True,CORRECT,0.02,10,12,False,True,CORRECT,0.02,10,12,False,True,CORRECT,0.01,10,12
cost_matrix_component_nr_1343_size_59_cutoff_10.0,59,855,False,True,CORRECT,0.66,9,,False,False,CORRECT,0.21000000000000002,18,,False,True,CORRECT,0.03,9,10,False,True,CORRECT,3.3699999999999997,9,20,False,True,CORRECT,0.03,9,21,False,True,CORRECT,328.31,9,1637.0,False,True,CORRECT,24.080000000000002,9,172.0,False,True,CORRECT,0.09999999999999999,9,167,False,True,CORRECT,0.02,9,15,False,True,CORRECT,0.03,9,15,False,True,CORRECT,0.02,9,15
cost_matrix_component_nr_1345_size_51_cutoff_10.0,51,637,False,True,CORRECT,0.13,5,,False,True,CORRECT,0.05,5,,False,True,CORRECT,0.01,5,5,False,True,CORRECT,1.83,5,7,False,True,CORRECT,0.01,5,10,False,True,CORRECT,25.400000000000002,5,150.0,False,True,CORRECT,3.09,5,31.0,False,True,CORRECT,0.01,5,31,False,True,CORRECT,0.01,5,7,False,True,CORRECT,0.01,5,6,False,True,CORRECT,0.01,5,7
cost_matrix_component_nr_1352_size_66_cutoff_10.0,66,1072,False,True,CORRECT,1.51,8,,False,False,CORRECT,0.27,20,,False,True,CORRECT,0.02,8,5,False,True,CORRECT,3.3,8,17,False,True,CORRECT,0.04,8,16,False,True,CORRECT,182.29999999999998,8,755.0,False,True,CORRECT,6.22,8,31.0,False,True,CORRECT,0.04,8,35,False,True,CORRECT,0.02,8,10,False,True,CORRECT,0.02,8,8,False,True,CORRECT,0.01,8,9
cost_matrix_component_nr_135_size_130_cutoff_10.0,130,4192,False,True,CORRECT,41.76,13,,False,False,CORRECT,6.77,46,,False,True,CORRECT,0.34,13,17,False,True,CORRECT,5.279999999999999,13,8,False,True,CORRECT,0.85,13,61,False,True,CORRECT,12.16,13,19.0,False,True,CORRECT,13.22,13,19.0,False,True,CORRECT,1.37,13,228,False,True,CORRECT,0.14,13,17,False,True,CORRECT,0.11,13,10,False,True,CORRECT,0.11,13,14
cost_matrix_component_nr_1368_size_57_cutoff_10.0,57,798,False,True,CORRECT,1.09,7,,False,False,CORRECT,0.96,28,,False,True,CORRECT,0.03,7,9,False,True,CORRECT,2.84,7,27,False,True,CORRECT,0.060000000000000005,7,28,False,True,CORRECT,113.5,7,660.0,False,True,CORRECT,5.3999999999999995,7,38.0,False,True,CORRECT,0.04,7,53,False,True,CORRECT,0.02,7,11,False,True,CORRECT,0.03,7,10,False,True,CORRECT,0.02,7,11
cost_matrix_component_nr_1369_size_80_cutoff_10.0,80,1580,False,True,CORRECT,0.06999999999999999,1,,False,False,CORRECT,0.13,9,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.08,1,5.0,False,True,CORRECT,1.08,1,5.0,False,True,CORRECT,0.01,1,5,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_1372_size_82_cutoff_10.0,82,1660,False,True,CORRECT,7.05,13,,False,False,CORRECT,3.46,41,,False,True,CORRECT,0.060000000000000005,13,9,False,True,CORRECT,4.9799999999999995,13,47,False,True,CORRECT,0.24000000000000002,13,53,True,,,600.01,0,,False,True,CORRECT,6.64,13,27.0,False,True,CORRECT,0.05,13,27,False,True,CORRECT,0.04,13,11,False,True,CORRECT,0.04,13,11,False,True,CORRECT,0.04,13,11
cost_matrix_component_nr_1383_size_119_cutoff_10.0,119,3510,False,True,CORRECT,22.91,8,,False,False,CORRECT,40.64,59,,False,True,CORRECT,0.27,8,17,False,True,CORRECT,9.15,8,32,False,True,CORRECT,0.42,8,37,False,True,CORRECT,133.45,8,331.0,False,True,CORRECT,26.810000000000002,8,89.0,False,True,CORRECT,0.61,8,126,False,True,CORRECT,0.11,8,22,False,True,CORRECT,0.16,8,21,False,True,CORRECT,0.15000000000000002,8,22
cost_matrix_component_nr_1391_size_92_cutoff_10.0,92,2093,False,True,CORRECT,0.35000000000000003,1,,False,False,CORRECT,0.35000000000000003,25,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.1,1,5.0,False,True,CORRECT,1.0,1,5.0,False,True,CORRECT,0.02,1,5,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_1394_size_74_cutoff_10.0,72,1350,False,True,CORRECT,0.09,0,,False,False,CORRECT,0.18000000000000002,16,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.5,0,2.0,False,True,CORRECT,0.5,0,2.0,False,True,CORRECT,0.01,0,2,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_13_size_65_cutoff_10.0,65,1040,False,True,CORRECT,1.43,8,,False,False,CORRECT,0.84,28,,False,True,CORRECT,0.060000000000000005,8,18,False,True,CORRECT,3.75,8,23,False,True,CORRECT,0.05,8,24,False,True,CORRECT,243.98999999999998,8,1231.0,False,True,CORRECT,24.17,8,187.0,False,True,CORRECT,0.14,8,187,False,True,CORRECT,0.03,8,25,False,True,CORRECT,0.04,8,20,False,True,CORRECT,0.03,8,24
cost_matrix_component_nr_1405_size_55_cutoff_10.0,55,742,False,True,CORRECT,0.72,1,,False,False,CORRECT,2.44,34,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.53,1,2.0,False,True,CORRECT,0.5700000000000001,1,2.0,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.02,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_1409_size_51_cutoff_10.0,51,637,False,True,CORRECT,0.3,3,,False,False,CORRECT,0.42,23,,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.56,3,4,False,True,CORRECT,0.02,3,10,False,True,CORRECT,1.75,3,9.0,False,True,CORRECT,1.17,3,9.0,False,True,CORRECT,0.01,3,9,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.01,3,2
cost_matrix_component_nr_1410_size_68_cutoff_10.0,67,1139,False,True,CORRECT,0.03,1,,False,False,CORRECT,0.14,17,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.71,1,3.0,False,True,CORRECT,0.71,1,3.0,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,5,False,True,CORRECT,0.01,1,5,False,True,CORRECT,0.01,1,5
cost_matrix_component_nr_142_size_57_cutoff_10.0,57,798,False,True,CORRECT,0.02,0,,False,False,CORRECT,0.04,4,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.47000000000000003,0,2.0,False,True,CORRECT,0.44,0,2.0,False,True,CORRECT,0.01,0,2,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_1431_size_65_cutoff_10.0,65,1040,False,True,CORRECT,0.53,5,,False,False,CORRECT,0.46,23,,False,True,CORRECT,0.02,5,3,False,True,CORRECT,1.6300000000000001,5,14,False,True,CORRECT,0.05,5,15,False,True,CORRECT,31.85,5,149.0,False,True,CORRECT,2.03,5,13.0,False,True,CORRECT,0.01,5,13,False,True,CORRECT,0.01,5,4,False,True,CORRECT,0.01,5,4,False,True,CORRECT,0.01,5,4
cost_matrix_component_nr_144_size_58_cutoff_10.0,57,826,False,True,CORRECT,0.34,3,,False,False,CORRECT,0.16,16,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.58,3,2,False,True,CORRECT,0.02,3,5,False,True,CORRECT,2.3299999999999996,3,10.0,False,True,CORRECT,1.55,3,10.0,False,True,CORRECT,0.01,3,10,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.01,3,4
cost_matrix_component_nr_1465_size_56_cutoff_10.0,54,770,False,True,CORRECT,0.74,3,,False,False,CORRECT,0.54,23,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.92,3,6,False,True,CORRECT,0.02,3,9,False,True,CORRECT,5.9799999999999995,3,29.0,False,True,CORRECT,1.05,3,8.0,False,True,CORRECT,0.01,3,8,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.01,3,5
cost_matrix_component_nr_1467_size_65_cutoff_10.0,65,1040,False,True,CORRECT,0.21000000000000002,9,,False,False,CORRECT,0.09,12,,False,True,CORRECT,0.03,9,33,False,True,CORRECT,7.26,9,38,False,True,CORRECT,0.03,9,40,False,True,CORRECT,554.52,9,3761.0,False,True,CORRECT,57.62,9,475.0,False,True,CORRECT,0.2,9,475,False,True,CORRECT,0.02,9,65,False,True,CORRECT,0.03,9,56,False,True,CORRECT,0.02,9,57
cost_matrix_component_nr_146_size_114_cutoff_10.0,114,3220,False,True,CORRECT,8.22,15,,False,False,CORRECT,0.36,23,,False,True,CORRECT,0.04,15,16,False,True,CORRECT,7.609999999999999,15,16,False,True,CORRECT,0.09999999999999999,15,45,False,True,CORRECT,11.41,15,18.0,False,True,CORRECT,9.299999999999999,15,18.0,False,True,CORRECT,0.05,15,18,False,True,CORRECT,0.03,15,18,False,True,CORRECT,0.03,15,18,False,True,CORRECT,0.02,15,18
cost_matrix_component_nr_147_size_64_cutoff_10.0,64,1008,False,True,CORRECT,1.61,11,,False,False,CORRECT,2.15,26,,False,True,CORRECT,0.05,11,22,False,True,CORRECT,5.08,11,33,False,True,CORRECT,0.06999999999999999,11,34,False,True,CORRECT,669.95,11,3142.0,False,True,CORRECT,58.35,11,358.0,False,True,CORRECT,0.23,11,355,False,True,CORRECT,0.04,11,34,False,True,CORRECT,0.04,11,29,False,True,CORRECT,0.04,11,34
cost_matrix_component_nr_1481_size_87_cutoff_10.0,87,1870,False,True,CORRECT,7.76,10,,False,False,CORRECT,7.58,44,,False,True,CORRECT,0.05,10,5,False,True,CORRECT,0.9400000000000001,10,5,False,True,CORRECT,0.21000000000000002,10,41,False,True,CORRECT,11.92,10,28.0,False,True,CORRECT,7.54,10,19.0,False,True,CORRECT,0.23,10,116,False,True,CORRECT,0.05,10,15,False,True,CORRECT,0.060000000000000005,10,14,False,True,CORRECT,0.05,10,15
cost_matrix_component_nr_148_size_68_cutoff_10.0,68,1139,False,True,CORRECT,1.59,8,,False,False,CORRECT,0.7,24,,False,True,CORRECT,0.05,8,15,False,True,CORRECT,1.12,8,4,False,True,CORRECT,0.060000000000000005,8,30,False,True,CORRECT,4.46,8,13.0,False,True,CORRECT,4.12,8,13.0,False,True,CORRECT,0.09,8,107,False,True,CORRECT,0.03,8,14,False,True,CORRECT,0.03,8,14,False,True,CORRECT,0.03,8,14
cost_matrix_component_nr_14_size_73_cutoff_10.0,69,1314,False,True,CORRECT,1.26,2,,False,False,CORRECT,1.85,33,,False,True,CORRECT,0.03,2,3,False,True,CORRECT,0.76,2,3,False,True,CORRECT,0.03,2,5,False,True,CORRECT,2.3099999999999996,2,7.0,False,True,CORRECT,1.23,2,7.0,False,True,CORRECT,0.02,2,7,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.02,2,2,False,True,CORRECT,0.01,2,2
cost_matrix_component_nr_1500_size_55_cutoff_10.0,55,742,False,True,CORRECT,0.74,6,,False,False,CORRECT,1.97,32,,False,True,CORRECT,0.05,6,17,False,True,CORRECT,3.3899999999999997,6,22,False,True,CORRECT,0.05,6,23,False,True,CORRECT,64.07000000000001,6,381.0,False,True,CORRECT,17.400000000000002,6,125.0,False,True,CORRECT,0.09,6,147,False,True,CORRECT,0.05,6,51,False,True,CORRECT,0.05,6,34,False,True,CORRECT,0.03,6,34
cost_matrix_component_nr_1507_size_70_cutoff_10.0,69,1207,False,True,CORRECT,1.46,6,,False,False,CORRECT,0.52,23,,False,True,CORRECT,0.02,6,12,False,True,CORRECT,0.62,6,2,False,True,CORRECT,0.05,6,18,False,True,CORRECT,3.3299999999999996,6,11.0,False,True,CORRECT,3.4299999999999997,6,11.0,False,True,CORRECT,0.05,6,66,False,True,CORRECT,0.02,6,15,False,True,CORRECT,0.03,6,15,False,True,CORRECT,0.02,6,15
cost_matrix_component_nr_150_size_60_cutoff_10.0,59,885,False,True,CORRECT,0.04,3,,False,False,CORRECT,0.06999999999999999,13,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.68,3,6,False,True,CORRECT,0.01,3,7,False,True,CORRECT,4.59,3,52.0,False,True,CORRECT,1.92,3,21.0,False,True,CORRECT,0.02,3,21,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3
cost_matrix_component_nr_1514_size_77_cutoff_10.0,77,1463,False,True,CORRECT,0.04,0,,False,False,CORRECT,0.09999999999999999,9,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.38,0,1.0,False,True,CORRECT,0.33,0,1.0,False,True,CORRECT,0.01,0,1,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_1516_size_69_cutoff_10.0,69,1173,False,True,CORRECT,0.35000000000000003,0,,False,False,CORRECT,16.470000000000002,44,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.37,0,1.0,False,True,CORRECT,0.36,0,1.0,False,True,CORRECT,0.01,0,1,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_151_size_79_cutoff_10.0,79,1540,False,True,CORRECT,2.23,6,,False,False,CORRECT,64.35000000000001,49,,False,True,CORRECT,0.12,6,14,False,True,CORRECT,3.8499999999999996,6,18,False,True,CORRECT,0.09,6,19,False,True,CORRECT,100.80000000000001,6,438.0,False,True,CORRECT,19.98,6,111.0,False,True,CORRECT,0.25,6,150,False,True,CORRECT,0.05,6,23,False,True,CORRECT,0.06999999999999999,6,22,False,True,CORRECT,0.060000000000000005,6,22
cost_matrix_component_nr_1531_size_64_cutoff_10.0,63,1008,False,True,CORRECT,0.44,3,,False,False,CORRECT,0.5700000000000001,23,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.61,3,3,False,True,CORRECT,0.02,3,7,False,True,CORRECT,1.94,3,7.0,False,True,CORRECT,1.62,3,7.0,False,True,CORRECT,0.02,3,17,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.01,3,5
cost_matrix_component_nr_1558_size_57_cutoff_10.0,53,798,False,True,CORRECT,0.03,0,,False,False,CORRECT,0.13,16,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.73,0,4.0,False,True,CORRECT,0.72,0,4.0,False,True,CORRECT,0.01,0,4,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_155_size_94_cutoff_10.0,94,2185,False,True,CORRECT,13.39,4,,False,False,CORRECT,224.32,65,,False,True,CORRECT,0.09,4,7,False,True,CORRECT,0.92,4,5,False,True,CORRECT,0.14,4,17,False,True,CORRECT,4.6499999999999995,4,12.0,False,True,CORRECT,4.6899999999999995,4,12.0,False,True,CORRECT,0.09999999999999999,4,36,False,True,CORRECT,0.03,4,7,False,True,CORRECT,0.05,4,6,False,True,CORRECT,0.03,4,7
cost_matrix_component_nr_1562_size_60_cutoff_10.0,60,885,False,True,CORRECT,1.1,9,,False,False,CORRECT,0.16,18,,False,True,CORRECT,0.02,9,9,False,True,CORRECT,2.86,9,16,False,True,CORRECT,0.04,9,23,False,True,CORRECT,265.33,9,1206.0,False,True,CORRECT,9.549999999999999,9,67.0,False,True,CORRECT,0.04,9,67,False,True,CORRECT,0.01,9,13,False,True,CORRECT,0.02,9,11,False,True,CORRECT,0.02,9,12
cost_matrix_component_nr_1566_size_67_cutoff_10.0,67,1105,False,True,CORRECT,1.51,10,,False,False,CORRECT,1.03,30,,False,True,CORRECT,0.08,10,25,False,True,CORRECT,5.77,10,42,False,True,CORRECT,0.13,10,65,False,True,CORRECT,488.32,10,1846.0,False,True,CORRECT,26.290000000000003,10,155.0,False,True,CORRECT,0.16,10,202,False,True,CORRECT,0.04,10,28,False,True,CORRECT,0.04,10,25,False,True,CORRECT,0.04,10,26
cost_matrix_component_nr_1577_size_56_cutoff_10.0,54,770,False,True,CORRECT,0.03,0,,False,False,CORRECT,0.11,13,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.61,0,3.0,False,True,CORRECT,0.53,0,3.0,False,True,CORRECT,0.01,0,3,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_157_size_61_cutoff_10.0,60,915,False,True,CORRECT,0.55,6,,False,False,CORRECT,1.52,26,,False,True,CORRECT,0.04,6,19,False,True,CORRECT,4.97,6,34,False,True,CORRECT,0.05,6,35,False,True,CORRECT,85.92,6,810.0,False,True,CORRECT,17.21,6,176.0,False,True,CORRECT,0.11,6,190,False,True,CORRECT,0.03,6,19,False,True,CORRECT,0.03,6,18,False,True,CORRECT,0.02,6,18
cost_matrix_component_nr_1585_size_88_cutoff_10.0,88,1914,False,True,CORRECT,5.14,2,,False,False,CORRECT,56.1,52,,False,True,CORRECT,0.060000000000000005,2,4,False,True,CORRECT,1.27,2,4,False,True,CORRECT,0.05,2,5,False,True,CORRECT,2.73,2,17.0,False,True,CORRECT,1.27,2,5.0,False,True,CORRECT,0.02,2,5,False,True,CORRECT,0.03,2,6,False,True,CORRECT,0.03,2,5,False,True,CORRECT,0.03,2,5
cost_matrix_component_nr_1590_size_56_cutoff_10.0,54,770,False,True,CORRECT,0.11,4,,False,False,CORRECT,0.08,13,,False,True,CORRECT,0.02,4,11,False,True,CORRECT,1.8,4,13,False,True,CORRECT,0.02,4,14,False,True,CORRECT,13.47,4,112.0,False,True,CORRECT,5.3999999999999995,4,64.0,False,True,CORRECT,0.03,4,64,False,True,CORRECT,0.01,4,13,False,True,CORRECT,0.01,4,12,False,True,CORRECT,0.01,4,12
cost_matrix_component_nr_159_size_74_cutoff_10.0,68,1350,False,True,CORRECT,0.87,2,,False,False,CORRECT,5.54,25,,False,True,CORRECT,0.02,2,2,False,True,CORRECT,1.23,2,4,False,True,CORRECT,0.03,2,5,False,True,CORRECT,1.94,2,18.0,False,True,CORRECT,1.22,2,9.0,False,True,CORRECT,0.02,2,9,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.02,2,3,False,True,CORRECT,0.01,2,3
cost_matrix_component_nr_1609_size_55_cutoff_10.0,55,742,False,True,CORRECT,0.98,5,,False,False,CORRECT,1.11,28,,False,True,CORRECT,0.03,5,6,False,True,CORRECT,1.15,5,4,False,True,CORRECT,0.04,5,18,False,True,CORRECT,2.61,5,9.0,False,True,CORRECT,2.6799999999999997,5,9.0,False,True,CORRECT,0.03,5,36,False,True,CORRECT,0.02,5,14,False,True,CORRECT,0.03,5,13,False,True,CORRECT,0.03,5,13
cost_matrix_component_nr_160_size_78_cutoff_10.0,77,1501,False,True,CORRECT,0.87,3,,False,False,CORRECT,0.75,26,,False,True,CORRECT,0.02,3,6,False,True,CORRECT,1.6,3,6,False,True,CORRECT,0.02,3,9,False,True,CORRECT,3.71,3,15.0,False,True,CORRECT,2.6399999999999997,3,15.0,False,True,CORRECT,0.02,3,13,False,True,CORRECT,0.01,3,8,False,True,CORRECT,0.02,3,8,False,True,CORRECT,0.01,3,8
cost_matrix_component_nr_162_size_63_cutoff_10.0,63,976,False,True,CORRECT,1.02,9,,False,False,CORRECT,0.67,26,,False,True,CORRECT,0.03,9,15,False,True,CORRECT,4.02,9,24,False,True,CORRECT,0.04,9,25,False,True,CORRECT,304.48,9,1256.0,False,True,CORRECT,22.85,9,179.0,False,True,CORRECT,0.15000000000000002,9,220,False,True,CORRECT,0.02,9,16,False,True,CORRECT,0.02,9,16,False,True,CORRECT,0.02,9,15
cost_matrix_component_nr_163_size_122_cutoff_10.0,122,3690,False,True,CORRECT,22.07,9,,False,False,CORRECT,63.04,64,,False,True,CORRECT,0.21000000000000002,9,14,False,True,CORRECT,7.56,9,31,False,True,CORRECT,0.34,9,34,False,True,CORRECT,1089.97,9,2797.0,False,True,CORRECT,20.880000000000003,9,81.0,False,True,CORRECT,0.42,9,81,False,True,CORRECT,0.09999999999999999,9,18,False,True,CORRECT,0.13,9,13,False,True,CORRECT,0.13,9,17
cost_matrix_component_nr_1653_size_52_cutoff_10.0,52,663,False,True,CORRECT,0.53,3,,False,False,CORRECT,1.57,27,,False,True,CORRECT,0.01,3,3,False,True,CORRECT,1.25,3,9,False,True,CORRECT,0.02,3,10,False,True,CORRECT,5.34,3,54.0,False,True,CORRECT,2.2399999999999998,3,22.0,False,True,CORRECT,0.02,3,29,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.01,3,5
cost_matrix_component_nr_166_size_50_cutoff_10.0,50,612,False,True,CORRECT,0.03,0,,False,False,CORRECT,0.5,15,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.6,0,3.0,False,True,CORRECT,0.5700000000000001,0,3.0,False,True,CORRECT,0.01,0,3,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_1677_size_57_cutoff_10.0,55,798,False,True,CORRECT,0.92,6,,False,False,CORRECT,3.4499999999999997,33,,False,True,CORRECT,0.060000000000000005,6,20,False,True,CORRECT,2.0999999999999996,6,20,False,True,CORRECT,0.06999999999999999,6,31,False,True,CORRECT,25.78,6,114.0,False,True,CORRECT,7.77,6,61.0,False,True,CORRECT,0.060000000000000005,6,80,False,True,CORRECT,0.04,6,29,False,True,CORRECT,0.04,6,27,False,True,CORRECT,0.03,6,31
cost_matrix_component_nr_1678_size_76_cutoff_10.0,76,1425,False,True,CORRECT,0.9400000000000001,7,,False,False,CORRECT,0.24000000000000002,23,,False,True,CORRECT,0.04,7,10,False,True,CORRECT,2.75,7,10,False,True,CORRECT,0.060000000000000005,7,25,False,True,CORRECT,4.41,7,11.0,False,True,CORRECT,3.09,7,11.0,False,True,CORRECT,0.02,7,11,False,True,CORRECT,0.02,7,10,False,True,CORRECT,0.02,7,9,False,True,CORRECT,0.02,7,9
cost_matrix_component_nr_167_size_64_cutoff_10.0,61,1008,False,True,CORRECT,0.18000000000000002,4,,False,False,CORRECT,0.15000000000000002,16,,False,True,CORRECT,0.01,4,2,False,True,CORRECT,1.59,4,8,False,True,CORRECT,0.02,4,9,False,True,CORRECT,17.380000000000003,4,135.0,False,True,CORRECT,1.55,4,9.0,False,True,CORRECT,0.01,4,9,False,True,CORRECT,0.01,4,3,False,True,CORRECT,0.02,4,3,False,True,CORRECT,0.01,4,3
cost_matrix_component_nr_1680_size_60_cutoff_10.0,60,885,False,True,CORRECT,0.67,6,,False,False,CORRECT,2.8699999999999997,30,,False,True,CORRECT,0.05,6,18,False,True,CORRECT,3.98,6,29,False,True,CORRECT,0.06999999999999999,6,33,False,True,CORRECT,69.08,6,458.0,False,True,CORRECT,6.95,6,64.0,False,True,CORRECT,0.11,6,163,False,True,CORRECT,0.04,6,23,False,True,CORRECT,0.04,6,21,False,True,CORRECT,0.03,6,22
cost_matrix_component_nr_168_size_57_cutoff_10.0,57,798,False,True,CORRECT,0.31,6,,False,False,CORRECT,0.29000000000000004,20,,False,True,CORRECT,0.03,6,17,False,True,CORRECT,2.3,6,18,False,True,CORRECT,0.03,6,19,False,True,CORRECT,57.199999999999996,6,318.0,False,True,CORRECT,15.73,6,124.0,False,True,CORRECT,0.06999999999999999,6,118,False,True,CORRECT,0.03,6,23,False,True,CORRECT,0.03,6,20,False,True,CORRECT,0.03,6,21
cost_matrix_component_nr_1699_size_62_cutoff_10.0,62,945,False,True,CORRECT,1.49,4,,False,False,CORRECT,2.3099999999999996,33,,False,True,CORRECT,0.02,4,2,False,True,CORRECT,0.96,4,6,False,True,CORRECT,0.05,4,16,False,True,CORRECT,9.83,4,37.0,False,True,CORRECT,1.61,4,9.0,False,True,CORRECT,0.02,4,9,False,True,CORRECT,0.02,4,8,False,True,CORRECT,0.02,4,7,False,True,CORRECT,0.02,4,7
cost_matrix_component_nr_169_size_93_cutoff_10.0,91,2139,False,True,CORRECT,0.43,7,,False,False,CORRECT,0.25,16,,False,True,CORRECT,0.02,7,12,False,True,CORRECT,4.95,7,23,False,True,CORRECT,0.02,7,24,False,True,CORRECT,173.89999999999998,7,921.0,False,True,CORRECT,22.37,7,162.0,False,True,CORRECT,0.18000000000000002,7,173,False,True,CORRECT,0.01,7,12,False,True,CORRECT,0.02,7,14,False,True,CORRECT,0.02,7,12
cost_matrix_component_nr_1706_size_63_cutoff_10.0,62,976,False,True,CORRECT,0.28,4,,False,False,CORRECT,2.34,21,,False,True,CORRECT,0.03,4,8,False,True,CORRECT,1.54,4,14,False,True,CORRECT,0.03,4,15,False,True,CORRECT,9.15,4,66.0,False,True,CORRECT,2.2699999999999996,4,19.0,False,True,CORRECT,0.02,4,19,False,True,CORRECT,0.02,4,6,False,True,CORRECT,0.02,4,6,False,True,CORRECT,0.01,4,6
cost_matrix_component_nr_170_size_57_cutoff_10.0,57,798,False,True,CORRECT,0.91,2,,False,False,CORRECT,2.25,36,,False,True,CORRECT,0.03,2,2,False,True,CORRECT,0.65,2,2,False,True,CORRECT,0.03,2,6,False,True,CORRECT,1.6300000000000001,2,6.0,False,True,CORRECT,1.28,2,6.0,False,True,CORRECT,0.02,2,10,False,True,CORRECT,0.01,2,6,False,True,CORRECT,0.02,2,6,False,True,CORRECT,0.02,2,6
cost_matrix_component_nr_171_size_89_cutoff_10.0,89,1958,False,True,CORRECT,5.95,10,,False,False,CORRECT,2.28,35,,False,True,CORRECT,0.11,10,15,False,True,CORRECT,1.79,10,9,False,True,CORRECT,0.17,10,29,False,True,CORRECT,50.339999999999996,10,109.0,False,True,CORRECT,17.57,10,70.0,False,True,CORRECT,0.22,10,114,False,True,CORRECT,0.05,10,15,False,True,CORRECT,0.05,10,14,False,True,CORRECT,0.05,10,14
cost_matrix_component_nr_172_size_71_cutoff_10.0,70,1242,False,True,CORRECT,0.04,1,,False,False,CORRECT,0.11,16,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.68,1,6.0,False,True,CORRECT,0.63,1,6.0,False,True,CORRECT,0.01,1,6,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_1736_size_54_cutoff_10.0,53,715,False,True,CORRECT,0.25,1,,False,False,CORRECT,0.45,20,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.0,1,8.0,False,True,CORRECT,0.95,1,8.0,False,True,CORRECT,0.01,1,8,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.02,1,3,False,True,CORRECT,0.01,1,3
cost_matrix_component_nr_173_size_86_cutoff_10.0,86,1827,False,True,CORRECT,6.05,10,,False,False,CORRECT,22.450000000000003,46,,False,True,CORRECT,0.24000000000000002,10,50,False,True,CORRECT,13.89,10,77,False,True,CORRECT,0.31,10,78,False,True,CORRECT,1049.06,10,3579.0,False,True,CORRECT,34.05,10,165.0,False,True,CORRECT,0.37,10,174,False,True,CORRECT,0.45,10,191,False,True,CORRECT,0.21000000000000002,10,72,False,True,CORRECT,0.16,10,63
cost_matrix_component_nr_174_size_70_cutoff_10.0,68,1207,False,True,CORRECT,0.04,1,,False,False,CORRECT,0.12,18,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.64,1,6.0,False,True,CORRECT,0.67,1,6.0,False,True,CORRECT,0.01,1,6,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3
cost_matrix_component_nr_1750_size_73_cutoff_10.0,73,1314,False,True,CORRECT,2.4899999999999998,9,,False,False,CORRECT,2.0599999999999996,33,,False,True,CORRECT,0.03,9,2,False,True,CORRECT,3.3299999999999996,9,27,False,True,CORRECT,0.14,9,40,False,True,CORRECT,131.04,9,415.0,False,True,CORRECT,3.44,9,14.0,False,True,CORRECT,0.02,9,14,False,True,CORRECT,0.02,9,5,False,True,CORRECT,0.03,9,5,False,True,CORRECT,0.02,9,5
cost_matrix_component_nr_1751_size_144_cutoff_10.0,144,5148,False,True,CORRECT,50.43,1,,False,False,CORRECT,112.53,67,,False,True,CORRECT,0.05,1,0,False,True,CORRECT,0.04,1,0,False,True,CORRECT,0.05,1,0,False,True,CORRECT,1.58,1,2.0,False,True,CORRECT,1.47,1,2.0,False,True,CORRECT,0.03,1,2,False,True,CORRECT,0.03,1,2,False,True,CORRECT,0.04,1,2,False,True,CORRECT,0.03,1,2
cost_matrix_component_nr_175_size_107_cutoff_10.0,107,2835,False,True,CORRECT,26.16,9,,False,False,CORRECT,110.41000000000001,65,,False,True,CORRECT,0.32,9,30,False,True,CORRECT,8.67,9,38,False,True,CORRECT,0.5,9,55,False,True,CORRECT,315.96999999999997,9,617.0,False,True,CORRECT,71.04,9,246.0,False,True,CORRECT,2.01,9,485,False,True,CORRECT,0.19,9,34,False,True,CORRECT,0.18000000000000002,9,31,False,True,CORRECT,0.14,9,32
cost_matrix_component_nr_1760_size_76_cutoff_10.0,76,1425,False,True,CORRECT,3.61,13,,False,False,CORRECT,2.78,37,,False,True,CORRECT,0.19,13,59,False,True,CORRECT,8.6,13,43,False,True,CORRECT,0.26,13,84,False,True,CORRECT,405.42,13,1137.0,False,True,CORRECT,149.84,13,568.0,False,True,CORRECT,1.23,13,1178,False,True,CORRECT,0.12,13,80,False,True,CORRECT,0.11,13,54,False,True,CORRECT,0.13,13,71
cost_matrix_component_nr_1769_size_132_cutoff_10.0,131,4323,False,True,CORRECT,3.5399999999999996,10,,False,False,CORRECT,0.7,19,,False,True,CORRECT,0.03,10,38,False,True,CORRECT,11.81,10,36,False,True,CORRECT,0.03,10,37,True,,,600.01,0,,False,True,CORRECT,59.15,10,188.0,False,True,CORRECT,0.68,10,188,False,True,CORRECT,0.03,10,72,False,True,CORRECT,0.03,10,39,False,True,CORRECT,0.03,10,48
cost_matrix_component_nr_176_size_169_cutoff_10.0,160,7098,False,True,CORRECT,74.64,15,,False,False,CORRECT,32.36,62,,False,True,CORRECT,1.48,15,27,False,True,CORRECT,26.8,15,64,False,True,CORRECT,4.42,15,92,True,,,600.01,0,,False,True,CORRECT,101.94000000000001,15,211.0,False,True,CORRECT,2.88,15,399,False,True,CORRECT,0.61,15,45,False,True,CORRECT,0.38,15,30,False,True,CORRECT,0.43,15,31
cost_matrix_component_nr_1774_size_58_cutoff_10.0,58,826,False,True,CORRECT,0.68,4,,False,False,CORRECT,1.25,25,,False,True,CORRECT,0.03,4,6,False,True,CORRECT,2.1199999999999997,4,10,False,True,CORRECT,0.03,4,11,False,True,CORRECT,10.07,4,84.0,False,True,CORRECT,5.81,4,53.0,False,True,CORRECT,0.05,4,64,False,True,CORRECT,0.02,4,14,False,True,CORRECT,0.02,4,12,False,True,CORRECT,0.02,4,12
cost_matrix_component_nr_177_size_97_cutoff_10.0,97,2328,False,True,CORRECT,12.42,5,,False,False,CORRECT,21.41,52,,False,True,CORRECT,0.06999999999999999,5,6,False,True,CORRECT,3.44,5,20,False,True,CORRECT,0.13,5,23,False,True,CORRECT,68.26,5,226.0,False,True,CORRECT,2.9099999999999997,5,15.0,False,True,CORRECT,0.05,5,15,False,True,CORRECT,0.05,5,11,False,True,CORRECT,0.060000000000000005,5,10,False,True,CORRECT,0.05,5,10
cost_matrix_component_nr_1781_size_53_cutoff_10.0,53,689,False,True,CORRECT,0.51,6,,False,False,CORRECT,0.3,19,,False,True,CORRECT,0.03,6,20,False,True,CORRECT,2.0,6,20,False,True,CORRECT,0.03,6,22,False,True,CORRECT,41.61,6,180.0,False,True,CORRECT,6.33,6,40.0,False,True,CORRECT,0.05,6,75,False,True,CORRECT,0.02,6,17,False,True,CORRECT,0.02,6,16,False,True,CORRECT,0.02,6,17
cost_matrix_component_nr_1787_size_77_cutoff_10.0,77,1463,False,True,CORRECT,3.2199999999999998,9,,False,False,CORRECT,0.54,25,,False,True,CORRECT,0.09999999999999999,9,22,False,True,CORRECT,5.37,9,30,False,True,CORRECT,0.2,9,42,False,True,CORRECT,249.35999999999999,9,749.0,False,True,CORRECT,41.129999999999995,9,218.0,False,True,CORRECT,0.25,9,183,False,True,CORRECT,0.06999999999999999,9,37,False,True,CORRECT,0.06999999999999999,9,28,False,True,CORRECT,0.060000000000000005,9,33
cost_matrix_component_nr_1790_size_60_cutoff_10.0,60,885,False,True,CORRECT,0.55,6,,False,False,CORRECT,0.68,26,,False,True,CORRECT,0.04,6,16,False,True,CORRECT,2.6599999999999997,6,22,False,True,CORRECT,0.060000000000000005,6,24,False,True,CORRECT,85.5,6,510.0,False,True,CORRECT,10.47,6,87.0,False,True,CORRECT,0.06999999999999999,6,87,False,True,CORRECT,0.02,6,18,False,True,CORRECT,0.03,6,16,False,True,CORRECT,0.03,6,17
cost_matrix_component_nr_1793_size_50_cutoff_10.0,50,612,False,True,CORRECT,0.46,2,,False,False,CORRECT,1.21,26,,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.9,2,5,False,True,CORRECT,0.02,2,6,False,True,CORRECT,1.5,2,19.0,False,True,CORRECT,0.75,2,8.0,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3
cost_matrix_component_nr_179_size_67_cutoff_10.0,67,1105,False,True,CORRECT,1.26,8,,False,False,CORRECT,0.24000000000000002,17,,False,True,CORRECT,0.02,8,14,False,True,CORRECT,2.2699999999999996,8,11,False,True,CORRECT,0.04,8,23,False,True,CORRECT,4.17,8,13.0,False,True,CORRECT,3.5,8,13.0,False,True,CORRECT,0.02,8,22,False,True,CORRECT,0.02,8,13,False,True,CORRECT,0.02,8,13,False,True,CORRECT,0.01,8,14
cost_matrix_component_nr_181_size_66_cutoff_10.0,66,1072,False,True,CORRECT,0.03,1,,False,False,CORRECT,0.06999999999999999,9,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.1300000000000001,1,7.0,False,True,CORRECT,1.03,1,7.0,False,True,CORRECT,0.01,1,7,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_1858_size_54_cutoff_10.0,54,715,False,True,CORRECT,0.38,7,,False,False,CORRECT,0.11,17,,False,True,CORRECT,0.02,7,10,False,True,CORRECT,1.43,7,10,False,True,CORRECT,0.03,7,23,False,True,CORRECT,5.66,7,21.0,False,True,CORRECT,2.88,7,21.0,False,True,CORRECT,0.02,7,21,False,True,CORRECT,0.01,7,21,False,True,CORRECT,0.02,7,14,False,True,CORRECT,0.02,7,15
cost_matrix_component_nr_186_size_78_cutoff_10.0,78,1501,False,True,CORRECT,3.0399999999999996,9,,False,False,CORRECT,11.24,44,,False,True,CORRECT,0.09,9,20,False,True,CORRECT,7.27,9,39,False,True,CORRECT,0.19,9,40,False,True,CORRECT,705.2,9,3155.0,False,True,CORRECT,73.87,9,485.0,False,True,CORRECT,0.61,9,477,False,True,CORRECT,0.08,9,40,False,True,CORRECT,0.08,9,29,False,True,CORRECT,0.08,9,30
cost_matrix_component_nr_187_size_76_cutoff_10.0,76,1425,False,True,CORRECT,2.0399999999999996,4,,False,False,CORRECT,3.36,38,,False,True,CORRECT,0.05,4,8,False,True,CORRECT,2.38,4,12,False,True,CORRECT,0.06999999999999999,4,13,False,True,CORRECT,17.01,4,119.0,False,True,CORRECT,2.7399999999999998,4,20.0,False,True,CORRECT,0.04,4,20,False,True,CORRECT,0.04,4,12,False,True,CORRECT,0.04,4,9,False,True,CORRECT,0.03,4,10
cost_matrix_component_nr_1888_size_65_cutoff_10.0,61,1040,False,True,CORRECT,0.11,0,,False,False,CORRECT,0.47000000000000003,20,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.52,0,2.0,False,True,CORRECT,0.56,0,2.0,False,True,CORRECT,0.01,0,2,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_1889_size_63_cutoff_10.0,63,976,False,True,CORRECT,1.41,6,,False,False,CORRECT,1.6,32,,False,True,CORRECT,0.06999999999999999,6,15,False,True,CORRECT,1.26,6,9,False,True,CORRECT,0.08,6,22,False,True,CORRECT,17.560000000000002,6,65.0,False,True,CORRECT,11.129999999999999,6,65.0,False,True,CORRECT,0.17,6,176,False,True,CORRECT,0.04,6,22,False,True,CORRECT,0.04,6,19,False,True,CORRECT,0.03,6,20
cost_matrix_component_nr_1895_size_61_cutoff_10.0,61,915,False,True,CORRECT,0.35000000000000003,3,,False,False,CORRECT,0.74,27,,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.92,3,3,False,True,CORRECT,0.02,3,10,False,True,CORRECT,1.79,3,6.0,False,True,CORRECT,1.18,3,6.0,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.01,3,5
cost_matrix_component_nr_189_size_67_cutoff_10.0,67,1105,False,True,CORRECT,1.86,4,,False,False,CORRECT,3.7899999999999996,35,,False,True,CORRECT,0.02,4,7,False,True,CORRECT,0.89,4,7,False,True,CORRECT,0.03,4,12,False,True,CORRECT,9.1,4,28.0,False,True,CORRECT,2.92,4,24.0,False,True,CORRECT,0.04,4,24,False,True,CORRECT,0.02,4,9,False,True,CORRECT,0.02,4,9,False,True,CORRECT,0.01,4,9
cost_matrix_component_nr_1913_size_64_cutoff_10.0,64,1008,False,True,CORRECT,1.44,4,,False,False,CORRECT,0.86,29,,False,True,CORRECT,0.03,4,8,False,True,CORRECT,0.67,4,3,False,True,CORRECT,0.05,4,18,False,True,CORRECT,4.33,4,17.0,False,True,CORRECT,3.5799999999999996,4,13.0,False,True,CORRECT,0.05,4,48,False,True,CORRECT,0.03,4,14,False,True,CORRECT,0.03,4,12,False,True,CORRECT,0.03,4,12
cost_matrix_component_nr_1936_size_68_cutoff_10.0,68,1139,False,True,CORRECT,0.93,6,,False,False,CORRECT,3.6399999999999997,30,,False,True,CORRECT,0.05,6,14,False,True,CORRECT,3.61,6,20,False,True,CORRECT,0.06999999999999999,6,21,False,True,CORRECT,84.14,6,513.0,False,True,CORRECT,20.07,6,118.0,False,True,CORRECT,0.17,6,200,False,True,CORRECT,0.05,6,36,False,True,CORRECT,0.05,6,25,False,True,CORRECT,0.05,6,27
cost_matrix_component_nr_193_size_74_cutoff_10.0,74,1350,False,True,CORRECT,2.01,4,,False,False,CORRECT,12.91,40,,False,True,CORRECT,0.05,4,11,False,True,CORRECT,2.05,4,13,False,True,CORRECT,0.04,4,14,False,True,CORRECT,13.43,4,88.0,False,True,CORRECT,3.4699999999999998,4,27.0,False,True,CORRECT,0.04,4,27,False,True,CORRECT,0.02,4,12,False,True,CORRECT,0.03,4,15,False,True,CORRECT,0.03,4,16
cost_matrix_component_nr_1955_size_50_cutoff_10.0,50,612,False,True,CORRECT,0.67,4,,False,False,CORRECT,2.0199999999999996,28,,False,True,CORRECT,0.03,4,12,False,True,CORRECT,1.58,4,12,False,True,CORRECT,0.03,4,15,False,True,CORRECT,14.73,4,84.0,False,True,CORRECT,4.29,4,46.0,False,True,CORRECT,0.03,4,49,False,True,CORRECT,0.02,4,15,False,True,CORRECT,0.02,4,13,False,True,CORRECT,0.02,4,13
cost_matrix_component_nr_195_size_71_cutoff_10.0,67,1242,False,True,CORRECT,0.47000000000000003,1,,False,False,CORRECT,0.19,18,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.03,1,7.0,False,True,CORRECT,0.95,1,7.0,False,True,CORRECT,0.01,1,7,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.02,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_196_size_108_cutoff_10.0,108,2889,False,True,CORRECT,20.62,8,,False,False,CORRECT,49.0,62,,False,True,CORRECT,0.18000000000000002,8,17,False,True,CORRECT,4.83,8,24,False,True,CORRECT,0.23,8,26,False,True,CORRECT,450.03999999999996,8,1028.0,False,True,CORRECT,51.23,8,200.0,False,True,CORRECT,0.48,8,172,False,True,CORRECT,0.09999999999999999,8,20,False,True,CORRECT,0.12,8,19,False,True,CORRECT,0.09999999999999999,8,20
cost_matrix_component_nr_197_size_59_cutoff_10.0,59,855,False,True,CORRECT,1.0,7,,False,False,CORRECT,0.8200000000000001,22,,False,True,CORRECT,0.02,7,6,False,True,CORRECT,0.61,7,4,False,True,CORRECT,0.02,7,22,False,True,CORRECT,3.13,7,12.0,False,True,CORRECT,3.0999999999999996,7,12.0,False,True,CORRECT,0.03,7,30,False,True,CORRECT,0.01,7,4,False,True,CORRECT,0.02,7,4,False,True,CORRECT,0.01,7,4
cost_matrix_component_nr_198_size_113_cutoff_10.0,113,3164,False,True,CORRECT,2.5999999999999996,4,,False,False,CORRECT,0.71,30,,False,True,CORRECT,0.05,4,4,False,True,CORRECT,3.05,4,8,False,True,CORRECT,0.08,4,12,False,True,CORRECT,14.959999999999999,4,45.0,False,True,CORRECT,2.75,4,12.0,False,True,CORRECT,0.04,4,12,False,True,CORRECT,0.03,4,5,False,True,CORRECT,0.04,4,5,False,True,CORRECT,0.03,4,5
cost_matrix_component_nr_199_size_84_cutoff_10.0,82,1743,False,True,CORRECT,1.54,3,,False,False,CORRECT,1.46,30,,False,True,CORRECT,0.03,3,4,False,True,CORRECT,1.17,3,8,False,True,CORRECT,0.05,3,11,False,True,CORRECT,9.02,3,33.0,False,True,CORRECT,2.5199999999999996,3,16.0,False,True,CORRECT,0.02,3,16,False,True,CORRECT,0.02,3,6,False,True,CORRECT,0.02,3,6,False,True,CORRECT,0.02,3,6
cost_matrix_component_nr_200_size_179_cutoff_10.0,179,7965,False,True,CORRECT,43.059999999999995,13,,False,False,CORRECT,5.39,53,,False,True,CORRECT,0.19,13,11,False,True,CORRECT,6.8,13,11,False,True,CORRECT,0.62,13,32,False,True,CORRECT,17.87,13,21.0,False,True,CORRECT,13.86,13,21.0,False,True,CORRECT,0.22,13,35,False,True,CORRECT,0.12,13,10,False,True,CORRECT,0.09999999999999999,13,11,False,True,CORRECT,0.08,13,11
cost_matrix_component_nr_205_size_92_cutoff_10.0,90,2093,False,True,CORRECT,1.8,6,,False,False,CORRECT,0.6,28,,False,True,CORRECT,0.04,6,8,False,True,CORRECT,3.19,6,11,False,True,CORRECT,0.04,6,12,False,True,CORRECT,117.09,6,503.0,False,True,CORRECT,8.47,6,45.0,False,True,CORRECT,0.09,6,45,False,True,CORRECT,0.03,6,9,False,True,CORRECT,0.03,6,6,False,True,CORRECT,0.02,6,6
cost_matrix_component_nr_207_size_80_cutoff_10.0,73,1580,False,True,CORRECT,0.060000000000000005,0,,False,False,CORRECT,0.16,12,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.8,0,4.0,False,True,CORRECT,0.81,0,4.0,False,True,CORRECT,0.01,0,4,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_208_size_62_cutoff_10.0,62,945,False,True,CORRECT,0.02,0,,False,False,CORRECT,0.04,9,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.43,0,2.0,False,True,CORRECT,0.43,0,2.0,False,True,CORRECT,0.01,0,2,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_209_size_160_cutoff_10.0,160,6360,False,True,CORRECT,226.42,13,,False,False,CORRECT,1981.25,96,,False,True,CORRECT,2.65,13,54,False,True,CORRECT,43.11,13,95,False,True,CORRECT,7.1499999999999995,13,146,True,,,600.01,0,,False,True,CORRECT,121.56,13,290.0,False,True,CORRECT,3.59,13,399,False,True,CORRECT,1.22,13,111,False,True,CORRECT,0.95,13,57,False,True,CORRECT,0.85,13,58
cost_matrix_component_nr_210_size_128_cutoff_10.0,128,4064,False,True,CORRECT,0.93,2,,False,False,CORRECT,0.51,21,,False,True,CORRECT,0.02,2,2,False,True,CORRECT,1.56,2,3,False,True,CORRECT,0.02,2,4,False,True,CORRECT,2.6199999999999997,2,9.0,False,True,CORRECT,2.0199999999999996,2,6.0,False,True,CORRECT,0.02,2,6,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.02,2,3,False,True,CORRECT,0.02,2,3
cost_matrix_component_nr_215_size_106_cutoff_10.0,106,2782,False,True,CORRECT,22.84,4,,False,False,CORRECT,8.77,48,,False,True,CORRECT,0.13,4,8,False,True,CORRECT,1.4,4,4,False,True,CORRECT,0.25,4,14,False,True,CORRECT,4.7299999999999995,4,8.0,False,True,CORRECT,4.09,4,8.0,False,True,CORRECT,0.08,4,19,False,True,CORRECT,0.05,4,10,False,True,CORRECT,0.06999999999999999,4,10,False,True,CORRECT,0.060000000000000005,4,10
cost_matrix_component_nr_219_size_103_cutoff_10.0,102,2626,False,True,CORRECT,16.14,13,,False,False,CORRECT,1.09,32,,False,True,CORRECT,0.05,13,3,False,True,CORRECT,1.14,13,3,False,True,CORRECT,0.16,13,26,False,True,CORRECT,9.14,13,18.0,False,True,CORRECT,7.39,13,18.0,False,True,CORRECT,0.04,13,18,False,True,CORRECT,0.02,13,3,False,True,CORRECT,0.03,13,3,False,True,CORRECT,0.02,13,3
cost_matrix_component_nr_220_size_62_cutoff_10.0,60,945,False,True,CORRECT,0.33,6,,False,False,CORRECT,0.22,20,,False,True,CORRECT,0.01,6,6,False,True,CORRECT,2.2699999999999996,6,17,False,True,CORRECT,0.04,6,21,False,True,CORRECT,54.37,6,191.0,False,True,CORRECT,3.3699999999999997,6,23.0,False,True,CORRECT,0.02,6,23,False,True,CORRECT,0.01,6,10,False,True,CORRECT,0.01,6,10,False,True,CORRECT,0.01,6,10
cost_matrix_component_nr_225_size_71_cutoff_10.0,69,1242,False,True,CORRECT,0.52,2,,False,False,CORRECT,0.24000000000000002,18,,False,True,CORRECT,0.02,2,2,False,True,CORRECT,0.67,2,2,False,True,CORRECT,0.02,2,4,False,True,CORRECT,1.94,2,8.0,False,True,CORRECT,1.52,2,8.0,False,True,CORRECT,0.02,2,8,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.02,2,3,False,True,CORRECT,0.01,2,3
cost_matrix_component_nr_227_size_211_cutoff_10.0,211,11077,False,True,CORRECT,257.71999999999997,17,,False,False,CORRECT,21.46,66,,False,True,CORRECT,1.22,17,26,False,True,CORRECT,22.76,17,43,False,True,CORRECT,3.36,17,63,True,,,600.01,0,,False,True,CORRECT,604.03,17,1019.0,False,True,CORRECT,17.380000000000003,17,1340,False,True,CORRECT,0.97,17,32,False,True,CORRECT,0.66,17,24,False,True,CORRECT,0.86,17,28
cost_matrix_component_nr_228_size_117_cutoff_10.0,117,3393,False,True,CORRECT,18.810000000000002,8,,False,False,CORRECT,76.66000000000001,62,,False,True,CORRECT,0.16,8,15,False,True,CORRECT,6.99,8,37,False,True,CORRECT,0.43,8,38,False,True,CORRECT,545.6,8,1603.0,False,True,CORRECT,17.220000000000002,8,57.0,False,True,CORRECT,0.28,8,57,False,True,CORRECT,0.13,8,19,False,True,CORRECT,0.13,8,18,False,True,CORRECT,0.11,8,18
cost_matrix_component_nr_229_size_56_cutoff_10.0,56,770,False,True,CORRECT,0.49,6,,False,False,CORRECT,0.47000000000000003,25,,False,True,CORRECT,0.04,6,19,False,True,CORRECT,3.32,6,27,False,True,CORRECT,0.04,6,28,False,True,CORRECT,74.84,6,645.0,False,True,CORRECT,4.66,6,41.0,False,True,CORRECT,0.03,6,41,False,True,CORRECT,0.02,6,14,False,True,CORRECT,0.03,6,16,False,True,CORRECT,0.02,6,16
cost_matrix_component_nr_232_size_206_cutoff_10.0,206,10557,False,True,CORRECT,559.5699999999999,29,,False,False,CORRECT,1501.37,107,,False,True,CORRECT,16.880000000000003,29,259,False,True,CORRECT,49.669999999999995,29,28,False,True,CORRECT,40.86,29,505,False,True,CORRECT,287.11,29,163.0,False,True,CORRECT,135.09,29,94.0,False,True,CORRECT,141.85999999999999,29,10086,False,True,CORRECT,28.970000000000002,29,1798,False,True,CORRECT,7.58,29,324,False,True,CORRECT,6.51,29,243
cost_matrix_component_nr_233_size_80_cutoff_10.0,80,1580,False,True,CORRECT,4.43,9,,False,False,CORRECT,1.1300000000000001,29,,False,True,CORRECT,0.15000000000000002,9,28,False,True,CORRECT,5.33,9,28,False,True,CORRECT,0.29000000000000004,9,51,False,True,CORRECT,74.32000000000001,9,181.0,False,True,CORRECT,19.21,9,91.0,False,True,CORRECT,0.17,9,104,False,True,CORRECT,0.05,9,27,False,True,CORRECT,0.06999999999999999,9,28,False,True,CORRECT,0.08,9,30
cost_matrix_component_nr_238_size_78_cutoff_10.0,76,1501,False,True,CORRECT,1.57,4,,False,False,CORRECT,4.1899999999999995,32,,False,True,CORRECT,0.03,4,8,False,True,CORRECT,2.5199999999999996,4,12,False,True,CORRECT,0.04,4,13,False,True,CORRECT,12.66,4,98.0,False,True,CORRECT,2.6799999999999997,4,20.0,False,True,CORRECT,0.03,4,20,False,True,CORRECT,0.03,4,11,False,True,CORRECT,0.03,4,11,False,True,CORRECT,0.03,4,11
cost_matrix_component_nr_247_size_92_cutoff_10.0,81,2093,False,True,CORRECT,0.54,1,,False,False,CORRECT,0.21000000000000002,10,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.46,1,6.0,False,True,CORRECT,1.53,1,6.0,False,True,CORRECT,0.02,1,6,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_248_size_77_cutoff_10.0,77,1463,False,True,CORRECT,3.5,4,,False,False,CORRECT,2.46,37,,False,True,CORRECT,0.060000000000000005,4,6,False,True,CORRECT,0.78,4,3,False,True,CORRECT,0.09999999999999999,4,15,False,True,CORRECT,3.09,4,9.0,False,True,CORRECT,2.8,4,9.0,False,True,CORRECT,0.05,4,29,False,True,CORRECT,0.03,4,10,False,True,CORRECT,0.04,4,9,False,True,CORRECT,0.03,4,10
cost_matrix_component_nr_24_size_245_cutoff_10.0,245,14945,False,True,CORRECT,402.38,10,,False,False,CORRECT,2597.59,101,,False,True,CORRECT,1.2,10,12,False,True,CORRECT,15.24,10,30,False,True,CORRECT,2.9699999999999998,10,31,True,,,600.01,0,,False,True,CORRECT,79.85000000000001,10,126.0,False,True,CORRECT,6.76,10,316,False,True,CORRECT,0.42,10,14,False,True,CORRECT,0.61,10,14,False,True,CORRECT,0.41000000000000003,10,14
cost_matrix_component_nr_2536_size_72_cutoff_10.0,72,1278,False,True,CORRECT,0.36,5,,False,True,CORRECT,0.060000000000000005,5,,False,True,CORRECT,0.01,5,5,False,True,CORRECT,1.41,5,5,False,True,CORRECT,0.01,5,13,False,True,CORRECT,2.86,5,8.0,False,True,CORRECT,2.07,5,8.0,False,True,CORRECT,0.02,5,8,False,True,CORRECT,0.01,5,6,False,True,CORRECT,0.01,5,6,False,True,CORRECT,0.01,5,6
cost_matrix_component_nr_256_size_119_cutoff_10.0,117,3510,False,True,CORRECT,20.810000000000002,3,,False,False,CORRECT,144.04,66,,False,True,CORRECT,0.06999999999999999,3,2,False,True,CORRECT,1.27,3,2,False,True,CORRECT,0.19,3,9,False,True,CORRECT,4.71,3,10.0,False,True,CORRECT,2.73,3,10.0,False,True,CORRECT,0.05,3,10,False,True,CORRECT,0.05,3,5,False,True,CORRECT,0.060000000000000005,3,5,False,True,CORRECT,0.04,3,5
cost_matrix_component_nr_260_size_55_cutoff_10.0,55,742,False,True,CORRECT,0.63,7,,False,False,CORRECT,0.37,22,,False,True,CORRECT,0.02,7,9,False,True,CORRECT,3.46,7,20,False,True,CORRECT,0.03,7,21,False,True,CORRECT,53.04,7,357.0,False,True,CORRECT,2.1599999999999997,7,15.0,False,True,CORRECT,0.01,7,15,False,True,CORRECT,0.02,7,11,False,True,CORRECT,0.02,7,11,False,True,CORRECT,0.01,7,11
cost_matrix_component_nr_2610_size_56_cutoff_10.0,56,770,False,True,CORRECT,1.15,3,,False,False,CORRECT,3.8099999999999996,36,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.65,3,4,False,True,CORRECT,0.03,3,12,False,True,CORRECT,2.5999999999999996,3,10.0,False,True,CORRECT,1.35,3,10.0,False,True,CORRECT,0.02,3,10,False,True,CORRECT,0.01,3,5,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.01,3,5
cost_matrix_component_nr_263_size_186_cutoff_10.0,186,8602,False,True,CORRECT,392.18,6,,False,False,CORRECT,1745.26,104,,False,True,CORRECT,0.7,6,6,False,True,CORRECT,4.27,6,3,False,True,CORRECT,1.28,6,16,False,True,CORRECT,14.56,6,11.0,False,True,CORRECT,9.94,6,11.0,False,True,CORRECT,0.23,6,11,False,True,CORRECT,0.15000000000000002,6,6,False,True,CORRECT,0.16,6,6,False,True,CORRECT,0.15000000000000002,6,6
cost_matrix_component_nr_266_size_101_cutoff_10.0,101,2525,False,True,CORRECT,10.36,15,,False,False,CORRECT,4.819999999999999,42,,False,True,CORRECT,0.81,15,139,False,True,CORRECT,54.199999999999996,15,234,False,True,CORRECT,1.64,15,281,True,,,600.01,0,,False,True,CORRECT,797.1,15,3393.0,False,True,CORRECT,7.21,15,3258,False,True,CORRECT,6.66,15,2578,False,True,CORRECT,1.08,15,312,False,True,CORRECT,1.01,15,286
cost_matrix_component_nr_267_size_105_cutoff_10.0,105,2730,False,True,CORRECT,11.09,8,,False,False,CORRECT,21.94,43,,False,True,CORRECT,0.21000000000000002,8,22,False,True,CORRECT,6.31,8,34,False,True,CORRECT,0.21000000000000002,8,35,False,True,CORRECT,479.08,8,1420.0,False,True,CORRECT,29.98,8,135.0,False,True,CORRECT,0.48,8,145,False,True,CORRECT,0.11,8,37,False,True,CORRECT,0.13,8,27,False,True,CORRECT,0.12,8,28
cost_matrix_component_nr_268_size_104_cutoff_10.0,104,2678,False,True,CORRECT,17.360000000000003,5,,False,False,CORRECT,466.33,68,,False,True,CORRECT,0.08,5,6,False,True,CORRECT,1.69,5,6,False,True,CORRECT,0.24000000000000002,5,22,False,True,CORRECT,21.740000000000002,5,45.0,False,True,CORRECT,10.25,5,33.0,False,True,CORRECT,0.22,5,55,False,True,CORRECT,0.060000000000000005,5,11,False,True,CORRECT,0.06999999999999999,5,11,False,True,CORRECT,0.060000000000000005,5,11
cost_matrix_component_nr_269_size_86_cutoff_10.0,86,1827,False,True,CORRECT,3.44,11,,False,False,CORRECT,0.46,22,,False,True,CORRECT,0.04,11,17,False,True,CORRECT,4.279999999999999,11,23,False,True,CORRECT,0.060000000000000005,11,28,False,True,CORRECT,756.7,11,2099.0,False,True,CORRECT,84.04,11,377.0,False,True,CORRECT,0.4,11,323,False,True,CORRECT,0.03,11,32,False,True,CORRECT,0.03,11,21,False,True,CORRECT,0.04,11,30
cost_matrix_component_nr_270_size_62_cutoff_10.0,56,945,False,True,CORRECT,0.2,1,,False,False,CORRECT,0.19,17,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.05,1,5.0,False,True,CORRECT,1.06,1,5.0,False,True,CORRECT,0.01,1,5,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_271_size_71_cutoff_10.0,69,1242,False,True,CORRECT,0.04,0,,False,False,CORRECT,0.09,13,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.67,0,3.0,False,True,CORRECT,0.67,0,3.0,False,True,CORRECT,0.01,0,3,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_272_size_70_cutoff_10.0,70,1207,False,True,CORRECT,0.2,1,,False,False,CORRECT,0.14,19,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.66,1,3.0,False,True,CORRECT,0.79,1,3.0,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_273_size_53_cutoff_10.0,53,689,False,True,CORRECT,0.5,4,,False,False,CORRECT,0.12,16,,False,True,CORRECT,0.01,4,3,False,True,CORRECT,0.58,4,2,False,True,CORRECT,0.02,4,8,False,True,CORRECT,2.19,4,8.0,False,True,CORRECT,1.94,4,8.0,False,True,CORRECT,0.01,4,14,False,True,CORRECT,0.01,4,6,False,True,CORRECT,0.02,4,5,False,True,CORRECT,0.02,4,6
cost_matrix_component_nr_275_size_231_cutoff_10.0,231,13282,False,True,CORRECT,557.58,2,,False,False,CORRECT,9007.7,134,,False,True,CORRECT,1.93,2,4,False,True,CORRECT,5.74,2,4,False,True,CORRECT,1.93,2,8,False,True,CORRECT,11.51,2,6.0,False,True,CORRECT,6.09,2,6.0,False,True,CORRECT,0.17,2,6,False,True,CORRECT,0.27,2,5,False,True,CORRECT,0.31,2,5,False,True,CORRECT,0.28,2,5
cost_matrix_component_nr_277_size_222_cutoff_10.0,222,12265,False,True,CORRECT,590.49,25,,False,False,CORRECT,1941.58,104,,False,True,CORRECT,11.59,25,131,False,True,CORRECT,111.83,25,151,False,True,CORRECT,11.91,25,198,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,545.53,25,30356,False,True,CORRECT,7.84,25,301,False,True,CORRECT,3.59,25,129,False,True,CORRECT,5.09,25,188
cost_matrix_component_nr_278_size_63_cutoff_10.0,63,976,False,True,CORRECT,1.4,5,,False,False,CORRECT,3.1799999999999997,36,,False,True,CORRECT,0.03,5,8,False,True,CORRECT,1.36,5,14,False,True,CORRECT,0.060000000000000005,5,20,False,True,CORRECT,20.67,5,68.0,False,True,CORRECT,7.09,5,38.0,False,True,CORRECT,0.05,5,46,False,True,CORRECT,0.03,5,11,False,True,CORRECT,0.03,5,11,False,True,CORRECT,0.02,5,11
cost_matrix_component_nr_279_size_209_cutoff_10.0,209,10868,False,True,CORRECT,406.40999999999997,13,,False,False,CORRECT,1630.32,109,,False,True,CORRECT,0.88,13,8,False,True,CORRECT,21.490000000000002,13,47,False,True,CORRECT,2.69,13,48,True,,,600.01,0,,False,True,CORRECT,36.58,13,62.0,False,True,CORRECT,1.6300000000000001,13,84,False,True,CORRECT,0.33,13,14,False,True,CORRECT,0.4,13,13,False,True,CORRECT,0.41000000000000003,13,13
cost_matrix_component_nr_27_size_66_cutoff_10.0,65,1072,False,True,CORRECT,1.8800000000000001,6,,False,False,CORRECT,3.1399999999999997,33,,False,True,CORRECT,0.03,6,8,False,True,CORRECT,2.6599999999999997,6,22,False,True,CORRECT,0.05,6,23,False,True,CORRECT,71.47,6,386.0,False,True,CORRECT,10.62,6,83.0,False,True,CORRECT,0.06999999999999999,6,92,False,True,CORRECT,0.02,6,8,False,True,CORRECT,0.03,6,9,False,True,CORRECT,0.02,6,8
cost_matrix_component_nr_283_size_91_cutoff_10.0,91,2047,False,True,CORRECT,9.58,10,,False,False,CORRECT,14.15,46,,False,True,CORRECT,0.17,10,28,False,True,CORRECT,8.5,10,44,False,True,CORRECT,0.22,10,45,True,,,600.01,0,,False,True,CORRECT,75.61,10,357.0,False,True,CORRECT,0.9,10,408,False,True,CORRECT,0.17,10,73,False,True,CORRECT,0.18000000000000002,10,56,False,True,CORRECT,0.14,10,60
cost_matrix_component_nr_288_size_123_cutoff_10.0,123,3751,False,True,CORRECT,44.79,15,,False,False,CORRECT,86.14,53,,False,True,CORRECT,0.75,15,43,False,True,CORRECT,13.97,15,62,False,True,CORRECT,0.88,15,63,True,,,600.01,0,,False,True,CORRECT,543.37,15,1453.0,False,True,CORRECT,8.15,15,1671,False,True,CORRECT,0.36,15,51,False,True,CORRECT,0.36,15,49,False,True,CORRECT,0.26,15,54
cost_matrix_component_nr_289_size_55_cutoff_10.0,55,742,False,True,CORRECT,0.74,3,,False,False,CORRECT,0.58,26,,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.58,3,4,False,True,CORRECT,0.03,3,10,False,True,CORRECT,2.5199999999999996,3,10.0,False,True,CORRECT,2.1199999999999997,3,9.0,False,True,CORRECT,0.03,3,26,False,True,CORRECT,0.01,3,10,False,True,CORRECT,0.03,3,10,False,True,CORRECT,0.02,3,10
cost_matrix_component_nr_28_size_79_cutoff_10.0,78,1540,False,True,CORRECT,0.16,5,,False,False,CORRECT,0.14,16,,False,True,CORRECT,0.02,5,9,False,True,CORRECT,2.2199999999999998,5,11,False,True,CORRECT,0.02,5,13,False,True,CORRECT,38.169999999999995,5,150.0,False,True,CORRECT,5.9799999999999995,5,45.0,False,True,CORRECT,0.04,5,45,False,True,CORRECT,0.01,5,15,False,True,CORRECT,0.02,5,14,False,True,CORRECT,0.01,5,14
cost_matrix_component_nr_292_size_59_cutoff_10.0,59,855,False,True,CORRECT,0.74,7,,False,False,CORRECT,0.6,26,,False,True,CORRECT,0.02,7,9,False,True,CORRECT,3.0,7,23,False,True,CORRECT,0.060000000000000005,7,30,False,True,CORRECT,59.53,7,229.0,False,True,CORRECT,7.08,7,47.0,False,True,CORRECT,0.04,7,62,False,True,CORRECT,0.02,7,10,False,True,CORRECT,0.02,7,10,False,True,CORRECT,0.02,7,10
cost_matrix_component_nr_294_size_62_cutoff_10.0,60,945,False,True,CORRECT,0.29000000000000004,2,,False,False,CORRECT,0.37,22,,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.92,2,5.0,False,True,CORRECT,0.97,2,5.0,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_298_size_68_cutoff_10.0,68,1139,False,True,CORRECT,2.7899999999999996,7,,False,False,CORRECT,1.35,29,,False,True,CORRECT,0.060000000000000005,7,19,False,True,CORRECT,1.91,7,5,False,True,CORRECT,0.14,7,44,False,True,CORRECT,4.13,7,11.0,False,True,CORRECT,2.92,7,11.0,False,True,CORRECT,0.03,7,26,False,True,CORRECT,0.03,7,25,False,True,CORRECT,0.04,7,21,False,True,CORRECT,0.03,7,21
cost_matrix_component_nr_299_size_85_cutoff_10.0,85,1785,False,True,CORRECT,2.8499999999999996,9,,False,False,CORRECT,0.23,19,,False,True,CORRECT,0.03,9,7,False,True,CORRECT,4.64,9,24,False,True,CORRECT,0.06999999999999999,9,25,False,True,CORRECT,779.51,9,2795.0,False,True,CORRECT,4.34,9,16.0,False,True,CORRECT,0.03,9,16,False,True,CORRECT,0.02,9,11,False,True,CORRECT,0.03,9,11,False,True,CORRECT,0.02,9,11
cost_matrix_component_nr_29_size_246_cutoff_10.0,246,15067,False,True,CORRECT,912.54,29,,False,False,CORRECT,6200.5,117,,False,True,CORRECT,11.68,29,87,False,True,CORRECT,67.44000000000001,29,88,False,True,CORRECT,27.880000000000003,29,193,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,581.37,29,22211,False,True,CORRECT,6.569999999999999,29,172,False,True,CORRECT,4.92,29,109,False,True,CORRECT,7.08,29,143
cost_matrix_component_nr_303_size_56_cutoff_10.0,56,770,False,True,CORRECT,0.8,6,,False,False,CORRECT,0.62,25,,False,True,CORRECT,0.03,6,6,False,True,CORRECT,0.61,6,2,False,True,CORRECT,0.05,6,21,False,True,CORRECT,2.76,6,10.0,False,True,CORRECT,2.9899999999999998,6,10.0,False,True,CORRECT,0.03,6,41,False,True,CORRECT,0.02,6,8,False,True,CORRECT,0.02,6,7,False,True,CORRECT,0.02,6,8
cost_matrix_component_nr_312_size_102_cutoff_10.0,102,2575,False,True,CORRECT,9.77,8,,False,False,CORRECT,18.6,52,,False,True,CORRECT,0.22,8,25,False,True,CORRECT,7.95,8,39,False,True,CORRECT,0.32,8,40,False,True,CORRECT,563.88,8,2001.0,False,True,CORRECT,78.33,8,348.0,False,True,CORRECT,1.41,8,446,False,True,CORRECT,0.19,8,49,False,True,CORRECT,0.16,8,34,False,True,CORRECT,0.16,8,41
cost_matrix_component_nr_317_size_95_cutoff_10.0,91,2232,False,True,CORRECT,2.0599999999999996,7,,False,False,CORRECT,7.09,39,,False,True,CORRECT,0.12,7,14,False,True,CORRECT,6.79,7,29,False,True,CORRECT,0.14,7,30,False,True,CORRECT,168.47,7,690.0,False,True,CORRECT,11.86,7,58.0,False,True,CORRECT,0.09999999999999999,7,58,False,True,CORRECT,0.060000000000000005,7,23,False,True,CORRECT,0.06999999999999999,7,17,False,True,CORRECT,0.05,7,17
cost_matrix_component_nr_318_size_74_cutoff_10.0,74,1350,False,True,CORRECT,2.4,11,,False,False,CORRECT,0.31,20,,False,True,CORRECT,0.04,11,13,False,True,CORRECT,5.16,11,29,False,True,CORRECT,0.06999999999999999,11,30,False,True,CORRECT,946.46,11,4410.0,False,True,CORRECT,37.36,11,208.0,False,True,CORRECT,0.2,11,208,False,True,CORRECT,0.04,11,25,False,True,CORRECT,0.04,11,20,False,True,CORRECT,0.03,11,23
cost_matrix_component_nr_31_size_65_cutoff_10.0,64,1040,False,True,CORRECT,1.46,8,,False,False,CORRECT,1.9,28,,False,True,CORRECT,0.03,8,9,False,True,CORRECT,3.09,8,25,False,True,CORRECT,0.05,8,26,False,True,CORRECT,112.46000000000001,8,546.0,False,True,CORRECT,12.2,8,79.0,False,True,CORRECT,0.060000000000000005,8,68,False,True,CORRECT,0.02,8,16,False,True,CORRECT,0.03,8,15,False,True,CORRECT,0.02,8,16
cost_matrix_component_nr_325_size_62_cutoff_10.0,62,945,False,True,CORRECT,1.09,2,,False,False,CORRECT,1.05,30,,False,True,CORRECT,0.02,2,2,False,True,CORRECT,0.5700000000000001,2,2,False,True,CORRECT,0.02,2,5,False,True,CORRECT,1.55,2,5.0,False,True,CORRECT,0.91,2,5.0,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.02,2,2,False,True,CORRECT,0.01,2,2
cost_matrix_component_nr_327_size_72_cutoff_10.0,72,1278,False,True,CORRECT,1.28,9,,False,False,CORRECT,0.84,30,,False,True,CORRECT,0.09,9,26,False,True,CORRECT,5.58,9,44,False,True,CORRECT,0.13,9,45,False,True,CORRECT,462.27,9,2286.0,False,True,CORRECT,24.39,9,128.0,False,True,CORRECT,0.35000000000000003,9,343,False,True,CORRECT,0.04,9,23,False,True,CORRECT,0.04,9,22,False,True,CORRECT,0.03,9,23
cost_matrix_component_nr_32_size_50_cutoff_10.0,50,612,False,True,CORRECT,0.09999999999999999,1,,False,False,CORRECT,1.64,30,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.62,1,2.0,False,True,CORRECT,0.5,1,2.0,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_332_size_146_cutoff_10.0,146,5292,False,True,CORRECT,94.54,13,,False,False,CORRECT,17.46,57,,False,True,CORRECT,0.6,13,21,False,True,CORRECT,9.39,13,8,False,True,CORRECT,2.26,13,63,False,True,CORRECT,17.73,13,19.0,False,True,CORRECT,17.46,13,19.0,False,True,CORRECT,1.12,13,192,False,True,CORRECT,0.22,13,17,False,True,CORRECT,0.3,13,26,False,True,CORRECT,0.33,13,26
cost_matrix_component_nr_333_size_132_cutoff_10.0,132,4323,False,True,CORRECT,77.97,5,,False,False,CORRECT,2460.6000000000004,90,,False,True,CORRECT,0.2,5,8,False,True,CORRECT,3.8099999999999996,5,12,False,True,CORRECT,0.25,5,20,False,True,CORRECT,45.35,5,77.0,False,True,CORRECT,12.91,5,26.0,False,True,CORRECT,0.64,5,78,False,True,CORRECT,0.11,5,14,False,True,CORRECT,0.15000000000000002,5,14,False,True,CORRECT,0.12,5,14
cost_matrix_component_nr_338_size_90_cutoff_10.0,90,2002,False,True,CORRECT,6.569999999999999,8,,False,False,CORRECT,8.6,46,,False,True,CORRECT,0.13,8,17,False,True,CORRECT,3.7699999999999996,8,22,False,True,CORRECT,0.23,8,35,False,True,CORRECT,157.89,8,387.0,False,True,CORRECT,19.94,8,88.0,False,True,CORRECT,0.24000000000000002,8,107,False,True,CORRECT,0.06999999999999999,8,25,False,True,CORRECT,0.08,8,18,False,True,CORRECT,0.06999999999999999,8,24
cost_matrix_component_nr_33_size_180_cutoff_10.0,180,8055,False,True,CORRECT,222.57,10,,False,False,CORRECT,3347.7400000000002,107,,False,True,CORRECT,1.34,10,27,False,True,CORRECT,14.17,10,40,False,True,CORRECT,1.31,10,49,True,,,600.01,0,,False,True,CORRECT,237.37,10,522.0,False,True,CORRECT,14.64,10,789,False,True,CORRECT,0.5700000000000001,10,37,False,True,CORRECT,0.7,10,35,False,True,CORRECT,0.63,10,37
cost_matrix_component_nr_348_size_89_cutoff_10.0,88,1958,False,True,CORRECT,2.21,12,,False,False,CORRECT,7.8999999999999995,31,,False,True,CORRECT,0.05,12,10,False,True,CORRECT,7.43,12,44,False,True,CORRECT,0.14,12,43,True,,,600.01,0,,False,True,CORRECT,45.3,12,234.0,False,True,CORRECT,0.38,12,258,False,True,CORRECT,0.06999999999999999,12,35,False,True,CORRECT,0.060000000000000005,12,24,False,True,CORRECT,0.06999999999999999,12,26
cost_matrix_component_nr_352_size_202_cutoff_10.0,202,10150,False,True,CORRECT,3.09,1,,False,False,CORRECT,4.33,31,,False,True,CORRECT,0.02,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.71,1,6.0,False,True,CORRECT,1.69,1,6.0,False,True,CORRECT,0.04,1,6,False,True,CORRECT,0.02,1,2,False,True,CORRECT,0.03,1,2,False,True,CORRECT,0.02,1,2
cost_matrix_component_nr_360_size_150_cutoff_10.0,150,5587,False,True,CORRECT,36.68,7,,False,False,CORRECT,7.77,46,,False,True,CORRECT,0.27,7,9,False,True,CORRECT,1.67,7,3,False,True,CORRECT,0.48,7,23,False,True,CORRECT,8.09,7,12.0,False,True,CORRECT,8.61,7,12.0,False,True,CORRECT,0.48,7,80,False,True,CORRECT,0.09999999999999999,7,11,False,True,CORRECT,0.09999999999999999,7,9,False,True,CORRECT,0.09999999999999999,7,11
cost_matrix_component_nr_362_size_99_cutoff_10.0,99,2425,False,True,CORRECT,6.18,5,,False,False,CORRECT,23.180000000000003,47,,False,True,CORRECT,0.12,5,16,False,True,CORRECT,4.08,5,19,False,True,CORRECT,0.14,5,20,False,True,CORRECT,31.770000000000003,5,110.0,False,True,CORRECT,10.86,5,60.0,False,True,CORRECT,0.18000000000000002,5,67,False,True,CORRECT,0.04,5,9,False,True,CORRECT,0.04,5,9,False,True,CORRECT,0.04,5,9
cost_matrix_component_nr_364_size_53_cutoff_10.0,53,689,False,True,CORRECT,0.7,6,,False,False,CORRECT,0.72,22,,False,True,CORRECT,0.02,6,9,False,True,CORRECT,1.7,6,15,False,True,CORRECT,0.04,6,24,False,True,CORRECT,37.879999999999995,6,147.0,False,True,CORRECT,2.46,6,17.0,False,True,CORRECT,0.02,6,17,False,True,CORRECT,0.02,6,13,False,True,CORRECT,0.02,6,10,False,True,CORRECT,0.02,6,10
cost_matrix_component_nr_365_size_196_cutoff_10.0,196,9555,False,True,CORRECT,449.03999999999996,12,,False,False,CORRECT,14627.72,124,,False,True,CORRECT,2.48,12,30,False,True,CORRECT,19.25,12,55,False,True,CORRECT,4.33,12,70,True,,,600.01,0,,False,True,CORRECT,251.60999999999999,12,552.0,False,True,CORRECT,15.75,12,971,False,True,CORRECT,0.92,12,46,False,True,CORRECT,1.59,12,50,False,True,CORRECT,1.28,12,43
cost_matrix_component_nr_367_size_73_cutoff_10.0,73,1314,False,True,CORRECT,3.3699999999999997,12,,False,False,CORRECT,7.85,30,,False,True,CORRECT,0.46,12,92,False,True,CORRECT,17.53,12,98,False,True,CORRECT,0.38,12,99,True,,,600.01,0,,False,True,CORRECT,359.89,12,1918.0,False,True,CORRECT,1.58,12,1537,False,True,CORRECT,0.54,12,416,False,True,CORRECT,0.21000000000000002,12,139,False,True,CORRECT,0.24000000000000002,12,154
cost_matrix_component_nr_368_size_54_cutoff_10.0,54,715,False,True,CORRECT,0.060000000000000005,3,,False,False,CORRECT,0.03,7,,False,True,CORRECT,0.01,3,5,False,True,CORRECT,1.37,3,6,False,True,CORRECT,0.01,3,7,False,True,CORRECT,3.26,3,31.0,False,True,CORRECT,2.4899999999999998,3,24.0,False,True,CORRECT,0.02,3,24,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.01,3,7
cost_matrix_component_nr_369_size_60_cutoff_10.0,60,885,False,True,CORRECT,0.95,7,,False,False,CORRECT,3.4499999999999997,32,,False,True,CORRECT,0.03,7,11,False,True,CORRECT,2.9099999999999997,7,26,False,True,CORRECT,0.05,7,27,False,True,CORRECT,84.35000000000001,7,508.0,False,True,CORRECT,16.44,7,112.0,False,True,CORRECT,0.09999999999999999,7,138,False,True,CORRECT,0.02,7,15,False,True,CORRECT,0.03,7,16,False,True,CORRECT,0.03,7,16
cost_matrix_component_nr_370_size_62_cutoff_10.0,62,945,False,True,CORRECT,1.02,10,,False,False,CORRECT,0.39,21,,False,True,CORRECT,0.04,10,21,False,True,CORRECT,2.7699999999999996,10,17,False,True,CORRECT,0.05,10,28,False,True,CORRECT,66.34,10,246.0,False,True,CORRECT,29.450000000000003,10,162.0,False,True,CORRECT,0.13,10,242,False,True,CORRECT,0.02,10,30,False,True,CORRECT,0.02,10,21,False,True,CORRECT,0.02,10,23
cost_matrix_component_nr_371_size_56_cutoff_10.0,55,770,False,True,CORRECT,0.5,6,,False,False,CORRECT,0.42,24,,False,True,CORRECT,0.02,6,9,False,True,CORRECT,1.79,6,16,False,True,CORRECT,0.04,6,22,False,True,CORRECT,54.07,6,236.0,False,True,CORRECT,5.859999999999999,6,49.0,False,True,CORRECT,0.03,6,49,False,True,CORRECT,0.02,6,17,False,True,CORRECT,0.02,6,9,False,True,CORRECT,0.01,6,10
cost_matrix_component_nr_372_size_54_cutoff_10.0,53,715,False,True,CORRECT,0.06999999999999999,2,,False,False,CORRECT,0.04,8,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.86,2,3,False,True,CORRECT,0.01,2,4,False,True,CORRECT,1.52,2,17.0,False,True,CORRECT,1.01,2,8.0,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3
cost_matrix_component_nr_374_size_53_cutoff_10.0,53,689,False,True,CORRECT,0.060000000000000005,0,,False,False,CORRECT,1.2,27,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.27,0,1.0,False,True,CORRECT,0.3,0,1.0,False,True,CORRECT,0.01,0,1,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_377_size_57_cutoff_10.0,57,798,False,True,CORRECT,0.16,3,,False,False,CORRECT,0.060000000000000005,11,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.83,3,3,False,True,CORRECT,0.01,3,5,False,True,CORRECT,5.05,3,29.0,False,True,CORRECT,3.0399999999999996,3,29.0,False,True,CORRECT,0.02,3,29,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3
cost_matrix_component_nr_381_size_132_cutoff_10.0,132,4323,False,True,CORRECT,31.66,4,,False,False,CORRECT,7.109999999999999,47,,False,True,CORRECT,0.11,4,3,False,True,CORRECT,1.5,4,3,False,True,CORRECT,0.22,4,12,False,True,CORRECT,5.6,4,8.0,False,True,CORRECT,3.9,4,8.0,False,True,CORRECT,0.060000000000000005,4,8,False,True,CORRECT,0.02,4,2,False,True,CORRECT,0.04,4,2,False,True,CORRECT,0.02,4,2
cost_matrix_component_nr_383_size_60_cutoff_10.0,60,885,False,True,CORRECT,0.14,1,,False,False,CORRECT,0.14,19,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.62,1,3.0,False,True,CORRECT,0.65,1,3.0,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_384_size_96_cutoff_10.0,96,2280,False,True,CORRECT,5.279999999999999,14,,False,False,CORRECT,0.41000000000000003,26,,False,True,CORRECT,0.060000000000000005,14,15,False,True,CORRECT,6.05,14,15,False,True,CORRECT,0.19,14,37,False,True,CORRECT,54.699999999999996,14,111.0,False,True,CORRECT,7.05,14,18.0,False,True,CORRECT,0.03,14,18,False,True,CORRECT,0.04,14,16,False,True,CORRECT,0.04,14,14,False,True,CORRECT,0.04,14,14
cost_matrix_component_nr_385_size_217_cutoff_10.0,217,11718,False,True,CORRECT,672.11,22,,False,False,CORRECT,20108.359999999997,121,,False,True,CORRECT,4.51,22,66,False,True,CORRECT,34.769999999999996,22,91,False,True,CORRECT,6.08,22,119,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,277.99,22,14282,False,True,CORRECT,3.96,22,109,False,True,CORRECT,2.9099999999999997,22,75,False,True,CORRECT,3.1599999999999997,22,77
cost_matrix_component_nr_388_size_70_cutoff_10.0,68,1207,False,True,CORRECT,0.04,0,,False,False,CORRECT,0.09999999999999999,9,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.98,0,5.0,False,True,CORRECT,1.01,0,5.0,False,True,CORRECT,0.01,0,5,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_38_size_154_cutoff_10.0,154,5890,False,True,CORRECT,106.83,11,,False,False,CORRECT,11.17,56,,False,True,CORRECT,0.14,11,2,False,True,CORRECT,3.57,11,6,False,True,CORRECT,0.89,11,30,False,True,CORRECT,57.6,11,76.0,False,True,CORRECT,9.94,11,16.0,False,True,CORRECT,0.11,11,16,False,True,CORRECT,0.06999999999999999,11,7,False,True,CORRECT,0.11,11,7,False,True,CORRECT,0.06999999999999999,11,7
cost_matrix_component_nr_393_size_57_cutoff_10.0,57,798,False,True,CORRECT,0.68,3,,False,False,CORRECT,2.0799999999999996,23,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,1.35,3,10,False,True,CORRECT,0.03,3,11,False,True,CORRECT,6.359999999999999,3,54.0,False,True,CORRECT,2.78,3,26.0,False,True,CORRECT,0.03,3,26,False,True,CORRECT,0.02,3,10,False,True,CORRECT,0.02,3,10,False,True,CORRECT,0.02,3,10
cost_matrix_component_nr_394_size_59_cutoff_10.0,59,855,False,True,CORRECT,0.06999999999999999,1,,False,False,CORRECT,0.27,21,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.66,1,3.0,False,True,CORRECT,0.5700000000000001,1,3.0,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_395_size_61_cutoff_10.0,60,915,False,True,CORRECT,0.15000000000000002,6,,False,False,CORRECT,0.14,17,,False,True,CORRECT,0.03,6,20,False,True,CORRECT,5.96,6,26,False,True,CORRECT,0.04,6,30,False,True,CORRECT,69.85000000000001,6,618.0,False,True,CORRECT,18.720000000000002,6,185.0,False,True,CORRECT,0.06999999999999999,6,167,False,True,CORRECT,0.03,6,49,False,True,CORRECT,0.03,6,43,False,True,CORRECT,0.02,6,33
cost_matrix_component_nr_396_size_231_cutoff_10.0,231,13282,False,True,CORRECT,514.03,17,,False,False,CORRECT,1277.85,108,,False,True,CORRECT,0.33,17,2,False,True,CORRECT,3.55,17,2,False,True,CORRECT,4.2,17,42,False,True,CORRECT,38.11,17,23.0,False,True,CORRECT,37.309999999999995,17,23.0,False,True,CORRECT,2.13,17,128,False,True,CORRECT,0.17,17,7,False,True,CORRECT,0.23,17,6,False,True,CORRECT,0.23,17,7
cost_matrix_component_nr_402_size_70_cutoff_10.0,69,1207,False,True,CORRECT,0.02,2,,False,False,CORRECT,0.060000000000000005,6,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.3,2,2,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.99,2,8.0,False,True,CORRECT,1.08,2,8.0,False,True,CORRECT,0.01,2,8,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2
cost_matrix_component_nr_403_size_215_cutoff_10.0,215,11502,False,True,CORRECT,628.04,16,,False,False,CORRECT,7447.27,113,,False,True,CORRECT,3.5599999999999996,16,53,False,True,CORRECT,36.82,16,81,False,True,CORRECT,4.6,16,87,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,57.4,16,2857,False,True,CORRECT,2.3299999999999996,16,75,False,True,CORRECT,2.0199999999999996,16,58,False,True,CORRECT,2.15,16,63
cost_matrix_component_nr_404_size_218_cutoff_10.0,218,11826,False,True,CORRECT,519.9,36,,False,False,CORRECT,1460.67,101,,False,True,CORRECT,3.57,36,46,False,True,CORRECT,48.419999999999995,36,110,False,True,CORRECT,6.359999999999999,36,149,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,46.239999999999995,36,3145,False,True,CORRECT,1.36,36,49,False,True,CORRECT,1.14,36,48,False,True,CORRECT,1.1,36,48
cost_matrix_component_nr_410_size_116_cutoff_10.0,110,3335,False,True,CORRECT,3.5,4,,False,False,CORRECT,1.04,32,,False,True,CORRECT,0.08,4,4,False,True,CORRECT,2.8,4,7,False,True,CORRECT,0.13,4,8,False,True,CORRECT,26.84,4,84.0,False,True,CORRECT,6.109999999999999,4,24.0,False,True,CORRECT,0.08,4,27,False,True,CORRECT,0.04,4,7,False,True,CORRECT,0.05,4,7,False,True,CORRECT,0.05,4,7
cost_matrix_component_nr_411_size_245_cutoff_10.0,245,14945,False,True,CORRECT,269.87,36,,False,False,CORRECT,11.61,68,,False,True,CORRECT,1.79,36,46,False,True,CORRECT,80.75,36,94,False,True,CORRECT,5.43,36,99,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,48.239999999999995,36,4729,False,True,CORRECT,0.96,36,59,False,True,CORRECT,0.91,36,49,False,True,CORRECT,1.19,36,49
cost_matrix_component_nr_413_size_127_cutoff_10.0,127,4000,False,True,CORRECT,37.51,10,,False,False,CORRECT,31.07,59,,False,True,CORRECT,0.22,10,13,False,True,CORRECT,7.0,10,34,False,True,CORRECT,0.45,10,34,False,True,CORRECT,1243.09,10,2127.0,False,True,CORRECT,21.48,10,60.0,False,True,CORRECT,0.42,10,74,False,True,CORRECT,0.13,10,15,False,True,CORRECT,0.13,10,15,False,True,CORRECT,0.11,10,15
cost_matrix_component_nr_415_size_205_cutoff_10.0,205,10455,False,True,CORRECT,41.769999999999996,0,,True,,,3600.01,0,,False,True,CORRECT,0.02,0,0,False,True,CORRECT,0.02,0,0,False,True,CORRECT,0.02,0,0,False,True,CORRECT,1.22,0,1.0,False,True,CORRECT,1.09,0,1.0,False,True,CORRECT,0.060000000000000005,0,1,False,True,CORRECT,0.02,0,0,False,True,CORRECT,0.02,0,0,False,True,CORRECT,0.02,0,0
cost_matrix_component_nr_417_size_66_cutoff_10.0,65,1072,False,True,CORRECT,1.83,6,,False,False,CORRECT,1.64,33,,False,True,CORRECT,0.04,6,12,False,True,CORRECT,3.1799999999999997,6,16,False,True,CORRECT,0.05,6,22,False,True,CORRECT,53.0,6,204.0,False,True,CORRECT,9.89,6,57.0,False,True,CORRECT,0.06999999999999999,6,78,False,True,CORRECT,0.03,6,16,False,True,CORRECT,0.04,6,15,False,True,CORRECT,0.03,6,18
cost_matrix_component_nr_418_size_77_cutoff_10.0,77,1463,False,True,CORRECT,0.12,0,,False,False,CORRECT,0.76,23,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.64,0,3.0,False,True,CORRECT,0.66,0,3.0,False,True,CORRECT,0.01,0,3,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_420_size_69_cutoff_10.0,68,1173,False,True,CORRECT,1.67,6,,False,False,CORRECT,0.56,23,,False,True,CORRECT,0.02,6,7,False,True,CORRECT,0.7,6,2,False,True,CORRECT,0.04,6,12,False,True,CORRECT,3.5599999999999996,6,13.0,False,True,CORRECT,3.65,6,13.0,False,True,CORRECT,0.06999999999999999,6,78,False,True,CORRECT,0.01,6,10,False,True,CORRECT,0.02,6,10,False,True,CORRECT,0.02,6,10
cost_matrix_component_nr_421_size_111_cutoff_10.0,110,3052,False,True,CORRECT,6.63,10,,False,False,CORRECT,23.78,54,,False,True,CORRECT,0.91,10,65,False,True,CORRECT,17.87,10,78,False,True,CORRECT,,10,79,True,,,600.01,0,,False,True,CORRECT,139.26,10,668.0,False,True,CORRECT,3.07,10,864,False,True,CORRECT,0.58,10,158,False,True,CORRECT,0.48,10,99,False,True,CORRECT,0.35000000000000003,10,72
cost_matrix_component_nr_425_size_64_cutoff_10.0,64,1008,False,True,CORRECT,0.4,6,,False,False,CORRECT,0.17,17,,False,True,CORRECT,0.01,6,7,False,True,CORRECT,1.92,6,9,False,True,CORRECT,0.01,6,14,False,True,CORRECT,51.12,6,190.0,False,True,CORRECT,8.48,6,55.0,False,True,CORRECT,0.04,6,55,False,True,CORRECT,0.01,6,5,False,True,CORRECT,0.01,6,4,False,True,CORRECT,0.01,6,5
cost_matrix_component_nr_428_size_65_cutoff_10.0,56,1040,False,True,CORRECT,0.05,1,,False,False,CORRECT,0.17,17,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.78,1,4.0,False,True,CORRECT,0.77,1,4.0,False,True,CORRECT,0.01,1,4,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_42_size_67_cutoff_10.0,62,1105,False,True,CORRECT,0.44,1,,False,False,CORRECT,4.33,22,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.96,1,6.0,False,True,CORRECT,0.97,1,6.0,False,True,CORRECT,0.01,1,6,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.02,1,3,False,True,CORRECT,0.01,1,3
cost_matrix_component_nr_436_size_121_cutoff_10.0,121,3630,False,True,CORRECT,36.82,9,,False,False,CORRECT,1477.0,80,,False,True,CORRECT,0.62,9,32,False,True,CORRECT,15.45,9,51,False,True,CORRECT,1.17,9,61,False,True,CORRECT,538.58,9,1166.0,False,True,CORRECT,110.59,9,363.0,False,True,CORRECT,1.98,9,368,False,True,CORRECT,0.26,9,40,False,True,CORRECT,0.3,9,34,False,True,CORRECT,0.23,9,31
cost_matrix_component_nr_438_size_72_cutoff_10.0,72,1278,False,True,CORRECT,2.63,5,,False,False,CORRECT,2.57,36,,False,True,CORRECT,0.04,5,7,False,True,CORRECT,1.84,5,10,False,True,CORRECT,0.060000000000000005,5,18,False,True,CORRECT,34.669999999999995,5,113.0,False,True,CORRECT,4.08,5,26.0,False,True,CORRECT,0.05,5,27,False,True,CORRECT,0.02,5,11,False,True,CORRECT,0.03,5,11,False,True,CORRECT,0.03,5,11
cost_matrix_component_nr_439_size_85_cutoff_10.0,84,1785,False,True,CORRECT,2.67,9,,False,False,CORRECT,15.049999999999999,34,,False,True,CORRECT,0.13,9,27,False,True,CORRECT,10.959999999999999,9,50,False,True,CORRECT,0.19,9,52,False,True,CORRECT,633.26,9,2463.0,False,True,CORRECT,5.1899999999999995,9,25.0,False,True,CORRECT,0.04,9,25,False,True,CORRECT,0.09,9,40,False,True,CORRECT,0.06999999999999999,9,29,False,True,CORRECT,0.060000000000000005,9,31
cost_matrix_component_nr_444_size_164_cutoff_10.0,164,6683,False,True,CORRECT,94.22,5,,False,False,CORRECT,316.09999999999997,82,,False,True,CORRECT,0.51,5,8,False,True,CORRECT,5.91,5,20,False,True,CORRECT,0.55,5,21,False,True,CORRECT,107.73,5,277.0,False,True,CORRECT,17.21,5,48.0,False,True,CORRECT,0.5,5,56,False,True,CORRECT,0.18000000000000002,5,9,False,True,CORRECT,0.21000000000000002,5,13,False,True,CORRECT,0.18000000000000002,5,9
cost_matrix_component_nr_446_size_216_cutoff_10.0,216,11610,False,True,CORRECT,787.96,34,,False,False,CORRECT,1693.36,105,,False,True,CORRECT,56.11,34,523,False,True,CORRECT,318.75,34,511,False,True,CORRECT,53.41,34,641,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,1071.84,34,62638,False,True,CORRECT,182.14,34,8092,False,True,CORRECT,19.64,34,599,False,True,CORRECT,17.75,34,618
cost_matrix_component_nr_44_size_83_cutoff_10.0,83,1701,False,True,CORRECT,4.95,4,,False,False,CORRECT,2.63,37,,False,True,CORRECT,0.05,4,5,False,True,CORRECT,0.85,4,5,False,True,CORRECT,0.06999999999999999,4,10,False,True,CORRECT,3.5199999999999996,4,9.0,False,True,CORRECT,2.2399999999999998,4,9.0,False,True,CORRECT,0.03,4,9,False,True,CORRECT,0.01,4,2,False,True,CORRECT,0.02,4,2,False,True,CORRECT,0.02,4,2
cost_matrix_component_nr_459_size_171_cutoff_10.0,171,7267,False,True,CORRECT,274.28,4,,False,False,CORRECT,9803.1,112,,False,True,CORRECT,1.22,4,6,False,True,CORRECT,4.069999999999999,4,4,False,True,CORRECT,1.85,4,16,False,True,CORRECT,7.37,4,9.0,False,True,CORRECT,5.47,4,9.0,False,True,CORRECT,0.39,4,31,False,True,CORRECT,0.13,4,8,False,True,CORRECT,0.21000000000000002,4,8,False,True,CORRECT,0.15000000000000002,4,8
cost_matrix_component_nr_469_size_54_cutoff_10.0,54,715,False,True,CORRECT,0.83,6,,False,False,CORRECT,0.77,26,,False,True,CORRECT,0.04,6,15,False,True,CORRECT,0.93,6,3,False,True,CORRECT,0.04,6,18,False,True,CORRECT,2.88,6,13.0,False,True,CORRECT,3.1599999999999997,6,13.0,False,True,CORRECT,0.06999999999999999,6,114,False,True,CORRECT,0.02,6,22,False,True,CORRECT,0.03,6,19,False,True,CORRECT,0.02,6,19
cost_matrix_component_nr_46_size_63_cutoff_10.0,60,976,False,True,CORRECT,0.04,2,,False,False,CORRECT,0.12,11,,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,1.1,2,9.0,False,True,CORRECT,1.07,2,9.0,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5
cost_matrix_component_nr_470_size_137_cutoff_10.0,136,4658,False,True,CORRECT,35.73,6,,False,False,CORRECT,16.17,54,,False,True,CORRECT,0.13,6,6,False,True,CORRECT,4.95,6,14,False,True,CORRECT,0.23,6,15,False,True,CORRECT,91.88000000000001,6,289.0,False,True,CORRECT,7.9799999999999995,6,20.0,False,True,CORRECT,0.13,6,20,False,True,CORRECT,0.06999999999999999,6,9,False,True,CORRECT,0.09999999999999999,6,9,False,True,CORRECT,0.09,6,9
cost_matrix_component_nr_471_size_184_cutoff_10.0,184,8418,False,True,CORRECT,313.67,15,,False,False,CORRECT,7292.21,102,,False,True,CORRECT,3.0,15,45,False,True,CORRECT,26.360000000000003,15,79,False,True,CORRECT,4.51,15,79,True,,,600.01,0,,False,True,CORRECT,707.88,15,1502.0,False,True,CORRECT,28.94,15,1923,False,True,CORRECT,2.1399999999999997,15,94,False,True,CORRECT,1.6,15,68,False,True,CORRECT,1.76,15,72
cost_matrix_component_nr_473_size_73_cutoff_10.0,73,1314,False,True,CORRECT,2.5799999999999996,11,,False,False,CORRECT,8.19,33,,False,True,CORRECT,0.17,11,41,False,True,CORRECT,9.209999999999999,11,66,False,True,CORRECT,0.24000000000000002,11,67,True,,,600.01,0,,False,True,CORRECT,66.83,11,340.0,False,True,CORRECT,0.4,11,449,False,True,CORRECT,0.11,11,71,False,True,CORRECT,0.08,11,41,False,True,CORRECT,0.06999999999999999,11,54
cost_matrix_component_nr_474_size_92_cutoff_10.0,92,2093,False,True,CORRECT,2.25,6,,False,False,CORRECT,2.01,30,,False,True,CORRECT,0.04,6,5,False,True,CORRECT,2.9699999999999998,6,15,False,True,CORRECT,0.08,6,19,False,True,CORRECT,69.02000000000001,6,150.0,False,True,CORRECT,3.09,6,11.0,False,True,CORRECT,0.03,6,11,False,True,CORRECT,0.02,6,5,False,True,CORRECT,0.03,6,5,False,True,CORRECT,0.02,6,5
cost_matrix_component_nr_480_size_139_cutoff_10.0,139,4795,False,True,CORRECT,2.88,6,,False,False,CORRECT,3.67,47,,False,True,CORRECT,0.08,6,6,False,True,CORRECT,4.34,6,6,False,True,CORRECT,0.12,6,20,False,True,CORRECT,6.46,6,9.0,False,True,CORRECT,5.0,6,9.0,False,True,CORRECT,0.05,6,9,False,True,CORRECT,0.05,6,10,False,True,CORRECT,0.05,6,7,False,True,CORRECT,0.04,6,7
cost_matrix_component_nr_481_size_118_cutoff_10.0,118,3451,False,True,CORRECT,52.449999999999996,16,,False,False,CORRECT,1.28,36,,False,True,CORRECT,0.06999999999999999,16,6,False,True,CORRECT,11.74,16,28,False,True,CORRECT,0.22,16,29,True,,,600.01,0,,False,True,CORRECT,25.92,16,78.0,False,True,CORRECT,0.17,16,78,False,True,CORRECT,0.05,16,10,False,True,CORRECT,0.05,16,9,False,True,CORRECT,0.04,16,9
cost_matrix_component_nr_482_size_73_cutoff_10.0,73,1314,False,True,CORRECT,0.68,5,,False,False,CORRECT,0.13,9,,False,True,CORRECT,0.01,5,5,False,True,CORRECT,1.64,5,5,False,True,CORRECT,0.02,5,11,False,True,CORRECT,3.84,5,12.0,False,True,CORRECT,2.4099999999999997,5,12.0,False,True,CORRECT,0.02,5,12,False,True,CORRECT,0.01,5,6,False,True,CORRECT,0.01,5,6,False,True,CORRECT,0.01,5,6
cost_matrix_component_nr_486_size_51_cutoff_10.0,50,637,False,True,CORRECT,0.26,4,,False,False,CORRECT,0.76,22,,False,True,CORRECT,0.02,4,7,False,True,CORRECT,1.8,4,8,False,True,CORRECT,0.02,4,9,False,True,CORRECT,8.549999999999999,4,102.0,False,True,CORRECT,4.6499999999999995,4,65.0,False,True,CORRECT,0.03,4,65,False,True,CORRECT,0.02,4,18,False,True,CORRECT,0.02,4,12,False,True,CORRECT,0.02,4,15
cost_matrix_component_nr_487_size_113_cutoff_10.0,113,3164,False,True,CORRECT,24.01,5,,False,False,CORRECT,623.03,76,,False,True,CORRECT,0.15000000000000002,5,6,False,True,CORRECT,1.32,5,3,False,True,CORRECT,0.43,5,21,False,True,CORRECT,5.67,5,9.0,False,True,CORRECT,5.39,5,9.0,False,True,CORRECT,0.19,5,36,False,True,CORRECT,0.08,5,11,False,True,CORRECT,0.09,5,11,False,True,CORRECT,0.06999999999999999,5,11
cost_matrix_component_nr_489_size_211_cutoff_10.0,211,11077,False,True,CORRECT,474.82,12,,True,,,3600.01,0,,False,True,CORRECT,2.48,12,30,False,True,CORRECT,34.61,12,66,False,True,CORRECT,4.6499999999999995,12,68,True,,,600.01,0,,False,True,CORRECT,306.13,12,629.0,False,True,CORRECT,15.92,12,786,False,True,CORRECT,1.55,12,44,False,True,CORRECT,1.09,12,34,False,True,CORRECT,1.23,12,37
cost_matrix_component_nr_48_size_77_cutoff_10.0,77,1463,False,True,CORRECT,1.86,3,,False,False,CORRECT,3.9899999999999998,39,,False,True,CORRECT,0.060000000000000005,3,5,False,True,CORRECT,0.76,3,4,False,True,CORRECT,0.06999999999999999,3,10,False,True,CORRECT,3.1399999999999997,3,10.0,False,True,CORRECT,3.0399999999999996,3,10.0,False,True,CORRECT,0.060000000000000005,3,35,False,True,CORRECT,0.02,3,7,False,True,CORRECT,0.03,3,7,False,True,CORRECT,0.03,3,7
cost_matrix_component_nr_491_size_71_cutoff_10.0,68,1242,False,True,CORRECT,1.31,4,,False,False,CORRECT,10.629999999999999,38,,False,True,CORRECT,0.05,4,11,False,True,CORRECT,2.3299999999999996,4,15,False,True,CORRECT,0.05,4,16,False,True,CORRECT,13.42,4,70.0,False,True,CORRECT,3.17,4,23.0,False,True,CORRECT,0.03,4,23,False,True,CORRECT,0.02,4,11,False,True,CORRECT,0.03,4,11,False,True,CORRECT,0.02,4,11
cost_matrix_component_nr_492_size_61_cutoff_10.0,60,915,False,True,CORRECT,0.21000000000000002,2,,False,False,CORRECT,0.3,18,,False,True,CORRECT,0.03,2,3,False,True,CORRECT,0.58,2,3,False,True,CORRECT,0.04,2,8,False,True,CORRECT,1.68,2,12.0,False,True,CORRECT,1.02,2,7.0,False,True,CORRECT,0.01,2,7,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.02,2,5,False,True,CORRECT,0.01,2,5
cost_matrix_component_nr_495_size_62_cutoff_10.0,62,945,False,True,CORRECT,1.89,10,,False,False,CORRECT,1.11,31,,False,True,CORRECT,0.14,10,69,False,True,CORRECT,12.94,10,90,False,True,CORRECT,0.16,10,91,False,True,CORRECT,561.38,10,2303.0,False,True,CORRECT,105.58,10,648.0,False,True,CORRECT,0.45,10,665,False,True,CORRECT,0.09,10,106,False,True,CORRECT,0.09,10,75,False,True,CORRECT,0.060000000000000005,10,58
cost_matrix_component_nr_498_size_54_cutoff_10.0,52,715,False,True,CORRECT,0.36,2,,False,False,CORRECT,0.74,24,,False,True,CORRECT,0.03,2,5,False,True,CORRECT,0.58,2,2,False,True,CORRECT,0.03,2,6,False,True,CORRECT,2.0199999999999996,2,8.0,False,True,CORRECT,1.64,2,8.0,False,True,CORRECT,0.01,2,16,False,True,CORRECT,0.02,2,7,False,True,CORRECT,0.02,2,7,False,True,CORRECT,0.02,2,7
cost_matrix_component_nr_500_size_56_cutoff_10.0,54,770,False,True,CORRECT,0.34,5,,False,False,CORRECT,0.28,21,,False,True,CORRECT,0.03,5,12,False,True,CORRECT,2.82,5,15,False,True,CORRECT,0.04,5,17,False,True,CORRECT,36.23,5,364.0,False,True,CORRECT,2.8899999999999997,5,31.0,False,True,CORRECT,0.03,5,31,False,True,CORRECT,0.02,5,14,False,True,CORRECT,0.02,5,12,False,True,CORRECT,0.02,5,12
cost_matrix_component_nr_501_size_129_cutoff_10.0,129,4128,False,True,CORRECT,12.17,15,,False,False,CORRECT,3.2699999999999996,45,,False,True,CORRECT,1.57,15,132,False,True,CORRECT,86.62,15,218,False,True,CORRECT,1.37,15,214,True,,,600.01,0,,False,True,CORRECT,715.1899999999999,15,2160.0,False,True,CORRECT,9.5,15,2440,False,True,CORRECT,8.61,15,1614,False,True,CORRECT,1.79,15,273,False,True,CORRECT,2.44,15,474
cost_matrix_component_nr_502_size_124_cutoff_10.0,124,3813,False,True,CORRECT,5.62,0,,False,False,CORRECT,2324.11,90,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.02,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.67,0,1.0,False,True,CORRECT,0.7,0,1.0,False,True,CORRECT,0.02,0,1,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_504_size_96_cutoff_10.0,96,2280,False,True,CORRECT,9.87,9,,False,False,CORRECT,2.3699999999999997,35,,False,True,CORRECT,0.11,9,15,False,True,CORRECT,6.64,9,30,False,True,CORRECT,0.13,9,32,False,True,CORRECT,570.88,9,1616.0,False,True,CORRECT,13.22,9,74.0,False,True,CORRECT,0.13,9,71,False,True,CORRECT,0.08,9,24,False,True,CORRECT,0.08,9,21,False,True,CORRECT,0.06999999999999999,9,21
cost_matrix_component_nr_505_size_121_cutoff_10.0,121,3630,False,True,CORRECT,38.68,11,,False,False,CORRECT,252.23999999999998,72,,False,True,CORRECT,0.37,11,25,False,True,CORRECT,8.77,11,31,False,True,CORRECT,1.04,11,61,False,True,CORRECT,540.83,11,1020.0,False,True,CORRECT,78.13000000000001,11,200.0,False,True,CORRECT,1.71,11,302,False,True,CORRECT,0.3,11,45,False,True,CORRECT,0.26,11,31,False,True,CORRECT,0.27,11,39
cost_matrix_component_nr_507_size_57_cutoff_10.0,57,798,False,True,CORRECT,0.68,1,,False,False,CORRECT,0.85,27,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.86,1,7.0,False,True,CORRECT,0.97,1,7.0,False,True,CORRECT,0.02,1,7,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_50_size_75_cutoff_10.0,75,1387,False,True,CORRECT,1.8800000000000001,9,,False,False,CORRECT,0.27,21,,False,True,CORRECT,0.05,9,17,False,True,CORRECT,1.21,9,6,False,True,CORRECT,0.08,9,31,False,True,CORRECT,5.319999999999999,9,15.0,False,True,CORRECT,5.21,9,15.0,False,True,CORRECT,0.16,9,134,False,True,CORRECT,0.03,9,18,False,True,CORRECT,0.04,9,15,False,True,CORRECT,0.03,9,16
cost_matrix_component_nr_513_size_117_cutoff_10.0,117,3393,False,True,CORRECT,37.64,4,,False,False,CORRECT,537.02,72,,False,True,CORRECT,0.34,4,8,False,True,CORRECT,1.61,4,2,False,True,CORRECT,0.53,4,14,False,True,CORRECT,3.2399999999999998,4,8.0,False,True,CORRECT,3.15,4,8.0,False,True,CORRECT,0.060000000000000005,4,13,False,True,CORRECT,0.08,4,8,False,True,CORRECT,0.09,4,8,False,True,CORRECT,0.06999999999999999,4,8
cost_matrix_component_nr_514_size_62_cutoff_10.0,62,945,False,True,CORRECT,1.74,4,,False,False,CORRECT,2.4899999999999998,37,,False,True,CORRECT,0.05,4,11,False,True,CORRECT,1.42,4,8,False,True,CORRECT,0.060000000000000005,4,22,False,True,CORRECT,9.54,4,34.0,False,True,CORRECT,4.819999999999999,4,24.0,False,True,CORRECT,0.060000000000000005,4,55,False,True,CORRECT,0.02,4,12,False,True,CORRECT,0.03,4,12,False,True,CORRECT,0.03,4,12
cost_matrix_component_nr_518_size_68_cutoff_10.0,67,1139,False,True,CORRECT,0.54,2,,False,False,CORRECT,3.3699999999999997,24,,False,True,CORRECT,0.02,2,4,False,True,CORRECT,1.11,2,4,False,True,CORRECT,0.03,2,5,False,True,CORRECT,2.3299999999999996,2,22.0,False,True,CORRECT,2.59,2,22.0,False,True,CORRECT,0.03,2,22,False,True,CORRECT,0.02,2,9,False,True,CORRECT,0.02,2,9,False,True,CORRECT,0.01,2,9
cost_matrix_component_nr_51_size_76_cutoff_10.0,73,1425,False,True,CORRECT,1.1,3,,False,False,CORRECT,0.81,28,,False,True,CORRECT,0.03,3,2,False,True,CORRECT,0.74,3,2,False,True,CORRECT,0.05,3,9,False,True,CORRECT,3.15,3,10.0,False,True,CORRECT,2.1199999999999997,3,10.0,False,True,CORRECT,0.02,3,14,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.02,3,4
cost_matrix_component_nr_520_size_89_cutoff_10.0,89,1958,False,True,CORRECT,1.84,8,,False,False,CORRECT,1.39,27,,False,True,CORRECT,0.03,8,10,False,True,CORRECT,3.2699999999999996,8,8,False,True,CORRECT,0.05,8,25,False,True,CORRECT,5.35,8,12.0,False,True,CORRECT,4.85,8,12.0,False,True,CORRECT,0.05,8,28,False,True,CORRECT,0.02,8,14,False,True,CORRECT,0.02,8,15,False,True,CORRECT,0.02,8,14
cost_matrix_component_nr_521_size_204_cutoff_10.0,203,10353,False,True,CORRECT,108.06,10,,False,False,CORRECT,571.55,89,,False,True,CORRECT,1.08,10,17,False,True,CORRECT,14.64,10,34,False,True,CORRECT,1.4,10,35,True,,,600.01,0,,False,True,CORRECT,100.61,10,282.0,False,True,CORRECT,3.7899999999999996,10,288,False,True,CORRECT,0.68,10,21,False,True,CORRECT,0.5700000000000001,10,22,False,True,CORRECT,0.63,10,19
cost_matrix_component_nr_522_size_85_cutoff_10.0,85,1785,False,True,CORRECT,3.98,6,,False,False,CORRECT,19.040000000000003,36,,False,True,CORRECT,0.060000000000000005,6,11,False,True,CORRECT,4.06,6,19,False,True,CORRECT,0.08,6,20,False,True,CORRECT,80.63000000000001,6,427.0,False,True,CORRECT,8.86,6,61.0,False,True,CORRECT,0.11,6,61,False,True,CORRECT,0.04,6,13,False,True,CORRECT,0.04,6,12,False,True,CORRECT,0.04,6,12
cost_matrix_component_nr_523_size_50_cutoff_10.0,50,612,False,True,CORRECT,0.41000000000000003,6,,False,False,CORRECT,0.4,22,,False,True,CORRECT,0.03,6,17,False,True,CORRECT,1.68,6,20,False,True,CORRECT,0.03,6,23,False,True,CORRECT,39.29,6,186.0,False,True,CORRECT,10.58,6,90.0,False,True,CORRECT,0.060000000000000005,6,117,False,True,CORRECT,0.02,6,21,False,True,CORRECT,0.02,6,21,False,True,CORRECT,0.02,6,19
cost_matrix_component_nr_524_size_61_cutoff_10.0,61,915,False,True,CORRECT,0.42,7,,False,False,CORRECT,1.45,26,,False,True,CORRECT,0.04,7,15,False,True,CORRECT,4.1899999999999995,7,30,False,True,CORRECT,0.060000000000000005,7,31,False,True,CORRECT,155.87,7,1163.0,False,True,CORRECT,20.78,7,200.0,False,True,CORRECT,0.13,7,220,False,True,CORRECT,0.04,7,29,False,True,CORRECT,0.04,7,27,False,True,CORRECT,0.04,7,27
cost_matrix_component_nr_525_size_215_cutoff_10.0,215,11502,False,True,CORRECT,620.48,17,,False,False,CORRECT,4427.33,120,,False,True,CORRECT,6.14,17,58,False,True,CORRECT,14.69,17,12,False,True,CORRECT,7.54,17,102,False,True,CORRECT,65.58,17,47.0,False,True,CORRECT,56.79,17,47.0,False,True,CORRECT,36.25,17,1865,False,True,CORRECT,1.77,17,76,False,True,CORRECT,2.36,17,66,False,True,CORRECT,2.46,17,71
cost_matrix_component_nr_537_size_144_cutoff_10.0,143,5148,False,True,CORRECT,23.17,14,,False,False,CORRECT,2.44,43,,False,True,CORRECT,0.32,14,24,False,True,CORRECT,19.6,14,53,False,True,CORRECT,0.66,14,54,True,,,600.01,0,,False,True,CORRECT,191.29999999999998,14,609.0,False,True,CORRECT,2.8699999999999997,14,609,False,True,CORRECT,0.25,14,33,False,True,CORRECT,0.2,14,31,False,True,CORRECT,0.15000000000000002,14,33
cost_matrix_component_nr_538_size_50_cutoff_10.0,50,612,False,True,CORRECT,0.32,4,,False,False,CORRECT,0.47000000000000003,23,,False,True,CORRECT,0.01,4,3,False,True,CORRECT,0.85,4,6,False,True,CORRECT,0.03,4,11,False,True,CORRECT,8.04,4,36.0,False,True,CORRECT,1.39,4,12.0,False,True,CORRECT,0.01,4,12,False,True,CORRECT,0.01,4,4,False,True,CORRECT,0.02,4,4,False,True,CORRECT,0.01,4,4
cost_matrix_component_nr_53_size_84_cutoff_10.0,84,1743,False,True,CORRECT,5.77,7,,False,False,CORRECT,104.67,54,,False,True,CORRECT,0.13,7,24,False,True,CORRECT,4.06,7,24,False,True,CORRECT,0.13,7,32,False,True,CORRECT,118.79,7,296.0,False,True,CORRECT,15.299999999999999,7,77.0,False,True,CORRECT,0.17,7,93,False,True,CORRECT,0.06999999999999999,7,27,False,True,CORRECT,0.06999999999999999,7,25,False,True,CORRECT,0.05,7,25
cost_matrix_component_nr_549_size_213_cutoff_10.0,213,11289,False,True,CORRECT,891.4399999999999,30,,False,False,CORRECT,474.28,84,,False,True,CORRECT,2.2199999999999998,30,39,False,True,CORRECT,8.78,30,7,False,True,CORRECT,7.46,30,157,False,True,CORRECT,48.96,30,35.0,False,True,CORRECT,51.11,30,35.0,False,True,CORRECT,19.66,30,1082,False,True,CORRECT,1.17,30,43,False,True,CORRECT,1.17,30,38,False,True,CORRECT,1.26,30,38
cost_matrix_component_nr_550_size_58_cutoff_10.0,52,826,False,True,CORRECT,0.16,2,,False,False,CORRECT,0.38,21,,False,True,CORRECT,0.02,2,3,False,True,CORRECT,0.56,2,3,False,True,CORRECT,0.02,2,6,False,True,CORRECT,1.8,2,11.0,False,True,CORRECT,1.03,2,9.0,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.02,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_554_size_83_cutoff_10.0,82,1701,False,True,CORRECT,1.69,10,,False,False,CORRECT,0.46,25,,False,True,CORRECT,0.06999999999999999,10,18,False,True,CORRECT,6.59,10,35,False,True,CORRECT,0.12,10,35,True,,,600.01,0,,False,True,CORRECT,91.08,10,501.0,False,True,CORRECT,0.55,10,540,False,True,CORRECT,0.05,10,29,False,True,CORRECT,0.05,10,25,False,True,CORRECT,0.060000000000000005,10,27
cost_matrix_component_nr_555_size_221_cutoff_10.0,221,12155,False,True,CORRECT,710.53,4,,True,,,3600.01,0,,False,True,CORRECT,1.64,4,10,False,True,CORRECT,2.8499999999999996,4,2,False,True,CORRECT,1.87,4,16,False,True,CORRECT,13.1,4,13.0,False,True,CORRECT,12.19,4,13.0,False,True,CORRECT,1.43,4,53,False,True,CORRECT,0.47000000000000003,4,14,False,True,CORRECT,0.7,4,14,False,True,CORRECT,0.58,4,14
cost_matrix_component_nr_558_size_75_cutoff_10.0,66,1387,False,True,CORRECT,0.04,0,,False,False,CORRECT,0.09999999999999999,9,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.96,0,4.0,False,True,CORRECT,0.83,0,4.0,False,True,CORRECT,0.01,0,4,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_560_size_52_cutoff_10.0,50,663,False,True,CORRECT,0.22,3,,False,False,CORRECT,0.09999999999999999,15,,False,True,CORRECT,0.02,3,7,False,True,CORRECT,1.43,3,9,False,True,CORRECT,0.02,3,10,False,True,CORRECT,4.26,3,53.0,False,True,CORRECT,1.34,3,9.0,False,True,CORRECT,0.01,3,9,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.02,3,7,False,True,CORRECT,0.01,3,7
cost_matrix_component_nr_571_size_51_cutoff_10.0,50,637,False,True,CORRECT,0.09999999999999999,2,,False,False,CORRECT,0.06999999999999999,10,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.52,2,2,False,True,CORRECT,0.01,2,4,False,True,CORRECT,1.3800000000000001,2,7.0,False,True,CORRECT,1.02,2,7.0,False,True,CORRECT,0.01,2,7,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.01,2,3
cost_matrix_component_nr_574_size_53_cutoff_10.0,52,689,False,True,CORRECT,0.060000000000000005,0,,False,False,CORRECT,0.6,25,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.41000000000000003,0,2.0,False,True,CORRECT,0.51,0,2.0,False,True,CORRECT,0.01,0,2,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_575_size_91_cutoff_10.0,91,2047,False,True,CORRECT,4.9799999999999995,5,,False,False,CORRECT,68.10000000000001,54,,False,True,CORRECT,0.15000000000000002,5,18,False,True,CORRECT,2.32,5,11,False,True,CORRECT,0.23,5,25,False,True,CORRECT,25.1,5,70.0,False,True,CORRECT,7.7299999999999995,5,32.0,False,True,CORRECT,0.21000000000000002,5,89,False,True,CORRECT,0.08,5,27,False,True,CORRECT,0.09,5,26,False,True,CORRECT,0.060000000000000005,5,26
cost_matrix_component_nr_577_size_89_cutoff_10.0,89,1958,False,True,CORRECT,7.069999999999999,8,,False,False,CORRECT,3.6199999999999997,37,,False,True,CORRECT,0.15000000000000002,8,27,False,True,CORRECT,5.72,8,33,False,True,CORRECT,0.23,8,38,False,True,CORRECT,266.39,8,652.0,False,True,CORRECT,47.44,8,207.0,False,True,CORRECT,0.51,8,263,False,True,CORRECT,0.09,8,38,False,True,CORRECT,0.09999999999999999,8,31,False,True,CORRECT,0.06999999999999999,8,30
cost_matrix_component_nr_579_size_85_cutoff_10.0,83,1785,False,True,CORRECT,1.79,2,,False,False,CORRECT,3.1399999999999997,27,,False,True,CORRECT,0.03,2,5,False,True,CORRECT,1.37,2,5,False,True,CORRECT,0.03,2,6,False,True,CORRECT,2.0599999999999996,2,15.0,False,True,CORRECT,2.07,2,15.0,False,True,CORRECT,0.03,2,15,False,True,CORRECT,0.02,2,5,False,True,CORRECT,0.03,2,4,False,True,CORRECT,0.02,2,4
cost_matrix_component_nr_57_size_129_cutoff_10.0,129,4128,False,True,CORRECT,44.97,19,,False,False,CORRECT,6.06,49,,False,True,CORRECT,1.16,19,51,False,True,CORRECT,29.34,19,93,False,True,CORRECT,2.4499999999999997,19,134,True,,,600.01,0,,False,True,CORRECT,489.02,19,1111.0,False,True,CORRECT,5.02,19,1044,False,True,CORRECT,0.5,19,71,False,True,CORRECT,0.43,19,60,False,True,CORRECT,0.35000000000000003,19,63
cost_matrix_component_nr_586_size_57_cutoff_10.0,56,798,False,True,CORRECT,0.26,6,,False,False,CORRECT,0.09999999999999999,16,,False,True,CORRECT,0.03,6,22,False,True,CORRECT,3.7399999999999998,6,26,False,True,CORRECT,0.03,6,27,False,True,CORRECT,71.13000000000001,6,508.0,False,True,CORRECT,8.75,6,87.0,False,True,CORRECT,0.04,6,87,False,True,CORRECT,0.02,6,21,False,True,CORRECT,0.02,6,20,False,True,CORRECT,0.02,6,20
cost_matrix_component_nr_587_size_101_cutoff_10.0,101,2525,False,True,CORRECT,7.97,9,,False,False,CORRECT,3.13,37,,False,True,CORRECT,0.08,9,8,False,True,CORRECT,5.529999999999999,9,25,False,True,CORRECT,0.21000000000000002,9,26,False,True,CORRECT,173.73,9,532.0,False,True,CORRECT,14.29,9,56.0,False,True,CORRECT,0.38,9,145,False,True,CORRECT,0.04,9,9,False,True,CORRECT,0.060000000000000005,9,10,False,True,CORRECT,0.04,9,9
cost_matrix_component_nr_588_size_79_cutoff_10.0,79,1540,False,True,CORRECT,4.6899999999999995,7,,False,False,CORRECT,3.25,37,,False,True,CORRECT,0.05,7,6,False,True,CORRECT,4.24,7,23,False,True,CORRECT,0.09999999999999999,7,25,False,True,CORRECT,152.38,7,463.0,False,True,CORRECT,11.92,7,55.0,False,True,CORRECT,0.09999999999999999,7,67,False,True,CORRECT,0.02,7,9,False,True,CORRECT,0.04,7,8,False,True,CORRECT,0.03,7,9
cost_matrix_component_nr_590_size_56_cutoff_10.0,56,770,False,True,CORRECT,0.03,1,,False,False,CORRECT,0.05,9,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.72,1,7.0,False,True,CORRECT,0.71,1,7.0,False,True,CORRECT,0.01,1,7,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,3
cost_matrix_component_nr_592_size_58_cutoff_10.0,57,826,False,True,CORRECT,0.96,5,,False,False,CORRECT,0.55,23,,False,True,CORRECT,0.03,5,5,False,True,CORRECT,0.72,5,4,False,True,CORRECT,0.05,5,12,False,True,CORRECT,5.91,5,22.0,False,True,CORRECT,3.6599999999999997,5,16.0,False,True,CORRECT,0.04,5,47,False,True,CORRECT,0.01,5,9,False,True,CORRECT,0.02,5,9,False,True,CORRECT,0.02,5,9
cost_matrix_component_nr_593_size_157_cutoff_10.0,157,6123,False,True,CORRECT,92.54,20,,False,False,CORRECT,152.17,75,,False,True,CORRECT,1.75,20,61,False,True,CORRECT,43.29,20,112,False,True,CORRECT,2.98,20,113,True,,,600.01,0,,False,True,CORRECT,924.66,20,2361.0,False,True,CORRECT,17.020000000000003,20,2361,False,True,CORRECT,1.19,20,153,False,True,CORRECT,0.81,20,61,False,True,CORRECT,0.51,20,55
cost_matrix_component_nr_594_size_101_cutoff_10.0,100,2525,False,True,CORRECT,12.43,6,,False,False,CORRECT,8.2,47,,False,True,CORRECT,0.12,6,12,False,True,CORRECT,4.609999999999999,6,17,False,True,CORRECT,0.14,6,18,False,True,CORRECT,148.0,6,581.0,False,True,CORRECT,16.540000000000003,6,91.0,False,True,CORRECT,0.24000000000000002,6,91,False,True,CORRECT,0.060000000000000005,6,17,False,True,CORRECT,0.08,6,14,False,True,CORRECT,0.060000000000000005,6,15
cost_matrix_component_nr_595_size_121_cutoff_10.0,121,3630,False,True,CORRECT,23.46,13,,False,False,CORRECT,10.01,50,,False,True,CORRECT,0.36,13,30,False,True,CORRECT,12.02,13,45,False,True,CORRECT,0.3,13,46,True,,,600.01,0,,False,True,CORRECT,661.61,13,2356.0,False,True,CORRECT,8.06,13,2110,False,True,CORRECT,0.23,13,47,False,True,CORRECT,0.22,13,38,False,True,CORRECT,0.15000000000000002,13,35
cost_matrix_component_nr_596_size_81_cutoff_10.0,81,1620,False,True,CORRECT,3.94,9,,False,False,CORRECT,6.92,40,,False,True,CORRECT,0.11,9,29,False,True,CORRECT,4.9799999999999995,9,32,False,True,CORRECT,0.19,9,46,False,True,CORRECT,346.67,9,1086.0,False,True,CORRECT,52.68,9,295.0,False,True,CORRECT,0.35000000000000003,9,244,False,True,CORRECT,0.08,9,36,False,True,CORRECT,0.08,9,28,False,True,CORRECT,0.06999999999999999,9,33
cost_matrix_component_nr_597_size_108_cutoff_10.0,108,2889,False,True,CORRECT,15.129999999999999,2,,False,False,CORRECT,16.380000000000003,53,,False,True,CORRECT,0.06999999999999999,2,2,False,True,CORRECT,1.05,2,2,False,True,CORRECT,0.08,2,6,False,True,CORRECT,3.0399999999999996,2,5.0,False,True,CORRECT,1.85,2,5.0,False,True,CORRECT,0.03,2,5,False,True,CORRECT,0.04,2,4,False,True,CORRECT,0.04,2,4,False,True,CORRECT,0.03,2,4
cost_matrix_component_nr_598_size_57_cutoff_10.0,57,798,False,True,CORRECT,0.71,7,,False,False,CORRECT,2.78,30,,False,True,CORRECT,0.05,7,28,False,True,CORRECT,5.64,7,52,False,True,CORRECT,0.09,7,53,False,True,CORRECT,139.28,7,1037.0,False,True,CORRECT,16.470000000000002,7,147.0,False,True,CORRECT,0.11,7,147,False,True,CORRECT,0.04,7,36,False,True,CORRECT,0.04,7,28,False,True,CORRECT,0.03,7,34
cost_matrix_component_nr_599_size_62_cutoff_10.0,62,945,False,True,CORRECT,0.52,4,,False,False,CORRECT,0.9,27,,False,True,CORRECT,0.04,4,13,False,True,CORRECT,0.68,4,5,False,True,CORRECT,0.03,4,18,False,True,CORRECT,3.2899999999999996,4,17.0,False,True,CORRECT,2.88,4,15.0,False,True,CORRECT,0.05,4,53,False,True,CORRECT,0.02,4,15,False,True,CORRECT,0.02,4,11,False,True,CORRECT,0.02,4,11
cost_matrix_component_nr_600_size_68_cutoff_10.0,68,1139,False,True,CORRECT,0.44,6,,False,False,CORRECT,0.26,20,,False,True,CORRECT,0.04,6,14,False,True,CORRECT,2.6399999999999997,6,17,False,True,CORRECT,0.04,6,20,False,True,CORRECT,67.38000000000001,6,305.0,False,True,CORRECT,5.01,6,31.0,False,True,CORRECT,0.03,6,32,False,True,CORRECT,0.02,6,10,False,True,CORRECT,0.03,6,11,False,True,CORRECT,0.02,6,11
cost_matrix_component_nr_602_size_140_cutoff_10.0,140,4865,False,True,CORRECT,74.03,11,,False,False,CORRECT,4320.72,95,,False,True,CORRECT,1.59,11,30,False,True,CORRECT,9.33,11,24,False,True,CORRECT,1.42,11,51,False,True,CORRECT,568.83,11,868.0,False,True,CORRECT,117.84,11,287.0,False,True,CORRECT,3.4,11,406,False,True,CORRECT,0.75,11,64,False,True,CORRECT,0.47000000000000003,11,39,False,True,CORRECT,0.32,11,40
cost_matrix_component_nr_606_size_130_cutoff_10.0,128,4192,False,True,CORRECT,19.57,8,,False,False,CORRECT,77.16000000000001,63,,False,True,CORRECT,0.21000000000000002,8,9,False,True,CORRECT,1.65,8,2,False,True,CORRECT,0.45,8,24,False,True,CORRECT,8.81,8,15.0,False,True,CORRECT,7.37,8,15.0,False,True,CORRECT,0.15000000000000002,8,25,False,True,CORRECT,0.12,8,17,False,True,CORRECT,0.13,8,17,False,True,CORRECT,0.12,8,17
cost_matrix_component_nr_611_size_57_cutoff_10.0,57,798,False,True,CORRECT,1.02,5,,False,False,CORRECT,0.61,26,,False,True,CORRECT,0.04,5,16,False,True,CORRECT,1.15,5,6,False,True,CORRECT,0.04,5,24,False,True,CORRECT,2.6199999999999997,5,9.0,False,True,CORRECT,1.95,5,9.0,False,True,CORRECT,0.03,5,47,False,True,CORRECT,0.02,5,17,False,True,CORRECT,0.03,5,16,False,True,CORRECT,0.02,5,16
cost_matrix_component_nr_613_size_52_cutoff_10.0,52,663,False,True,CORRECT,0.36,2,,False,False,CORRECT,0.43,22,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.7,2,2,False,True,CORRECT,0.02,2,4,False,True,CORRECT,1.72,2,7.0,False,True,CORRECT,0.9,2,7.0,False,True,CORRECT,0.01,2,7,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_617_size_56_cutoff_10.0,56,770,False,True,CORRECT,0.15000000000000002,4,,False,False,CORRECT,0.12,17,,False,True,CORRECT,0.03,4,14,False,True,CORRECT,3.65,4,20,False,True,CORRECT,0.03,4,21,False,True,CORRECT,8.04,4,68.0,False,True,CORRECT,4.2,4,41.0,False,True,CORRECT,0.02,4,41,False,True,CORRECT,0.02,4,13,False,True,CORRECT,0.02,4,14,False,True,CORRECT,0.02,4,15
cost_matrix_component_nr_621_size_78_cutoff_10.0,78,1501,False,True,CORRECT,2.2199999999999998,11,,False,False,CORRECT,0.62,28,,False,True,CORRECT,0.03,11,5,False,True,CORRECT,0.71,11,2,False,True,CORRECT,0.09,11,21,False,True,CORRECT,6.569999999999999,11,16.0,False,True,CORRECT,5.5,11,16.0,False,True,CORRECT,0.08,11,65,False,True,CORRECT,0.02,11,6,False,True,CORRECT,0.03,11,5,False,True,CORRECT,0.02,11,6
cost_matrix_component_nr_622_size_119_cutoff_10.0,119,3510,False,True,CORRECT,18.360000000000003,11,,False,False,CORRECT,1.89,41,,False,True,CORRECT,0.13,11,7,False,True,CORRECT,1.41,11,4,False,True,CORRECT,0.24000000000000002,11,31,False,True,CORRECT,9.62,11,15.0,False,True,CORRECT,8.14,11,15.0,False,True,CORRECT,0.05,11,15,False,True,CORRECT,0.04,11,9,False,True,CORRECT,0.060000000000000005,11,9,False,True,CORRECT,0.05,11,9
cost_matrix_component_nr_624_size_96_cutoff_10.0,93,2280,False,True,CORRECT,0.73,7,,False,False,CORRECT,0.26,17,,False,True,CORRECT,0.03,7,11,False,True,CORRECT,3.42,7,11,False,True,CORRECT,0.03,7,21,False,True,CORRECT,58.46,7,154.0,False,True,CORRECT,11.34,7,51.0,False,True,CORRECT,0.08,7,51,False,True,CORRECT,0.02,7,14,False,True,CORRECT,0.03,7,12,False,True,CORRECT,0.02,7,14
cost_matrix_component_nr_630_size_102_cutoff_10.0,102,2575,False,True,CORRECT,21.290000000000003,6,,False,False,CORRECT,93.72,64,,False,True,CORRECT,0.15000000000000002,6,10,False,True,CORRECT,4.22,6,8,False,True,CORRECT,0.84,6,54,False,True,CORRECT,4.76,6,9.0,False,True,CORRECT,4.24,6,9.0,False,True,CORRECT,0.13,6,35,False,True,CORRECT,0.29000000000000004,6,57,False,True,CORRECT,0.24000000000000002,6,47,False,True,CORRECT,0.22,6,47
cost_matrix_component_nr_63_size_64_cutoff_10.0,64,1008,False,True,CORRECT,1.8,7,,False,False,CORRECT,10.57,40,,False,True,CORRECT,0.060000000000000005,7,14,False,True,CORRECT,2.3699999999999997,7,23,False,True,CORRECT,0.08,7,31,False,True,CORRECT,131.98999999999998,7,531.0,False,True,CORRECT,18.130000000000003,7,128.0,False,True,CORRECT,0.12,7,127,False,True,CORRECT,0.04,7,19,False,True,CORRECT,0.04,7,20,False,True,CORRECT,0.03,7,16
cost_matrix_component_nr_643_size_61_cutoff_10.0,61,915,False,True,CORRECT,1.65,11,,False,False,CORRECT,0.67,25,,False,True,CORRECT,0.08,11,44,False,True,CORRECT,6.49,11,39,False,True,CORRECT,0.11,11,60,False,True,CORRECT,439.28,11,1808.0,False,True,CORRECT,51.46,11,323.0,False,True,CORRECT,0.2,11,395,False,True,CORRECT,0.05,11,60,False,True,CORRECT,0.05,11,42,False,True,CORRECT,0.05,11,49
cost_matrix_component_nr_64_size_58_cutoff_10.0,58,826,False,True,CORRECT,0.8200000000000001,11,,False,False,CORRECT,0.17,18,,False,True,CORRECT,0.04,11,26,False,True,CORRECT,5.75,11,37,False,True,CORRECT,0.05,11,43,False,True,CORRECT,541.5,11,2727.0,False,True,CORRECT,30.16,11,201.0,False,True,CORRECT,0.06999999999999999,11,146,False,True,CORRECT,0.03,11,39,False,True,CORRECT,0.03,11,31,False,True,CORRECT,0.02,11,34
cost_matrix_component_nr_652_size_111_cutoff_10.0,111,3052,False,True,CORRECT,19.55,9,,False,False,CORRECT,61.22,62,,False,True,CORRECT,0.43,9,31,False,True,CORRECT,6.04,9,31,False,True,CORRECT,0.43,9,55,False,True,CORRECT,361.25,9,694.0,False,True,CORRECT,61.3,9,240.0,False,True,CORRECT,1.32,9,310,False,True,CORRECT,0.17,9,30,False,True,CORRECT,0.18000000000000002,9,31,False,True,CORRECT,0.17,9,26
cost_matrix_component_nr_655_size_89_cutoff_10.0,89,1958,False,True,CORRECT,4.21,13,,False,False,CORRECT,0.4,26,,False,True,CORRECT,0.060000000000000005,13,14,False,True,CORRECT,8.35,13,47,False,True,CORRECT,0.21000000000000002,13,54,True,,,600.01,0,,False,True,CORRECT,14.45,13,73.0,False,True,CORRECT,0.12,13,73,False,True,CORRECT,0.05,13,25,False,True,CORRECT,0.05,13,16,False,True,CORRECT,0.05,13,19
cost_matrix_component_nr_65_size_133_cutoff_10.0,133,4389,False,True,CORRECT,67.52000000000001,6,,False,False,CORRECT,163.42,76,,False,True,CORRECT,0.32,6,8,False,True,CORRECT,2.76,6,3,False,True,CORRECT,0.66,6,22,False,True,CORRECT,8.32,6,11.0,False,True,CORRECT,7.39,6,11.0,False,True,CORRECT,0.26,6,47,False,True,CORRECT,0.09,6,12,False,True,CORRECT,0.13,6,12,False,True,CORRECT,0.09999999999999999,6,12
cost_matrix_component_nr_664_size_87_cutoff_10.0,87,1870,False,True,CORRECT,3.01,10,,False,False,CORRECT,11.12,49,,False,True,CORRECT,0.22,10,24,False,True,CORRECT,6.0,10,35,False,True,CORRECT,0.21000000000000002,10,44,False,True,CORRECT,622.06,10,1696.0,False,True,CORRECT,72.39,10,369.0,False,True,CORRECT,0.59,10,395,False,True,CORRECT,0.06999999999999999,10,31,False,True,CORRECT,0.06999999999999999,10,19,False,True,CORRECT,0.06999999999999999,10,27
cost_matrix_component_nr_665_size_75_cutoff_10.0,74,1387,False,True,CORRECT,1.04,6,,False,False,CORRECT,3.05,29,,False,True,CORRECT,0.06999999999999999,6,23,False,True,CORRECT,5.6499999999999995,6,31,False,True,CORRECT,0.08,6,32,False,True,CORRECT,111.17,6,691.0,False,True,CORRECT,20.810000000000002,6,152.0,False,True,CORRECT,0.18000000000000002,6,158,False,True,CORRECT,0.05,6,37,False,True,CORRECT,0.05,6,25,False,True,CORRECT,0.04,6,26
cost_matrix_component_nr_666_size_146_cutoff_10.0,146,5292,False,True,CORRECT,115.35000000000001,26,,False,False,CORRECT,52.39,64,,False,True,CORRECT,7.95,26,628,False,True,CORRECT,367.07,26,894,False,True,CORRECT,9.91,26,883,True,,,600.01,0,,True,,,600.01,0,,False,True,CORRECT,878.18,26,195476,False,True,CORRECT,174.75,26,34288,False,True,CORRECT,7.4399999999999995,26,1055,False,True,CORRECT,7.42,26,1033
cost_matrix_component_nr_668_size_56_cutoff_10.0,56,770,False,True,CORRECT,0.48,7,,False,False,CORRECT,0.14,15,,False,True,CORRECT,0.02,7,5,False,True,CORRECT,2.9499999999999997,7,21,False,True,CORRECT,0.03,7,22,False,True,CORRECT,107.96000000000001,7,690.0,False,True,CORRECT,6.47,7,62.0,False,True,CORRECT,0.03,7,62,False,True,CORRECT,0.01,7,8,False,True,CORRECT,0.01,7,7,False,True,CORRECT,0.02,7,8
cost_matrix_component_nr_673_size_53_cutoff_10.0,53,689,False,True,CORRECT,0.72,7,,False,False,CORRECT,0.74,24,,False,True,CORRECT,0.02,7,11,False,True,CORRECT,2.2199999999999998,7,22,False,True,CORRECT,0.03,7,23,False,True,CORRECT,89.22,7,439.0,False,True,CORRECT,8.62,7,65.0,False,True,CORRECT,0.04,7,62,False,True,CORRECT,0.02,7,13,False,True,CORRECT,0.02,7,13,False,True,CORRECT,0.02,7,13
cost_matrix_component_nr_676_size_94_cutoff_10.0,93,2185,False,True,CORRECT,0.46,5,,False,False,CORRECT,0.27,17,,False,True,CORRECT,0.02,5,2,False,True,CORRECT,2.73,5,11,False,True,CORRECT,0.03,5,12,False,True,CORRECT,57.379999999999995,5,246.0,False,True,CORRECT,3.01,5,11.0,False,True,CORRECT,0.02,5,11,False,True,CORRECT,0.01,5,3,False,True,CORRECT,0.02,5,3,False,True,CORRECT,0.01,5,3
cost_matrix_component_nr_678_size_62_cutoff_10.0,62,945,False,True,CORRECT,0.36,3,,False,False,CORRECT,0.2,19,,False,True,CORRECT,0.03,3,5,False,True,CORRECT,1.71,3,11,False,True,CORRECT,0.04,3,12,False,True,CORRECT,6.55,3,43.0,False,True,CORRECT,1.83,3,17.0,False,True,CORRECT,0.02,3,17,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.02,3,4
cost_matrix_component_nr_681_size_56_cutoff_10.0,54,770,False,True,CORRECT,0.31,2,,False,False,CORRECT,1.2,28,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.93,2,3,False,True,CORRECT,0.02,2,4,False,True,CORRECT,1.97,2,20.0,False,True,CORRECT,0.74,2,7.0,False,True,CORRECT,0.01,2,7,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2
cost_matrix_component_nr_68_size_68_cutoff_10.0,66,1139,False,True,CORRECT,2.32,9,,False,False,CORRECT,0.73,26,,False,True,CORRECT,0.04,9,8,False,True,CORRECT,0.85,9,2,False,True,CORRECT,0.08,9,26,False,True,CORRECT,4.359999999999999,9,13.0,False,True,CORRECT,4.4399999999999995,9,13.0,False,True,CORRECT,0.04,9,39,False,True,CORRECT,0.02,9,11,False,True,CORRECT,0.03,9,11,False,True,CORRECT,0.03,9,11
cost_matrix_component_nr_693_size_53_cutoff_10.0,50,689,False,True,CORRECT,0.45,3,,False,False,CORRECT,0.77,26,,False,True,CORRECT,0.02,3,8,False,True,CORRECT,0.98,3,8,False,True,CORRECT,0.03,3,12,False,True,CORRECT,6.0,3,34.0,False,True,CORRECT,1.3800000000000001,3,12.0,False,True,CORRECT,0.01,3,12,False,True,CORRECT,0.02,3,9,False,True,CORRECT,0.02,3,9,False,True,CORRECT,0.02,3,9
cost_matrix_component_nr_694_size_107_cutoff_10.0,107,2835,False,True,CORRECT,28.48,10,,False,False,CORRECT,629.84,69,,False,True,CORRECT,0.46,10,27,False,True,CORRECT,2.4499999999999997,10,5,False,True,CORRECT,0.56,10,47,False,True,CORRECT,9.34,10,17.0,False,True,CORRECT,8.19,10,17.0,False,True,CORRECT,1.91,10,484,False,True,CORRECT,0.19,10,35,False,True,CORRECT,0.19,10,29,False,True,CORRECT,0.2,10,29
cost_matrix_component_nr_697_size_92_cutoff_10.0,92,2093,False,True,CORRECT,12.959999999999999,2,,False,False,CORRECT,355.84,65,,False,True,CORRECT,0.08,2,4,False,True,CORRECT,1.57,2,4,False,True,CORRECT,0.09,2,5,False,True,CORRECT,2.8699999999999997,2,19.0,False,True,CORRECT,2.76,2,19.0,False,True,CORRECT,0.060000000000000005,2,19,False,True,CORRECT,0.04,2,6,False,True,CORRECT,0.05,2,6,False,True,CORRECT,0.04,2,6
cost_matrix_component_nr_69_size_89_cutoff_10.0,89,1958,False,True,CORRECT,3.96,11,,False,False,CORRECT,0.79,25,,False,True,CORRECT,0.03,11,7,False,True,CORRECT,0.9,11,4,False,True,CORRECT,0.06999999999999999,11,26,False,True,CORRECT,6.67,11,16.0,False,True,CORRECT,4.97,11,16.0,False,True,CORRECT,0.03,11,16,False,True,CORRECT,0.02,11,9,False,True,CORRECT,0.03,11,7,False,True,CORRECT,0.02,11,8
cost_matrix_component_nr_700_size_144_cutoff_10.0,144,5148,False,True,CORRECT,100.58,7,,False,False,CORRECT,479.62,84,,False,True,CORRECT,0.33,7,12,False,True,CORRECT,4.029999999999999,7,16,False,True,CORRECT,0.52,7,34,False,True,CORRECT,166.39999999999998,7,253.0,False,True,CORRECT,13.91,7,44.0,False,True,CORRECT,0.5,7,51,False,True,CORRECT,0.18000000000000002,7,19,False,True,CORRECT,0.24000000000000002,7,17,False,True,CORRECT,0.22,7,17
cost_matrix_component_nr_706_size_93_cutoff_10.0,93,2139,False,True,CORRECT,10.09,13,,False,False,CORRECT,2.6799999999999997,35,,False,True,CORRECT,0.21000000000000002,13,33,False,True,CORRECT,10.52,13,54,False,True,CORRECT,0.33,13,53,True,,,600.01,0,,False,True,CORRECT,79.95,13,352.0,False,True,CORRECT,0.53,13,320,False,True,CORRECT,0.11,13,42,False,True,CORRECT,0.12,13,32,False,True,CORRECT,0.09999999999999999,13,35
cost_matrix_component_nr_708_size_95_cutoff_10.0,94,2232,False,True,CORRECT,3.09,4,,False,False,CORRECT,2.73,36,,False,True,CORRECT,0.09,4,8,False,True,CORRECT,3.2399999999999998,4,17,False,True,CORRECT,0.12,4,18,False,True,CORRECT,27.12,4,140.0,False,True,CORRECT,3.6599999999999997,4,22.0,False,True,CORRECT,0.060000000000000005,4,22,False,True,CORRECT,0.060000000000000005,4,14,False,True,CORRECT,0.060000000000000005,4,13,False,True,CORRECT,0.05,4,13
cost_matrix_component_nr_713_size_64_cutoff_10.0,64,1008,False,True,CORRECT,1.17,6,,False,False,CORRECT,1.32,31,,False,True,CORRECT,0.06999999999999999,6,23,False,True,CORRECT,5.62,6,38,False,True,CORRECT,0.14,6,49,False,True,CORRECT,53.71,6,209.0,False,True,CORRECT,21.34,6,108.0,False,True,CORRECT,0.16,6,193,False,True,CORRECT,0.04,6,31,False,True,CORRECT,0.04,6,23,False,True,CORRECT,0.060000000000000005,6,38
cost_matrix_component_nr_715_size_61_cutoff_10.0,61,915,False,True,CORRECT,1.25,7,,False,False,CORRECT,1.08,29,,False,True,CORRECT,0.04,7,11,False,True,CORRECT,3.5,7,28,False,True,CORRECT,0.06999999999999999,7,29,False,True,CORRECT,131.44,7,657.0,False,True,CORRECT,20.23,7,147.0,False,True,CORRECT,0.09,7,131,False,True,CORRECT,0.03,7,22,False,True,CORRECT,0.03,7,17,False,True,CORRECT,0.03,7,19
cost_matrix_component_nr_716_size_124_cutoff_10.0,113,3813,False,True,CORRECT,4.1499999999999995,4,,False,False,CORRECT,3.36,39,,False,True,CORRECT,0.060000000000000005,4,4,False,True,CORRECT,3.8499999999999996,4,18,False,True,CORRECT,0.2,4,19,False,True,CORRECT,30.44,4,133.0,False,True,CORRECT,3.3299999999999996,4,11.0,False,True,CORRECT,0.04,4,11,False,True,CORRECT,0.05,4,8,False,True,CORRECT,0.05,4,7,False,True,CORRECT,0.04,4,7
cost_matrix_component_nr_721_size_56_cutoff_10.0,56,770,False,True,CORRECT,0.09,4,,False,False,CORRECT,0.02,6,,False,True,CORRECT,0.01,4,6,False,True,CORRECT,1.45,4,7,False,True,CORRECT,0.01,4,11,False,True,CORRECT,14.27,4,90.0,False,True,CORRECT,3.25,4,28.0,False,True,CORRECT,0.01,4,34,False,True,CORRECT,0.01,4,9,False,True,CORRECT,0.01,4,9,False,True,CORRECT,0.01,4,9
cost_matrix_component_nr_723_size_83_cutoff_10.0,83,1701,False,True,CORRECT,0.41000000000000003,2,,False,False,CORRECT,0.2,20,,False,True,CORRECT,0.02,2,2,False,True,CORRECT,1.22,2,4,False,True,CORRECT,0.02,2,5,False,True,CORRECT,2.51,2,21.0,False,True,CORRECT,1.19,2,7.0,False,True,CORRECT,0.02,2,7,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2
cost_matrix_component_nr_735_size_54_cutoff_10.0,54,715,False,True,CORRECT,0.61,3,,False,False,CORRECT,0.81,28,,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.62,3,4,False,True,CORRECT,0.03,3,10,False,True,CORRECT,1.72,3,6.0,False,True,CORRECT,1.52,3,6.0,False,True,CORRECT,0.01,3,12,False,True,CORRECT,0.02,3,8,False,True,CORRECT,0.02,3,7,False,True,CORRECT,0.02,3,8
cost_matrix_component_nr_736_size_64_cutoff_10.0,64,1008,False,True,CORRECT,0.59,5,,False,False,CORRECT,0.21000000000000002,19,,False,True,CORRECT,0.02,5,6,False,True,CORRECT,1.89,5,6,False,True,CORRECT,0.01,5,10,False,True,CORRECT,12.84,5,57.0,False,True,CORRECT,7.1,5,57.0,False,True,CORRECT,0.04,5,57,False,True,CORRECT,0.01,5,8,False,True,CORRECT,0.02,5,8,False,True,CORRECT,0.01,5,8
cost_matrix_component_nr_739_size_98_cutoff_10.0,98,2376,False,True,CORRECT,11.89,3,,False,False,CORRECT,38.08,57,,False,True,CORRECT,0.060000000000000005,3,4,False,True,CORRECT,1.94,3,6,False,True,CORRECT,0.06999999999999999,3,7,False,True,CORRECT,10.89,3,57.0,False,True,CORRECT,4.2299999999999995,3,24.0,False,True,CORRECT,0.06999999999999999,3,24,False,True,CORRECT,0.05,3,7,False,True,CORRECT,0.05,3,7,False,True,CORRECT,0.05,3,7
cost_matrix_component_nr_740_size_127_cutoff_10.0,127,4000,False,True,CORRECT,60.3,14,,False,False,CORRECT,258.17,73,,False,True,CORRECT,0.54,14,35,False,True,CORRECT,3.0599999999999996,14,6,False,True,CORRECT,0.92,14,68,False,True,CORRECT,13.29,14,20.0,False,True,CORRECT,13.959999999999999,14,20.0,False,True,CORRECT,1.65,14,404,False,True,CORRECT,0.26,14,48,False,True,CORRECT,0.22,14,30,False,True,CORRECT,0.21000000000000002,14,31
cost_matrix_component_nr_742_size_65_cutoff_10.0,65,1040,False,True,CORRECT,0.86,2,,False,False,CORRECT,11.24,38,,False,True,CORRECT,0.03,2,3,False,True,CORRECT,1.0,2,6,False,True,CORRECT,0.04,2,7,False,True,CORRECT,2.5199999999999996,2,14.0,False,True,CORRECT,1.26,2,8.0,False,True,CORRECT,0.02,2,8,False,True,CORRECT,0.02,2,4,False,True,CORRECT,0.02,2,4,False,True,CORRECT,0.02,2,4
cost_matrix_component_nr_743_size_73_cutoff_10.0,73,1314,False,True,CORRECT,2.1999999999999997,13,,False,False,CORRECT,0.39,22,,False,True,CORRECT,0.01,13,9,False,True,CORRECT,4.85,13,21,False,True,CORRECT,0.02,13,22,True,,,600.01,0,,False,True,CORRECT,50.98,13,307.0,False,True,CORRECT,0.22,13,325,False,True,CORRECT,0.01,13,12,False,True,CORRECT,0.01,13,10,False,True,CORRECT,0.01,13,12
cost_matrix_component_nr_747_size_87_cutoff_10.0,83,1870,False,True,CORRECT,2.82,11,,False,False,CORRECT,0.48,26,,False,True,CORRECT,0.01,11,5,False,True,CORRECT,5.1499999999999995,11,19,False,True,CORRECT,0.02,11,20,True,,,600.01,0,,False,True,CORRECT,19.880000000000003,11,101.0,False,True,CORRECT,0.12,11,101,False,True,CORRECT,0.01,11,8,False,True,CORRECT,0.01,11,6,False,True,CORRECT,0.01,11,8
cost_matrix_component_nr_74_size_223_cutoff_10.0,223,12376,False,True,CORRECT,485.13,13,,False,False,CORRECT,8004.24,127,,False,True,CORRECT,1.29,13,17,False,True,CORRECT,16.3,13,37,False,True,CORRECT,2.6199999999999997,13,45,True,,,600.01,0,,False,True,CORRECT,175.2,13,276.0,False,True,CORRECT,7.88,13,380,False,True,CORRECT,0.64,13,16,False,True,CORRECT,0.7,13,17,False,True,CORRECT,0.65,13,17
cost_matrix_component_nr_752_size_146_cutoff_10.0,145,5292,False,True,CORRECT,89.08,12,,False,False,CORRECT,33.04,59,,False,True,CORRECT,0.37,12,18,False,True,CORRECT,6.45,12,13,False,True,CORRECT,0.95,12,40,False,True,CORRECT,45.72,12,81.0,False,True,CORRECT,20.450000000000003,12,54.0,False,True,CORRECT,1.47,12,234,False,True,CORRECT,0.2,12,24,False,True,CORRECT,0.19,12,24,False,True,CORRECT,0.13,12,24
cost_matrix_component_nr_754_size_190_cutoff_10.0,190,8977,False,True,CORRECT,314.58,12,,False,False,CORRECT,1775.31,96,,False,True,CORRECT,7.47,12,139,False,True,CORRECT,96.17,12,171,False,True,CORRECT,15.98,12,216,True,,,600.01,0,,False,True,CORRECT,505.53999999999996,12,1041.0,False,True,CORRECT,21.630000000000003,12,1575,False,True,CORRECT,7.609999999999999,12,482,False,True,CORRECT,4.38,12,188,False,True,CORRECT,4.279999999999999,12,170
cost_matrix_component_nr_758_size_127_cutoff_10.0,127,4000,False,True,CORRECT,53.96,11,,False,False,CORRECT,1432.54,80,,False,True,CORRECT,4.3,11,118,False,True,CORRECT,27.55,11,63,False,True,CORRECT,5.31,11,163,False,True,CORRECT,455.81,11,713.0,False,True,CORRECT,80.12,11,182.0,False,True,CORRECT,3.92,11,664,False,True,CORRECT,3.78,11,474,False,True,CORRECT,1.02,11,116,False,True,CORRECT,0.92,11,122
cost_matrix_component_nr_769_size_58_cutoff_10.0,58,826,False,True,CORRECT,1.04,4,,False,False,CORRECT,2.71,27,,False,True,CORRECT,0.02,4,4,False,True,CORRECT,1.16,4,11,False,True,CORRECT,0.04,4,13,False,True,CORRECT,16.400000000000002,4,88.0,False,True,CORRECT,1.77,4,18.0,False,True,CORRECT,0.02,4,18,False,True,CORRECT,0.01,4,3,False,True,CORRECT,0.02,4,3,False,True,CORRECT,0.01,4,3
cost_matrix_component_nr_777_size_72_cutoff_10.0,65,1278,False,True,CORRECT,0.42,1,,False,False,CORRECT,0.26,19,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.04,1,4.0,False,True,CORRECT,1.04,1,4.0,False,True,CORRECT,0.01,1,4,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.02,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_778_size_97_cutoff_10.0,97,2328,False,True,CORRECT,21.860000000000003,18,,False,False,CORRECT,3.15,39,,False,True,CORRECT,0.39,18,57,False,True,CORRECT,15.42,18,83,False,True,CORRECT,0.72,18,110,True,,,600.01,0,,False,True,CORRECT,743.13,18,2359.0,False,True,CORRECT,3.67,18,1703,False,True,CORRECT,0.5,18,187,False,True,CORRECT,0.27,18,79,False,True,CORRECT,0.23,18,72
cost_matrix_component_nr_77_size_124_cutoff_10.0,124,3813,False,True,CORRECT,32.3,11,,False,False,CORRECT,1.9,42,,False,True,CORRECT,0.12,11,15,False,True,CORRECT,10.09,11,30,False,True,CORRECT,0.24000000000000002,11,31,True,,,600.01,0,,False,True,CORRECT,183.84,11,556.0,False,True,CORRECT,2.94,11,719,False,True,CORRECT,0.15000000000000002,11,33,False,True,CORRECT,0.13,11,26,False,True,CORRECT,0.12,11,28
cost_matrix_component_nr_784_size_53_cutoff_10.0,53,689,False,True,CORRECT,0.56,4,,False,False,CORRECT,0.58,22,,False,True,CORRECT,0.01,4,2,False,True,CORRECT,0.5700000000000001,4,2,False,True,CORRECT,0.03,4,11,False,True,CORRECT,2.3499999999999996,4,9.0,False,True,CORRECT,1.54,4,9.0,False,True,CORRECT,0.01,4,9,False,True,CORRECT,0.01,4,3,False,True,CORRECT,0.01,4,3,False,True,CORRECT,0.01,4,3
cost_matrix_component_nr_789_size_150_cutoff_10.0,150,5587,False,True,CORRECT,90.37,9,,False,False,CORRECT,3518.3500000000004,98,,False,True,CORRECT,0.9400000000000001,9,27,False,True,CORRECT,14.99,9,43,False,True,CORRECT,1.36,9,51,False,True,CORRECT,1140.22,9,2028.0,False,True,CORRECT,66.99000000000001,9,177.0,False,True,CORRECT,1.95,9,256,False,True,CORRECT,0.49,9,37,False,True,CORRECT,0.34,9,24,False,True,CORRECT,0.23,9,24
cost_matrix_component_nr_78_size_134_cutoff_10.0,134,4455,False,True,CORRECT,61.3,14,,False,False,CORRECT,1221.21,85,,False,True,CORRECT,1.62,14,65,False,True,CORRECT,26.180000000000003,14,75,False,True,CORRECT,2.05,14,78,True,,,600.01,0,,False,True,CORRECT,899.3199999999999,14,2633.0,False,True,CORRECT,13.82,14,2074,False,True,CORRECT,0.9,14,99,False,True,CORRECT,0.6,14,59,False,True,CORRECT,0.55,14,71
cost_matrix_component_nr_794_size_163_cutoff_10.0,163,6601,False,True,CORRECT,222.92999999999998,3,,False,False,CORRECT,20765.17,114,,False,True,CORRECT,1.23,3,6,False,True,CORRECT,2.0399999999999996,3,2,False,True,CORRECT,1.43,3,10,False,True,CORRECT,5.75,3,9.0,False,True,CORRECT,6.06,3,9.0,False,True,CORRECT,0.2,3,15,False,True,CORRECT,0.21000000000000002,3,11,False,True,CORRECT,0.24000000000000002,3,11,False,True,CORRECT,0.16,3,11
cost_matrix_component_nr_796_size_139_cutoff_10.0,139,4795,False,True,CORRECT,67.84,17,,False,False,CORRECT,111.96000000000001,73,,False,True,CORRECT,0.52,17,40,False,True,CORRECT,18.59,17,76,False,True,CORRECT,0.9,17,86,True,,,600.01,0,,False,True,CORRECT,477.0,17,1140.0,False,True,CORRECT,11.99,17,1854,False,True,CORRECT,0.44,17,51,False,True,CORRECT,0.41000000000000003,17,49,False,True,CORRECT,0.42,17,48
cost_matrix_component_nr_797_size_137_cutoff_10.0,137,4658,False,True,CORRECT,76.12,2,,False,False,CORRECT,3695.7900000000004,91,,False,True,CORRECT,0.19,2,2,False,True,CORRECT,1.82,2,2,False,True,CORRECT,0.41000000000000003,2,6,False,True,CORRECT,2.23,2,3.0,False,True,CORRECT,2.3699999999999997,2,3.0,False,True,CORRECT,0.04,2,3,False,True,CORRECT,0.04,2,3,False,True,CORRECT,0.060000000000000005,2,3,False,True,CORRECT,0.04,2,3
cost_matrix_component_nr_7_size_187_cutoff_10.0,186,8695,False,True,CORRECT,0.79,3,,False,False,CORRECT,6.08,30,,False,True,CORRECT,0.03,3,4,False,True,CORRECT,1.03,3,5,False,True,CORRECT,0.03,3,6,False,True,CORRECT,3.6199999999999997,3,21.0,False,True,CORRECT,2.5799999999999996,3,9.0,False,True,CORRECT,0.04,3,9,False,True,CORRECT,0.02,3,7,False,True,CORRECT,0.03,3,7,False,True,CORRECT,0.02,3,7
cost_matrix_component_nr_800_size_67_cutoff_10.0,65,1105,False,True,CORRECT,1.26,6,,False,False,CORRECT,8.83,36,,False,True,CORRECT,0.05,6,12,False,True,CORRECT,3.94,6,19,False,True,CORRECT,0.08,6,20,False,True,CORRECT,89.2,6,557.0,False,True,CORRECT,8.49,6,57.0,False,True,CORRECT,0.06999999999999999,6,59,False,True,CORRECT,0.03,6,27,False,True,CORRECT,0.04,6,22,False,True,CORRECT,0.04,6,22
cost_matrix_component_nr_805_size_71_cutoff_10.0,71,1242,False,True,CORRECT,0.22,5,,False,False,CORRECT,0.13,14,,False,True,CORRECT,0.02,5,9,False,True,CORRECT,1.6,5,7,False,True,CORRECT,0.02,5,17,False,True,CORRECT,3.01,5,9.0,False,True,CORRECT,2.57,5,9.0,False,True,CORRECT,0.02,5,15,False,True,CORRECT,0.01,5,6,False,True,CORRECT,0.01,5,6,False,True,CORRECT,0.01,5,6
cost_matrix_component_nr_807_size_235_cutoff_10.0,235,13747,False,True,CORRECT,1247.85,4,,True,,,3600.01,0,,False,True,CORRECT,4.24,4,7,False,True,CORRECT,12.11,4,7,False,True,CORRECT,11.1,4,25,False,True,CORRECT,6.79,4,8.0,False,True,CORRECT,7.43,4,8.0,False,True,CORRECT,0.3,4,8,False,True,CORRECT,0.18000000000000002,4,3,False,True,CORRECT,0.3,4,3,False,True,CORRECT,0.16,4,3
cost_matrix_component_nr_808_size_69_cutoff_10.0,68,1173,False,True,CORRECT,0.18000000000000002,1,,False,False,CORRECT,0.17,19,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.87,1,4.0,False,True,CORRECT,0.86,1,4.0,False,True,CORRECT,0.01,1,4,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.02,1,3,False,True,CORRECT,0.01,1,3
cost_matrix_component_nr_809_size_65_cutoff_10.0,64,1040,False,True,CORRECT,0.49,3,,False,False,CORRECT,0.58,28,,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.88,3,4,False,True,CORRECT,0.03,3,9,False,True,CORRECT,2.03,3,7.0,False,True,CORRECT,1.34,3,7.0,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.02,3,7,False,True,CORRECT,0.02,3,6,False,True,CORRECT,0.01,3,6
cost_matrix_component_nr_812_size_60_cutoff_10.0,59,885,False,True,CORRECT,0.21000000000000002,2,,False,False,CORRECT,0.4,20,,False,True,CORRECT,0.03,2,3,False,True,CORRECT,0.7,2,3,False,True,CORRECT,0.03,2,6,False,True,CORRECT,2.05,2,10.0,False,True,CORRECT,1.17,2,9.0,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.02,2,5,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.01,2,5
cost_matrix_component_nr_813_size_55_cutoff_10.0,55,742,False,True,CORRECT,0.18000000000000002,4,,False,False,CORRECT,0.09999999999999999,17,,False,True,CORRECT,0.02,4,6,False,True,CORRECT,2.13,4,11,False,True,CORRECT,0.02,4,12,False,True,CORRECT,13.64,4,115.0,False,True,CORRECT,3.59,4,49.0,False,True,CORRECT,0.03,4,49,False,True,CORRECT,0.02,4,10,False,True,CORRECT,0.02,4,10,False,True,CORRECT,0.01,4,10
cost_matrix_component_nr_815_size_65_cutoff_10.0,59,1040,False,True,CORRECT,0.26,2,,False,False,CORRECT,0.21000000000000002,18,,False,True,CORRECT,0.02,2,3,False,True,CORRECT,0.95,2,3,False,True,CORRECT,0.02,2,4,False,True,CORRECT,2.23,2,20.0,False,True,CORRECT,1.59,2,12.0,False,True,CORRECT,0.02,2,12,False,True,CORRECT,0.02,2,3,False,True,CORRECT,0.02,2,3,False,True,CORRECT,0.01,2,3
cost_matrix_component_nr_816_size_152_cutoff_10.0,152,5738,False,True,CORRECT,84.22,4,,False,False,CORRECT,36.629999999999995,62,,False,True,CORRECT,0.19,4,3,False,True,CORRECT,4.1499999999999995,4,7,False,True,CORRECT,0.37,4,8,False,True,CORRECT,32.61,4,100.0,False,True,CORRECT,5.72,4,19.0,False,True,CORRECT,0.16,4,22,False,True,CORRECT,0.06999999999999999,4,5,False,True,CORRECT,0.09999999999999999,4,5,False,True,CORRECT,0.09,4,5
cost_matrix_component_nr_819_size_61_cutoff_10.0,60,915,False,True,CORRECT,0.37,1,,False,False,CORRECT,0.37,20,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.9,1,7.0,False,True,CORRECT,0.86,1,7.0,False,True,CORRECT,0.01,1,7,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.02,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_822_size_69_cutoff_10.0,69,1173,False,True,CORRECT,1.19,5,,False,False,CORRECT,8.1,36,,False,True,CORRECT,0.05,5,11,False,True,CORRECT,1.77,5,18,False,True,CORRECT,0.06999999999999999,5,23,False,True,CORRECT,41.53,5,208.0,False,True,CORRECT,2.78,5,16.0,False,True,CORRECT,0.03,5,16,False,True,CORRECT,0.02,5,11,False,True,CORRECT,0.03,5,10,False,True,CORRECT,0.03,5,11
cost_matrix_component_nr_824_size_68_cutoff_10.0,68,1139,False,True,CORRECT,0.62,8,,False,False,CORRECT,2.65,24,,False,True,CORRECT,0.03,8,12,False,True,CORRECT,5.27,8,31,False,True,CORRECT,0.05,8,32,False,True,CORRECT,47.11,8,233.0,False,True,CORRECT,3.5799999999999996,8,18.0,False,True,CORRECT,0.02,8,18,False,True,CORRECT,0.03,8,18,False,True,CORRECT,0.02,8,13,False,True,CORRECT,0.03,8,15
cost_matrix_component_nr_837_size_122_cutoff_10.0,120,3690,False,True,CORRECT,12.51,14,,False,False,CORRECT,0.47000000000000003,20,,False,True,CORRECT,0.03,14,14,False,True,CORRECT,4.49,14,8,False,True,CORRECT,0.08,14,30,False,True,CORRECT,24.16,14,46.0,False,True,CORRECT,9.37,14,19.0,False,True,CORRECT,0.05,14,19,False,True,CORRECT,0.03,14,17,False,True,CORRECT,0.03,14,10,False,True,CORRECT,0.02,14,15
cost_matrix_component_nr_838_size_56_cutoff_10.0,54,770,False,True,CORRECT,0.4,5,,False,False,CORRECT,1.42,25,,False,True,CORRECT,0.03,5,15,False,True,CORRECT,2.6799999999999997,5,19,False,True,CORRECT,0.04,5,20,False,True,CORRECT,23.51,5,216.0,False,True,CORRECT,3.3,5,33.0,False,True,CORRECT,0.02,5,33,False,True,CORRECT,0.03,5,26,False,True,CORRECT,0.03,5,23,False,True,CORRECT,0.03,5,23
cost_matrix_component_nr_843_size_62_cutoff_10.0,62,945,False,True,CORRECT,0.55,7,,False,False,CORRECT,2.32,23,,False,True,CORRECT,0.04,7,16,False,True,CORRECT,3.84,7,22,False,True,CORRECT,0.05,7,23,False,True,CORRECT,104.51,7,859.0,False,True,CORRECT,25.26,7,195.0,False,True,CORRECT,0.12,7,202,False,True,CORRECT,0.03,7,28,False,True,CORRECT,0.04,7,27,False,True,CORRECT,0.03,7,27
cost_matrix_component_nr_844_size_54_cutoff_10.0,51,715,False,True,CORRECT,0.28,2,,False,False,CORRECT,0.33,20,,False,True,CORRECT,0.03,2,5,False,True,CORRECT,0.52,2,2,False,True,CORRECT,0.02,2,6,False,True,CORRECT,1.73,2,7.0,False,True,CORRECT,1.41,2,7.0,False,True,CORRECT,0.01,2,10,False,True,CORRECT,0.01,2,7,False,True,CORRECT,0.02,2,7,False,True,CORRECT,0.02,2,7
cost_matrix_component_nr_847_size_59_cutoff_10.0,55,855,False,True,CORRECT,0.05,0,,False,False,CORRECT,0.34,18,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.53,0,3.0,False,True,CORRECT,0.51,0,3.0,False,True,CORRECT,0.01,0,3,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_851_size_69_cutoff_10.0,68,1173,False,True,CORRECT,0.04,0,,False,False,CORRECT,0.11,12,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.47000000000000003,0,2.0,False,True,CORRECT,0.49,0,2.0,False,True,CORRECT,0.01,0,2,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_855_size_112_cutoff_10.0,112,3108,False,True,CORRECT,18.87,13,,False,False,CORRECT,38.53,59,,False,True,CORRECT,0.79,13,48,False,True,CORRECT,13.15,13,55,False,True,CORRECT,1.09,13,75,True,,,600.01,0,,False,True,CORRECT,230.85,13,746.0,False,True,CORRECT,3.5199999999999996,13,1047,False,True,CORRECT,0.27,13,80,False,True,CORRECT,0.27,13,56,False,True,CORRECT,0.24000000000000002,13,56
cost_matrix_component_nr_863_size_50_cutoff_10.0,50,612,False,True,CORRECT,0.29000000000000004,3,,False,False,CORRECT,0.74,24,,False,True,CORRECT,0.02,3,6,False,True,CORRECT,1.17,3,9,False,True,CORRECT,0.02,3,10,False,True,CORRECT,5.569999999999999,3,57.0,False,True,CORRECT,2.05,3,27.0,False,True,CORRECT,0.03,3,27,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.02,3,7,False,True,CORRECT,0.01,3,7
cost_matrix_component_nr_864_size_52_cutoff_10.0,52,663,False,True,CORRECT,0.31,5,,False,False,CORRECT,0.84,21,,False,True,CORRECT,0.02,5,7,False,True,CORRECT,2.26,5,11,False,True,CORRECT,0.02,5,12,False,True,CORRECT,24.98,5,218.0,False,True,CORRECT,5.279999999999999,5,53.0,False,True,CORRECT,0.03,5,53,False,True,CORRECT,0.02,5,9,False,True,CORRECT,0.02,5,9,False,True,CORRECT,0.02,5,9
cost_matrix_component_nr_866_size_54_cutoff_10.0,53,715,False,True,CORRECT,0.04,0,,False,False,CORRECT,0.09999999999999999,14,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.73,0,4.0,False,True,CORRECT,0.65,0,4.0,False,True,CORRECT,0.01,0,4,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_869_size_55_cutoff_10.0,54,742,False,True,CORRECT,0.22,6,,False,False,CORRECT,0.22,19,,False,True,CORRECT,0.02,6,6,False,True,CORRECT,2.6199999999999997,6,12,False,True,CORRECT,0.03,6,13,False,True,CORRECT,40.01,6,370.0,False,True,CORRECT,8.42,6,103.0,False,True,CORRECT,0.04,6,103,False,True,CORRECT,0.01,6,18,False,True,CORRECT,0.02,6,17,False,True,CORRECT,0.02,6,17
cost_matrix_component_nr_879_size_55_cutoff_10.0,55,742,False,True,CORRECT,0.67,5,,False,False,CORRECT,0.72,27,,False,True,CORRECT,0.03,5,7,False,True,CORRECT,0.86,5,7,False,True,CORRECT,0.04,5,21,False,True,CORRECT,10.33,5,44.0,False,True,CORRECT,2.86,5,21.0,False,True,CORRECT,0.03,5,34,False,True,CORRECT,0.01,5,13,False,True,CORRECT,0.03,5,12,False,True,CORRECT,0.02,5,12
cost_matrix_component_nr_888_size_53_cutoff_10.0,50,689,False,True,CORRECT,0.23,3,,False,False,CORRECT,0.77,20,,False,True,CORRECT,0.01,3,5,False,True,CORRECT,1.17,3,8,False,True,CORRECT,0.02,3,9,False,True,CORRECT,3.11,3,34.0,False,True,CORRECT,1.66,3,17.0,False,True,CORRECT,0.01,3,17,False,True,CORRECT,0.01,3,8,False,True,CORRECT,0.02,3,8,False,True,CORRECT,0.01,3,8
cost_matrix_component_nr_889_size_107_cutoff_10.0,107,2835,False,True,CORRECT,50.919999999999995,18,,False,False,CORRECT,37.269999999999996,46,,False,True,CORRECT,0.06999999999999999,18,10,False,True,CORRECT,12.2,18,49,False,True,CORRECT,0.34,18,50,True,,,600.01,0,,False,True,CORRECT,124.73,18,411.0,False,True,CORRECT,1.3,18,457,False,True,CORRECT,0.05,18,11,False,True,CORRECT,0.060000000000000005,18,12,False,True,CORRECT,0.060000000000000005,18,13
cost_matrix_component_nr_88_size_55_cutoff_10.0,55,742,False,True,CORRECT,0.55,7,,False,False,CORRECT,0.6,26,,False,True,CORRECT,0.05,7,17,False,True,CORRECT,2.6399999999999997,7,18,False,True,CORRECT,0.04,7,27,False,True,CORRECT,106.89,7,462.0,False,True,CORRECT,10.18,7,88.0,False,True,CORRECT,0.06999999999999999,7,104,False,True,CORRECT,0.02,7,16,False,True,CORRECT,0.02,7,14,False,True,CORRECT,0.02,7,15
cost_matrix_component_nr_894_size_53_cutoff_10.0,52,689,False,True,CORRECT,0.44,5,,False,False,CORRECT,0.39,23,,False,True,CORRECT,0.03,5,14,False,True,CORRECT,1.77,5,20,False,True,CORRECT,0.04,5,21,False,True,CORRECT,34.699999999999996,5,262.0,False,True,CORRECT,4.22,5,33.0,False,True,CORRECT,0.05,5,79,False,True,CORRECT,0.02,5,19,False,True,CORRECT,0.03,5,19,False,True,CORRECT,0.02,5,19
cost_matrix_component_nr_912_size_52_cutoff_10.0,51,663,False,True,CORRECT,0.33,2,,False,False,CORRECT,0.58,22,,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.86,2,5,False,True,CORRECT,0.01,2,6,False,True,CORRECT,1.94,2,22.0,False,True,CORRECT,1.06,2,12.0,False,True,CORRECT,0.01,2,12,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.01,2,4
cost_matrix_component_nr_914_size_75_cutoff_10.0,75,1387,False,True,CORRECT,0.04,1,,False,False,CORRECT,0.09,13,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.95,1,8.0,False,True,CORRECT,1.04,1,8.0,False,True,CORRECT,0.01,1,8,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_915_size_68_cutoff_10.0,66,1139,False,True,CORRECT,0.05,3,,False,False,CORRECT,0.11,12,,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.8,3,9,False,True,CORRECT,0.01,3,10,False,True,CORRECT,3.3,3,43.0,False,True,CORRECT,1.93,3,20.0,False,True,CORRECT,0.01,3,20,False,True,CORRECT,0.01,3,9,False,True,CORRECT,0.01,3,9,False,True,CORRECT,0.01,3,10
cost_matrix_component_nr_916_size_70_cutoff_10.0,70,1207,False,True,CORRECT,0.05,2,,False,False,CORRECT,0.12,16,,False,True,CORRECT,0.01,2,3,False,True,CORRECT,0.61,2,4,False,True,CORRECT,0.01,2,5,False,True,CORRECT,1.76,2,22.0,False,True,CORRECT,1.12,2,7.0,False,True,CORRECT,0.01,2,7,False,True,CORRECT,0.01,2,6,False,True,CORRECT,0.01,2,6,False,True,CORRECT,0.01,2,6
cost_matrix_component_nr_917_size_70_cutoff_10.0,67,1207,False,True,CORRECT,0.04,2,,False,False,CORRECT,0.060000000000000005,9,,False,True,CORRECT,0.01,2,4,False,True,CORRECT,0.35000000000000003,2,2,False,True,CORRECT,0.01,2,5,False,True,CORRECT,1.44,2,9.0,False,True,CORRECT,1.3800000000000001,2,9.0,False,True,CORRECT,0.01,2,21,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.01,2,9
cost_matrix_component_nr_918_size_52_cutoff_10.0,52,663,False,True,CORRECT,0.45,8,,False,False,CORRECT,0.74,26,,False,True,CORRECT,0.02,8,9,False,True,CORRECT,2.7199999999999998,8,26,False,True,CORRECT,0.04,8,21,False,True,CORRECT,148.54,8,664.0,False,True,CORRECT,2.48,8,12.0,False,True,CORRECT,0.02,8,12,False,True,CORRECT,0.02,8,9,False,True,CORRECT,0.02,8,9,False,True,CORRECT,0.02,8,9
cost_matrix_component_nr_921_size_68_cutoff_10.0,68,1139,False,True,CORRECT,0.13,2,,False,False,CORRECT,0.13,15,,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.92,2,3,False,True,CORRECT,0.01,2,4,False,True,CORRECT,2.2699999999999996,2,21.0,False,True,CORRECT,1.2,2,10.0,False,True,CORRECT,0.02,2,10,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2,False,True,CORRECT,0.01,2,2
cost_matrix_component_nr_922_size_50_cutoff_10.0,50,612,False,True,CORRECT,0.35000000000000003,4,,False,False,CORRECT,0.58,25,,False,True,CORRECT,0.02,4,3,False,True,CORRECT,1.31,4,9,False,True,CORRECT,0.02,4,10,False,True,CORRECT,5.92,4,39.0,False,True,CORRECT,3.19,4,23.0,False,True,CORRECT,0.03,4,38,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.02,4,8,False,True,CORRECT,0.01,4,9
cost_matrix_component_nr_923_size_70_cutoff_10.0,69,1207,False,True,CORRECT,0.05,3,,False,False,CORRECT,0.11,16,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.5,3,3,False,True,CORRECT,0.01,3,4,False,True,CORRECT,1.58,3,18.0,False,True,CORRECT,1.34,3,7.0,False,True,CORRECT,0.01,3,7,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6,False,True,CORRECT,0.01,3,6
cost_matrix_component_nr_924_size_68_cutoff_10.0,68,1139,False,True,CORRECT,0.060000000000000005,0,,False,False,CORRECT,0.2,17,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.5,0,2.0,False,True,CORRECT,0.51,0,2.0,False,True,CORRECT,0.01,0,2,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_926_size_59_cutoff_10.0,59,855,False,True,CORRECT,0.3,6,,False,False,CORRECT,0.06999999999999999,12,,False,True,CORRECT,0.01,6,2,False,True,CORRECT,2.1799999999999997,6,11,False,True,CORRECT,0.01,6,12,False,True,CORRECT,37.01,6,205.0,False,True,CORRECT,2.13,6,11.0,False,True,CORRECT,0.01,6,11,False,True,CORRECT,0.01,6,3,False,True,CORRECT,0.01,6,3,False,True,CORRECT,0.01,6,3
cost_matrix_component_nr_927_size_70_cutoff_10.0,64,1207,False,True,CORRECT,0.04,0,,False,False,CORRECT,0.08,8,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.8200000000000001,0,4.0,False,True,CORRECT,0.78,0,4.0,False,True,CORRECT,0.01,0,4,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_929_size_70_cutoff_10.0,68,1207,False,True,CORRECT,0.04,0,,False,False,CORRECT,0.17,20,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.5,0,2.0,False,True,CORRECT,0.51,0,2.0,False,True,CORRECT,0.01,0,2,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_92_size_194_cutoff_10.0,194,9360,False,True,CORRECT,322.43,1,,True,,,3600.01,0,,False,True,CORRECT,0.060000000000000005,1,0,False,True,CORRECT,0.04,1,0,False,True,CORRECT,0.060000000000000005,1,0,False,True,CORRECT,2.3,1,5.0,False,True,CORRECT,2.3299999999999996,1,5.0,False,True,CORRECT,0.09999999999999999,1,5,False,True,CORRECT,0.14,1,4,False,True,CORRECT,0.18000000000000002,1,4,False,True,CORRECT,0.17,1,4
cost_matrix_component_nr_931_size_52_cutoff_10.0,52,663,False,True,CORRECT,0.56,4,,False,False,CORRECT,0.88,27,,False,True,CORRECT,0.02,4,8,False,True,CORRECT,1.18,4,11,False,True,CORRECT,0.02,4,13,False,True,CORRECT,13.379999999999999,4,67.0,False,True,CORRECT,1.81,4,14.0,False,True,CORRECT,0.01,4,14,False,True,CORRECT,0.02,4,10,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.02,4,10
cost_matrix_component_nr_932_size_66_cutoff_10.0,64,1072,False,True,CORRECT,0.13,3,,False,False,CORRECT,0.09,11,,False,True,CORRECT,0.01,3,4,False,True,CORRECT,0.44,3,4,False,True,CORRECT,0.01,3,5,False,True,CORRECT,1.41,3,11.0,False,True,CORRECT,1.43,3,11.0,False,True,CORRECT,0.01,3,11,False,True,CORRECT,0.01,3,8,False,True,CORRECT,0.01,3,8,False,True,CORRECT,0.01,3,8
cost_matrix_component_nr_934_size_68_cutoff_10.0,68,1139,False,True,CORRECT,0.060000000000000005,1,,False,False,CORRECT,0.2,18,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.66,1,3.0,False,True,CORRECT,0.68,1,3.0,False,True,CORRECT,0.01,1,3,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_935_size_69_cutoff_10.0,68,1173,False,True,CORRECT,0.05,0,,False,False,CORRECT,0.16,17,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.65,0,3.0,False,True,CORRECT,0.62,0,3.0,False,True,CORRECT,0.01,0,3,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_936_size_71_cutoff_10.0,69,1242,False,True,CORRECT,0.03,0,,False,False,CORRECT,0.09999999999999999,10,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.85,0,4.0,False,True,CORRECT,0.88,0,4.0,False,True,CORRECT,0.01,0,4,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_937_size_59_cutoff_10.0,59,855,False,True,CORRECT,0.86,5,,False,False,CORRECT,1.8800000000000001,30,,False,True,CORRECT,0.03,5,5,False,True,CORRECT,0.77,5,5,False,True,CORRECT,0.04,5,16,False,True,CORRECT,2.57,5,10.0,False,True,CORRECT,1.77,5,10.0,False,True,CORRECT,0.02,5,10,False,True,CORRECT,0.01,5,2,False,True,CORRECT,0.01,5,2,False,True,CORRECT,0.01,5,2
cost_matrix_component_nr_938_size_52_cutoff_10.0,50,663,False,True,CORRECT,0.28,4,,False,False,CORRECT,0.66,24,,False,True,CORRECT,0.02,4,8,False,True,CORRECT,0.89,4,8,False,True,CORRECT,0.02,4,14,False,True,CORRECT,9.48,4,45.0,False,True,CORRECT,2.3299999999999996,4,24.0,False,True,CORRECT,0.02,4,24,False,True,CORRECT,0.01,4,10,False,True,CORRECT,0.02,4,10,False,True,CORRECT,0.01,4,10
cost_matrix_component_nr_939_size_70_cutoff_10.0,70,1207,False,True,CORRECT,0.05,0,,False,False,CORRECT,0.11,10,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.6900000000000001,0,3.0,False,True,CORRECT,0.64,0,3.0,False,True,CORRECT,0.01,0,3,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_93_size_114_cutoff_10.0,110,3220,False,True,CORRECT,7.8,2,,False,False,CORRECT,2.7899999999999996,35,,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,0.01,2,0,False,True,CORRECT,1.91,2,10.0,False,True,CORRECT,1.85,2,10.0,False,True,CORRECT,0.03,2,10,False,True,CORRECT,0.02,2,4,False,True,CORRECT,0.03,2,4,False,True,CORRECT,0.02,2,4
cost_matrix_component_nr_948_size_104_cutoff_10.0,104,2678,False,True,CORRECT,6.55,3,,False,False,CORRECT,1.29,31,,False,True,CORRECT,0.04,3,2,False,True,CORRECT,2.0199999999999996,3,6,False,True,CORRECT,0.05,3,7,False,True,CORRECT,11.7,3,59.0,False,True,CORRECT,3.4499999999999997,3,17.0,False,True,CORRECT,0.04,3,17,False,True,CORRECT,0.03,3,4,False,True,CORRECT,0.02,3,4,False,True,CORRECT,0.03,3,4
cost_matrix_component_nr_949_size_74_cutoff_10.0,74,1350,False,True,CORRECT,3.46,14,,False,False,CORRECT,2.13,36,,False,True,CORRECT,0.19,14,50,False,True,CORRECT,12.23,14,51,False,True,CORRECT,0.28,14,104,False,True,CORRECT,1017.85,14,3301.0,False,True,CORRECT,149.2,14,664.0,False,True,CORRECT,0.51,14,529,False,True,CORRECT,0.13,14,77,False,True,CORRECT,0.09999999999999999,14,53,False,True,CORRECT,0.09999999999999999,14,53
cost_matrix_component_nr_950_size_71_cutoff_10.0,71,1242,False,True,CORRECT,1.96,3,,False,False,CORRECT,0.9400000000000001,29,,False,True,CORRECT,0.02,3,2,False,True,CORRECT,0.7,3,2,False,True,CORRECT,0.04,3,10,False,True,CORRECT,2.8299999999999996,3,9.0,False,True,CORRECT,1.89,3,9.0,False,True,CORRECT,0.02,3,11,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.02,3,5,False,True,CORRECT,0.02,3,5
cost_matrix_component_nr_951_size_57_cutoff_10.0,57,798,False,True,CORRECT,0.48,7,,False,False,CORRECT,0.79,25,,False,True,CORRECT,0.09,7,45,False,True,CORRECT,4.72,7,33,False,True,CORRECT,0.08,7,42,False,True,CORRECT,80.28,7,353.0,False,True,CORRECT,27.290000000000003,7,149.0,False,True,CORRECT,0.06999999999999999,7,127,False,True,CORRECT,0.08,7,95,False,True,CORRECT,0.05,7,38,False,True,CORRECT,0.04,7,39
cost_matrix_component_nr_958_size_60_cutoff_10.0,60,885,False,True,CORRECT,0.8200000000000001,3,,False,False,CORRECT,0.98,28,,False,True,CORRECT,0.03,3,7,False,True,CORRECT,1.05,3,5,False,True,CORRECT,0.04,3,10,False,True,CORRECT,2.48,3,8.0,False,True,CORRECT,2.15,3,8.0,False,True,CORRECT,0.03,3,21,False,True,CORRECT,0.02,3,11,False,True,CORRECT,0.03,3,11,False,True,CORRECT,0.02,3,11
cost_matrix_component_nr_95_size_134_cutoff_10.0,134,4455,False,True,CORRECT,65.61,13,,False,False,CORRECT,269.78,78,,False,True,CORRECT,0.48,13,28,False,True,CORRECT,10.0,13,34,False,True,CORRECT,1.49,13,66,False,True,CORRECT,935.3,13,1394.0,False,True,CORRECT,188.94,13,433.0,False,True,CORRECT,4.27,13,887,False,True,CORRECT,0.22,13,33,False,True,CORRECT,0.3,13,32,False,True,CORRECT,0.3,13,32
cost_matrix_component_nr_963_size_58_cutoff_10.0,55,826,False,True,CORRECT,0.58,5,,False,False,CORRECT,0.46,23,,False,True,CORRECT,0.02,5,7,False,True,CORRECT,2.03,5,18,False,True,CORRECT,0.04,5,19,False,True,CORRECT,20.89,5,171.0,False,True,CORRECT,6.09,5,47.0,False,True,CORRECT,0.060000000000000005,5,89,False,True,CORRECT,0.01,5,13,False,True,CORRECT,0.02,5,13,False,True,CORRECT,0.02,5,13
cost_matrix_component_nr_964_size_54_cutoff_10.0,54,715,False,True,CORRECT,0.3,8,,False,False,CORRECT,0.08,14,,False,True,CORRECT,0.01,8,8,False,True,CORRECT,2.36,8,8,False,True,CORRECT,0.03,8,24,False,True,CORRECT,3.3899999999999997,8,13.0,False,True,CORRECT,2.51,8,13.0,False,True,CORRECT,0.01,8,13,False,True,CORRECT,0.01,8,9,False,True,CORRECT,0.01,8,7,False,True,CORRECT,0.01,8,9
cost_matrix_component_nr_96_size_139_cutoff_10.0,139,4795,False,True,CORRECT,68.86,13,,False,False,CORRECT,1353.55,88,,False,True,CORRECT,0.53,13,37,False,True,CORRECT,20.57,13,62,False,True,CORRECT,0.78,13,72,True,,,600.01,0,,False,True,CORRECT,616.73,13,1870.0,False,True,CORRECT,12.799999999999999,13,1624,False,True,CORRECT,0.55,13,61,False,True,CORRECT,0.35000000000000003,13,36,False,True,CORRECT,0.4,13,41
cost_matrix_component_nr_970_size_96_cutoff_10.0,95,2280,False,True,CORRECT,1.24,11,,False,False,CORRECT,0.36,17,,False,True,CORRECT,0.02,11,20,False,True,CORRECT,9.15,11,33,False,True,CORRECT,0.01,11,34,True,,,600.01,0,,False,True,CORRECT,100.88000000000001,11,537.0,False,True,CORRECT,0.77,11,537,False,True,CORRECT,0.01,11,25,False,True,CORRECT,0.02,11,25,False,True,CORRECT,0.02,11,26
cost_matrix_component_nr_974_size_62_cutoff_10.0,61,945,False,True,CORRECT,0.2,4,,False,False,CORRECT,0.11,11,,False,True,CORRECT,0.01,4,5,False,True,CORRECT,1.23,4,5,False,True,CORRECT,0.02,4,11,False,True,CORRECT,2.4099999999999997,4,8.0,False,True,CORRECT,1.57,4,8.0,False,True,CORRECT,0.01,4,8,False,True,CORRECT,0.01,4,6,False,True,CORRECT,0.02,4,6,False,True,CORRECT,0.01,4,6
cost_matrix_component_nr_978_size_92_cutoff_10.0,90,2093,False,True,CORRECT,5.819999999999999,11,,False,False,CORRECT,0.53,23,,False,True,CORRECT,0.12,11,31,False,True,CORRECT,9.03,11,42,False,True,CORRECT,0.13,11,43,True,,,600.01,0,,False,True,CORRECT,91.95,11,451.0,False,True,CORRECT,0.53,11,451,False,True,CORRECT,0.09999999999999999,11,43,False,True,CORRECT,0.09,11,31,False,True,CORRECT,0.06999999999999999,11,42
cost_matrix_component_nr_979_size_79_cutoff_10.0,79,1540,False,True,CORRECT,0.41000000000000003,3,,False,False,CORRECT,0.09,10,,False,True,CORRECT,0.01,3,2,False,True,CORRECT,0.59,3,2,False,True,CORRECT,0.01,3,5,False,True,CORRECT,2.34,3,6.0,False,True,CORRECT,1.59,3,6.0,False,True,CORRECT,0.02,3,6,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3,False,True,CORRECT,0.01,3,3
cost_matrix_component_nr_97_size_116_cutoff_10.0,116,3335,False,True,CORRECT,33.6,20,,False,False,CORRECT,9.06,50,,False,True,CORRECT,0.27,20,23,False,True,CORRECT,1.43,20,3,False,True,CORRECT,0.58,20,73,False,True,CORRECT,15.36,20,26.0,False,True,CORRECT,14.24,20,26.0,False,True,CORRECT,0.59,20,160,False,True,CORRECT,0.12,20,19,False,True,CORRECT,0.12,20,15,False,True,CORRECT,0.09999999999999999,20,15
cost_matrix_component_nr_980_size_52_cutoff_10.0,52,663,False,True,CORRECT,0.23,6,,False,False,CORRECT,0.37,22,,False,True,CORRECT,0.04,6,18,False,True,CORRECT,2.9099999999999997,6,21,False,True,CORRECT,0.03,6,22,False,True,CORRECT,70.22,6,466.0,False,True,CORRECT,17.23,6,138.0,False,True,CORRECT,0.03,6,61,False,True,CORRECT,0.02,6,20,False,True,CORRECT,0.03,6,20,False,True,CORRECT,0.02,6,20
cost_matrix_component_nr_981_size_50_cutoff_10.0,50,612,False,True,CORRECT,0.29000000000000004,4,,False,False,CORRECT,1.58,25,,False,True,CORRECT,0.02,4,2,False,True,CORRECT,1.55,4,14,False,True,CORRECT,0.03,4,16,False,True,CORRECT,14.6,4,70.0,False,True,CORRECT,1.31,4,11.0,False,True,CORRECT,0.02,4,11,False,True,CORRECT,0.01,4,4,False,True,CORRECT,0.01,4,4,False,True,CORRECT,0.01,4,4
cost_matrix_component_nr_982_size_68_cutoff_10.0,67,1139,False,True,CORRECT,0.05,2,,False,False,CORRECT,0.11,15,,False,True,CORRECT,0.01,2,5,False,True,CORRECT,0.52,2,5,False,True,CORRECT,0.01,2,6,False,True,CORRECT,1.4,2,19.0,False,True,CORRECT,1.61,2,19.0,False,True,CORRECT,0.01,2,19,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.01,2,9,False,True,CORRECT,0.01,2,9
cost_matrix_component_nr_983_size_71_cutoff_10.0,71,1242,False,True,CORRECT,0.06999999999999999,1,,False,False,CORRECT,0.15000000000000002,16,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.86,1,4.0,False,True,CORRECT,0.8200000000000001,1,4.0,False,True,CORRECT,0.01,1,4,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_987_size_81_cutoff_10.0,81,1620,False,True,CORRECT,7.68,8,,False,False,CORRECT,14.44,48,,False,True,CORRECT,0.09,8,12,False,True,CORRECT,1.29,8,6,False,True,CORRECT,0.18000000000000002,8,39,False,True,CORRECT,5.29,8,13.0,False,True,CORRECT,5.21,8,13.0,False,True,CORRECT,0.19,8,121,False,True,CORRECT,0.04,8,14,False,True,CORRECT,0.05,8,14,False,True,CORRECT,0.05,8,15
cost_matrix_component_nr_989_size_71_cutoff_10.0,71,1242,False,True,CORRECT,0.08,0,,False,False,CORRECT,0.5700000000000001,22,,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.56,0,2.0,False,True,CORRECT,0.49,0,2.0,False,True,CORRECT,0.01,0,2,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0,False,True,CORRECT,0.01,0,0
cost_matrix_component_nr_98_size_61_cutoff_10.0,61,915,False,True,CORRECT,0.72,6,,False,False,CORRECT,5.06,27,,False,True,CORRECT,0.03,6,12,False,True,CORRECT,2.5599999999999996,6,21,False,True,CORRECT,0.04,6,22,False,True,CORRECT,91.74000000000001,6,666.0,False,True,CORRECT,5.75,6,50.0,False,True,CORRECT,0.04,6,50,False,True,CORRECT,0.03,6,19,False,True,CORRECT,0.03,6,16,False,True,CORRECT,0.03,6,16
cost_matrix_component_nr_998_size_53_cutoff_10.0,51,689,False,True,CORRECT,0.11,1,,False,False,CORRECT,0.09,14,,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,0.01,1,0,False,True,CORRECT,1.18,1,8.0,False,True,CORRECT,1.21,1,8.0,False,True,CORRECT,0.01,1,8,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2,False,True,CORRECT,0.01,1,2
cost_matrix_component_nr_9_size_178_cutoff_10.0,176,7876,False,True,CORRECT,27.060000000000002,8,,False,False,CORRECT,26.42,62,,False,True,CORRECT,0.39,8,10,False,True,CORRECT,10.27,8,29,False,True,CORRECT,0.77,8,30,False,True,CORRECT,933.0699999999999,8,2009.0,False,True,CORRECT,9.41,8,30.0,False,True,CORRECT,0.24000000000000002,8,30,False,True,CORRECT,0.24000000000000002,8,12,False,True,CORRECT,0.22,8,11,False,True,CORRECT,0.15000000000000002,8,11


==> clusters33.csv <==
instance,cvd__pre_nodes,cvd__post_nodes,cvd__pre_edges,cvd__post_edges,cvd__k,cvd__clusters,cvd__mean_cluster_size,cvd__geo_cluster_size,cvd__pre_cluster_coeff,cvd__post_cluster_coeff,2cvd__pre_nodes,2cvd__post_nodes,2cvd__pre_edges,2cvd__post_edges,2cvd__k,2cvd__clusters,2cvd__mean_cluster_size,2cvd__geo_cluster_size,2cvd__pre_cluster_coeff,2cvd__post_cluster_coeff
cost_matrix_component_nr_1003_size_62_cutoff_10.0,62,43,624,272,19,5,8.6,5.29950439126603,0.544585,0.873665,62,55,624,534,7,2,27.5,21.2132034355964,0.544585,0.576046
cost_matrix_component_nr_1004_size_106_cutoff_10.0,104,81,1836,1391,23,10,8.1,2.86081824760344,0.69548,0.958251,104,88,1836,1520,16,4,22,11.8622288291325,0.69548,0.825766
cost_matrix_component_nr_1005_size_64_cutoff_10.0,62,43,665,436,19,4,10.75,5.51338084183755,0.576409,0.922129,62,60,665,640,2,4,15,6.39931171759015,0.576409,0.602453
cost_matrix_component_nr_1007_size_53_cutoff_10.0,53,34,454,197,19,6,5.66666666666667,3.23209518242009,0.548912,0.88381,53,49,454,399,4,4,12.25,6.35594365562253,0.548912,0.572962
cost_matrix_component_nr_1010_size_108_cutoff_10.0,108,41,1906,183,67,6,6.83333333333333,4.82386439636373,0.34461,0.825714,108,80,1906,1370,28,2,40,12.4899959967968,0.34461,0.363502
cost_matrix_component_nr_1011_size_61_cutoff_10.0,61,45,603,352,16,6,7.5,3.35573791293795,0.656174,0.895642,61,58,603,550,3,4,14.5,6.82912111954709,0.656174,0.702341
cost_matrix_component_nr_1019_size_126_cutoff_10.0,126,59,2598,577,67,14,4.21428571428571,2.17265477194859,0.345021,0.939647,126,108,2598,2226,18,3,36,5.94392195276313,0.345021,0.356695
cost_matrix_component_nr_1021_size_78_cutoff_10.0,78,50,990,453,28,5,10,4.93125548855168,0.641321,0.914472,78,70,990,891,8,4,17.5,5.7681547759425,0.641321,0.663048
cost_matrix_component_nr_1022_size_103_cutoff_10.0,103,46,1733,446,57,5,9.2,3.83729038325061,0.483784,0.913999,103,85,1733,1141,18,4,21.25,9.62604130828883,0.483784,0.541219
cost_matrix_component_nr_1026_size_133_cutoff_10.0,133,63,2896,330,70,11,5.72727272727273,3.87463587560982,0.385738,0.876612,133,112,2896,2474,21,3,37.3333333333333,11.2924323465723,0.385738,0.43343
cost_matrix_component_nr_1028_size_55_cutoff_10.0,52,39,490,276,13,6,6.5,4.1307628689032,0.660898,0.90693,52,51,490,488,1,6,8.5,4.52355535985577,0.660898,0.661947
cost_matrix_component_nr_1032_size_115_cutoff_10.0,115,52,2163,170,63,13,4,2.51773005658028,0.416837,0.793313,115,89,2163,1791,26,2,44.5,18.4390889145858,0.416837,0.453517
cost_matrix_component_nr_1033_size_89_cutoff_10.0,89,45,1292,39,44,25,1.8,1.50156936726475,0.438708,0.559322,89,78,1292,1141,11,5,15.6,3.43179542190258,0.438708,0.466065
cost_matrix_component_nr_1038_size_216_cutoff_10.0,216,216,7662,7662,0,1,216,216,0.326962,0.326962,216,186,7662,7151,30,3,62,9.6548938460563,0.326962,0.344487
cost_matrix_component_nr_1044_size_50_cutoff_10.0,50,35,404,142,15,7,5,3.90408355273374,0.541347,0.857787,50,47,404,344,3,6,7.83333333333333,4.36449454388689,0.541347,0.557234
cost_matrix_component_nr_104_size_112_cutoff_10.0,109,71,2051,1159,38,9,7.88888888888889,3.56135961476974,0.579406,0.957308,109,91,2051,1765,18,9,10.1111111111111,2.89761230266939,0.579406,0.651441
cost_matrix_component_nr_1057_size_87_cutoff_10.0,87,46,1234,378,41,7,6.57142857142857,3.28861726856352,0.469425,0.915323,87,75,1234,1080,12,4,18.75,6.25829945393573,0.469425,0.537165
cost_matrix_component_nr_1059_size_55_cutoff_10.0,55,24,490,65,31,8,3,2.00770772888871,0.336487,0.796875,55,40,490,371,15,2,20,6.2449979983984,0.336487,0.402504
cost_matrix_component_nr_1069_size_94_cutoff_10.0,94,71,1442,903,23,9,7.88888888888889,2.69261816067896,0.720141,0.934258,94,85,1442,1258,9,8,10.625,3.21534274653688,0.720141,0.775238
cost_matrix_component_nr_1076_size_75_cutoff_10.0,75,46,915,278,29,7,6.57142857142857,3.87966532655626,0.502948,0.88729,75,65,915,658,10,4,16.25,8.2930691216339,0.502948,0.540143
cost_matrix_component_nr_108_size_93_cutoff_10.0,89,50,1411,496,39,10,5,2.13675223444443,0.644857,0.932264,89,86,1411,1315,3,4,21.5,6.44741959094125,0.644857,0.643763
cost_matrix_component_nr_1093_size_78_cutoff_10.0,77,41,990,175,36,10,4.1,2.61033511928573,0.486845,0.863654,77,61,990,774,16,3,20.3333333333333,11.186889420814,0.486845,0.56629
cost_matrix_component_nr_109_size_81_cutoff_10.0,78,57,1069,563,21,10,5.7,2.83267954962224,0.692714,0.936084,78,76,1069,1055,2,6,12.6666666666667,6.40897935242015,0.692714,0.695785
cost_matrix_component_nr_1108_size_64_cutoff_10.0,64,53,665,405,11,11,4.81818181818182,2.76312045493107,0.744689,0.924242,64,57,665,560,7,9,6.33333333333333,2.84368513861474,0.744689,0.804742
cost_matrix_component_nr_1112_size_78_cutoff_10.0,78,30,990,84,48,8,3.75,2.6936995469897,0.280375,0.782946,78,59,990,743,19,1,59,59,0.280375,0.299939
cost_matrix_component_nr_111_size_78_cutoff_10.0,78,49,990,450,29,10,4.9,2.47543412871375,0.538445,0.931287,78,62,990,623,16,4,15.5,5.47570348915369,0.538445,0.706482
cost_matrix_component_nr_1123_size_61_cutoff_10.0,55,29,603,105,26,8,3.625,2.40520585751785,0.471855,0.842342,55,53,603,597,2,3,17.6666666666667,8.14325284978472,0.471855,0.480833
cost_matrix_component_nr_1126_size_65_cutoff_10.0,58,35,686,298,23,4,8.75,3.8943229049609,0.514885,0.904929,58,55,686,623,3,2,27.5,22,0.514885,0.529507
cost_matrix_component_nr_1130_size_159_cutoff_10.0,159,71,4145,599,88,11,6.45454545454545,3.58819324992825,0.353231,0.920646,159,126,4145,3427,33,4,31.5,5.1800401282227,0.353231,0.386034
cost_matrix_component_nr_115_size_79_cutoff_10.0,74,35,1016,222,39,7,5,2.9653098171939,0.445721,0.900202,74,63,1016,877,11,6,10.5,3.29165657837423,0.445721,0.494103
cost_matrix_component_nr_1164_size_56_cutoff_10.0,51,42,508,342,9,7,6,3.37539761759893,0.768657,0.919633,51,51,508,508,0,6,8.5,4.72217636169034,0.768657,0.768657
cost_matrix_component_nr_116_size_152_cutoff_10.0,152,96,3787,1793,56,13,7.38461538461539,2.85722614640905,0.615392,0.964689,152,139,3787,3528,13,9,15.4444444444444,3.75472164543145,0.615392,0.648912
cost_matrix_component_nr_117_size_95_cutoff_10.0,94,48,1473,232,46,13,3.69230769230769,2.4724555931309,0.471793,0.896452,94,75,1473,1229,19,6,12.5,2.8501045947283,0.471793,0.544725
cost_matrix_component_nr_1184_size_55_cutoff_10.0,55,35,490,163,20,6,5.83333333333333,3.61990427650297,0.402402,0.84357,55,44,490,330,11,3,14.6666666666667,5.38321261208728,0.402402,0.4052
cost_matrix_component_nr_118_size_204_cutoff_10.0,204,204,6832,6832,0,1,204,204,0.27359,0.27359,204,189,6832,6600,15,2,94.5,13.7113092008021,0.27359,0.28227
cost_matrix_component_nr_1192_size_53_cutoff_10.0,51,32,454,151,19,7,4.57142857142857,2.99783974414312,0.438834,0.872358,51,46,454,422,5,1,46,46,0.438834,0.454056
cost_matrix_component_nr_1202_size_102_cutoff_10.0,102,61,1699,421,41,13,4.69230769230769,2.58769838249438,0.470824,0.916161,102,85,1699,1359,17,7,12.1428571428571,4.40455757620098,0.470824,0.521583
cost_matrix_component_nr_1204_size_60_cutoff_10.0,60,30,584,75,30,9,3.33333333333333,2.18474850333948,0.329979,0.736842,60,46,584,449,14,2,23,6.70820393249937,0.329979,0.358967
cost_matrix_component_nr_1209_size_195_cutoff_10.0,195,92,6241,1298,103,5,18.4,10.2899331978879,0.352805,0.939733,195,166,6241,5090,29,1,166,166,0.352805,0.329135
cost_matrix_component_nr_1215_size_66_cutoff_10.0,64,46,707,447,18,8,5.75,2.9953451699808,0.727422,0.931667,64,60,707,668,4,4,15,7.8903440777379,0.727422,0.793294
cost_matrix_component_nr_1216_size_57_cutoff_10.0,53,32,526,203,21,5,6.4,4.28225473667665,0.536657,0.894381,53,48,526,470,5,4,12,5.53119490540305,0.536657,0.551286
cost_matrix_component_nr_1219_size_77_cutoff_10.0,76,42,965,115,34,14,3,2.0509197552767,0.38275,0.811011,76,65,965,878,11,3,21.6666666666667,4.98663095223865,0.38275,0.421421
cost_matrix_component_nr_123_size_148_cutoff_10.0,148,67,3589,245,81,19,3.52631578947368,2.20634627696326,0.390125,0.85421,148,115,3589,2946,33,3,38.3333333333333,12.4029822864973,0.390125,0.442789
cost_matrix_component_nr_1242_size_108_cutoff_10.0,108,46,1906,149,62,14,3.28571428571429,2.32909993477734,0.381949,0.85313,108,84,1906,1639,24,2,42,9.1104335791443,0.381949,0.428019
cost_matrix_component_nr_1248_size_135_cutoff_10.0,135,82,2984,1180,53,10,8.2,3.70492383814323,0.521537,0.954401,135,117,2984,2609,18,5,23.4,9.24894229829477,0.521537,0.562051
cost_matrix_component_nr_1270_size_71_cutoff_10.0,71,43,820,288,28,12,3.58333333333333,1.90636858599387,0.473217,0.913552,71,55,820,486,16,9,6.11111111111111,2.73772874456705,0.473217,0.657573
cost_matrix_component_nr_1271_size_58_cutoff_10.0,54,30,545,128,24,8,3.75,2.12767926526483,0.405055,0.85168,54,45,545,424,9,2,22.5,11.2249721603218,0.405055,0.442452
cost_matrix_component_nr_1286_size_62_cutoff_10.0,60,41,624,206,19,6,6.83333333333333,5.24148278841779,0.496368,0.867225,60,56,624,548,4,5,11.2,5.67844298761525,0.496368,0.520835
cost_matrix_component_nr_1290_size_57_cutoff_10.0,57,44,526,317,13,6,7.33333333333333,4.7911558306184,0.591251,0.907768,57,54,526,446,3,6,9,5.07751921486456,0.591251,0.631646
cost_matrix_component_nr_1297_size_143_cutoff_10.0,143,67,3350,710,76,5,13.4,9.94418030104783,0.448889,0.931622,143,114,3350,2400,29,3,38,18.7861524706937,0.448889,0.50955
cost_matrix_component_nr_129_size_52_cutoff_10.0,51,30,437,102,21,8,3.75,2.82286471646455,0.49322,0.843318,51,44,437,377,7,6,7.33333333333333,2.8571507142317,0.49322,0.548451
cost_matrix_component_nr_12_size_57_cutoff_10.0,53,29,526,182,24,4,7.25,4.11953428781423,0.429622,0.877852,53,48,526,412,5,4,12,4.93265142911932,0.429622,0.45943
cost_matrix_component_nr_1310_size_104_cutoff_10.0,104,52,1767,581,52,10,5.2,2.18213261934007,0.418578,0.939407,104,82,1767,1351,22,1,82,82,0.418578,0.48353
cost_matrix_component_nr_1323_size_56_cutoff_10.0,56,27,508,22,29,13,2.07692307692308,1.81406355387873,0.303701,0.405405,56,49,508,428,7,3,16.3333333333333,5.64621617328617,0.303701,0.312451
cost_matrix_component_nr_132_size_56_cutoff_10.0,54,31,508,74,23,10,3.1,2.23912591969907,0.420752,0.780089,54,52,508,500,2,4,13,5.66787057089504,0.420752,0.432673
cost_matrix_component_nr_1331_size_59_cutoff_10.0,56,51,564,466,5,8,6.375,3.63138857901895,0.840832,0.929517,56,54,564,548,2,8,6.75,3.67491085880166,0.840832,0.886858
cost_matrix_component_nr_133_size_69_cutoff_10.0,68,46,774,451,22,8,5.75,2.78315768371374,0.60353,0.931224,68,60,774,682,8,7,8.57142857142857,3.17326564587613,0.60353,0.660477
cost_matrix_component_nr_1341_size_96_cutoff_10.0,93,71,1504,1001,22,7,10.1428571428571,4.07614677864304,0.715243,0.945751,93,91,1504,1444,2,4,22.75,13.2476144172391,0.715243,0.728779
cost_matrix_component_nr_1343_size_59_cutoff_10.0,58,50,564,486,8,7,7.14285714285714,3.5567021666885,0.771324,0.92808,58,52,564,515,6,6,8.66666666666667,4.46465114743044,0.771324,0.872756
cost_matrix_component_nr_1345_size_51_cutoff_10.0,51,40,420,267,11,4,10,7.54460057809761,0.640067,0.877579,51,50,420,414,1,4,12.5,8.42573186122104,0.640067,0.659483
cost_matrix_component_nr_1352_size_66_cutoff_10.0,66,58,707,566,8,6,9.66666666666667,5.36356834510303,0.832622,0.926765,66,65,707,702,1,4,16.25,9.11802822781911,0.832622,0.840047
cost_matrix_component_nr_135_size_130_cutoff_10.0,130,90,2767,1621,40,3,30,26.7773180032868,0.601198,0.953549,130,108,2767,1838,22,3,36,33.5606682624419,0.601198,0.814489
cost_matrix_component_nr_1368_size_57_cutoff_10.0,57,36,526,227,21,7,5.14285714285714,2.36839292214745,0.620481,0.882261,57,51,526,422,6,6,8.5,3.16648004413879,0.620481,0.67387
cost_matrix_component_nr_1369_size_80_cutoff_10.0,80,60,1042,563,20,5,12,8.47337692866549,0.587005,0.922006,80,74,1042,934,6,4,18.5,10.4003143348612,0.587005,0.60515
cost_matrix_component_nr_1372_size_82_cutoff_10.0,81,47,1095,487,34,5,9.4,4.74288121955862,0.575186,0.927991,81,73,1095,912,8,3,24.3333333333333,10.8774271237426,0.575186,0.649007
cost_matrix_component_nr_1383_size_119_cutoff_10.0,119,70,2316,859,49,7,10,4.38552998622971,0.498231,0.942777,119,98,2316,1673,21,4,24.5,9.15343871245193,0.498231,0.496898
cost_matrix_component_nr_1391_size_92_cutoff_10.0,88,55,1381,605,33,9,6.11111111111111,2.57029149280194,0.608945,0.937712,88,82,1381,1312,6,5,16.4,5.96502675914062,0.608945,0.620571
cost_matrix_component_nr_1394_size_74_cutoff_10.0,71,57,891,611,14,5,11.4,5.95488209707544,0.737157,0.929003,71,69,891,848,2,5,13.8,6.4702730846877,0.737157,0.748622
cost_matrix_component_nr_13_size_65_cutoff_10.0,62,40,686,223,22,8,5,2.76899210019734,0.455304,0.874508,62,48,686,387,14,6,8,3.36042145371267,0.455304,0.704957
cost_matrix_component_nr_1405_size_55_cutoff_10.0,55,30,490,47,25,12,2.5,1.83314523530261,0.333494,0.632812,55,51,490,421,4,2,25.5,12,0.333494,0.344166
cost_matrix_component_nr_1409_size_51_cutoff_10.0,51,33,420,110,18,11,3,1.9248634831315,0.431133,0.83965,51,44,420,317,7,5,8.8,3.32760702607921,0.431133,0.505052
cost_matrix_component_nr_1410_size_68_cutoff_10.0,62,45,751,384,17,7,6.42857142857143,3.24392090985353,0.641952,0.920645,62,57,751,689,5,6,9.5,3.76975954449827,0.641952,0.673236
cost_matrix_component_nr_142_size_57_cutoff_10.0,53,45,526,390,8,3,15,12.5992104989487,0.775318,0.898039,53,52,526,518,1,2,26,25.298221281347,0.775318,0.779218
cost_matrix_component_nr_1431_size_65_cutoff_10.0,63,38,686,291,25,7,5.42857142857143,2.82614631094813,0.551027,0.912965,63,58,686,642,5,5,11.6,4.50132523658904,0.551027,0.590331
cost_matrix_component_nr_144_size_58_cutoff_10.0,57,42,545,353,15,6,7,3.85381310160306,0.657724,0.918069,57,53,545,501,4,6,8.83333333333333,4.16016764610381,0.657724,0.714829
cost_matrix_component_nr_1465_size_56_cutoff_10.0,53,29,508,176,24,7,4.14285714285714,2.17194005811158,0.476871,0.892091,53,45,508,315,8,4,11.25,4.6361821858297,0.476871,0.587322
cost_matrix_component_nr_1467_size_65_cutoff_10.0,58,43,686,378,15,6,7.16666666666667,4.06860480487928,0.775161,0.921569,58,57,686,650,1,5,11.4,6.6819134344777,0.775161,0.772941
cost_matrix_component_nr_146_size_114_cutoff_10.0,113,93,2125,1678,20,7,13.2857142857143,5.24269868642498,0.828039,0.958725,113,108,2125,2041,5,4,27,8.6070341413177,0.828039,0.842182
cost_matrix_component_nr_147_size_64_cutoff_10.0,62,50,665,356,12,6,8.33333333333333,4.70729572334455,0.614832,0.887697,62,58,665,629,4,5,11.6,4.28225473667665,0.614832,0.636384
cost_matrix_component_nr_1481_size_87_cutoff_10.0,87,46,1234,416,41,4,11.5,7.03400792631142,0.464577,0.907008,87,78,1234,1027,9,3,26,11.1655403433169,0.464577,0.539406
cost_matrix_component_nr_148_size_68_cutoff_10.0,68,49,751,487,19,4,12.25,6.24191633054756,0.58221,0.910724,68,59,751,603,9,4,14.75,7.33836821584642,0.58221,0.739154
cost_matrix_component_nr_14_size_73_cutoff_10.0,69,35,867,201,34,8,4.375,2.61099908058295,0.456787,0.895067,69,58,867,741,11,3,19.3333333333333,9.59009394832218,0.456787,0.491484
cost_matrix_component_nr_1500_size_55_cutoff_10.0,55,28,490,57,27,8,3.5,2.88954547483531,0.372278,0.718518,55,46,490,388,9,4,11.5,4.65116196802304,0.372278,0.417639
cost_matrix_component_nr_1507_size_70_cutoff_10.0,69,56,796,538,13,5,11.2,6.56340884012546,0.760031,0.920414,69,65,796,724,4,5,13,7.14489638956564,0.760031,0.793431
cost_matrix_component_nr_150_size_60_cutoff_10.0,55,44,584,446,11,8,5.5,2.48196304897596,0.668207,0.931841,55,50,584,503,5,8,6.25,2.60182098302562,0.668207,0.775963
cost_matrix_component_nr_1514_size_77_cutoff_10.0,71,68,965,873,3,8,8.5,4.62654432386484,0.881831,0.948568,71,71,965,965,0,8,8.875,4.6675645172458,0.881831,0.881831
cost_matrix_component_nr_1516_size_69_cutoff_10.0,69,30,774,97,39,6,5,3.79769610462371,0.325284,0.794492,69,50,774,472,19,3,16.6666666666667,9.03688565809579,0.325284,0.421733
cost_matrix_component_nr_151_size_79_cutoff_10.0,79,40,1016,77,39,15,2.66666666666667,1.9299826962462,0.424895,0.735849,79,63,1016,779,16,4,15.75,3.88582923846912,0.424895,0.449451
cost_matrix_component_nr_1531_size_64_cutoff_10.0,63,44,665,163,19,9,4.88888888888889,3.33822336957761,0.508187,0.816027,63,57,665,561,6,5,11.4,6.09682418844957,0.508187,0.56584
cost_matrix_component_nr_1558_size_57_cutoff_10.0,51,24,526,59,27,8,3,2.04004692355049,0.433565,0.76908,51,49,526,517,2,3,16.3333333333333,7.48887238721851,0.433565,0.443256
cost_matrix_component_nr_155_size_94_cutoff_10.0,94,40,1442,117,54,9,4.44444444444444,3.30866606285795,0.328586,0.774566,94,76,1442,1217,18,2,38,8.66025403784439,0.328586,0.37037
cost_matrix_component_nr_1562_size_60_cutoff_10.0,58,40,584,328,18,3,13.3333333333333,10.7202168219307,0.652301,0.897179,58,58,584,584,0,3,19.3333333333333,14.0474579900642,0.652301,0.652301
cost_matrix_component_nr_1566_size_67_cutoff_10.0,67,34,729,201,33,8,4.25,2.35930400063821,0.457602,0.895231,67,51,729,516,16,6,8.5,2.82101301234021,0.457602,0.492897
cost_matrix_component_nr_1577_size_56_cutoff_10.0,54,33,508,227,21,4,8.25,4.52162009685255,0.465219,0.882261,54,52,508,496,2,3,17.3333333333333,9.5023078418943,0.465219,0.476554
cost_matrix_component_nr_157_size_61_cutoff_10.0,60,32,603,40,28,13,2.46153846153846,2.06086416453899,0.433139,0.61165,60,51,603,502,9,7,7.28571428571429,2.42418881584486,0.433139,0.479655
cost_matrix_component_nr_1585_size_88_cutoff_10.0,88,47,1263,172,41,12,3.91666666666667,2.51653732105796,0.348624,0.844765,88,80,1263,1143,8,3,26.6666666666667,4.27265868169792,0.348624,0.362624
cost_matrix_component_nr_1590_size_56_cutoff_10.0,54,38,508,265,16,8,4.75,2.61818230668509,0.581046,0.909525,54,50,508,486,4,6,8.33333333333333,4.0356543087298,0.581046,0.615753
cost_matrix_component_nr_159_size_74_cutoff_10.0,65,40,891,364,25,7,5.71428571428571,2.7123532530899,0.541076,0.923634,65,56,891,692,9,7,8,2.9653098171939,0.541076,0.68898
cost_matrix_component_nr_1609_size_55_cutoff_10.0,55,33,490,150,22,5,6.6,5.15631578276244,0.388979,0.844237,55,42,490,348,13,3,14,6.41506865999165,0.388979,0.496277
cost_matrix_component_nr_160_size_78_cutoff_10.0,76,56,990,395,20,9,6.22222222222222,3.73189725684521,0.539524,0.907807,76,74,990,935,2,5,14.8,6.74105463539532,0.539524,0.54074
cost_matrix_component_nr_162_size_63_cutoff_10.0,63,49,644,411,14,5,9.8,5.30456600927507,0.705041,0.900508,63,59,644,548,4,3,19.6666666666667,18.4935453498902,0.705041,0.796265
cost_matrix_component_nr_163_size_122_cutoff_10.0,122,50,2435,439,72,7,7.14285714285714,4.20379123847812,0.429728,0.926367,122,99,2435,2078,23,4,24.75,7.72977858577842,0.429728,0.475264
cost_matrix_component_nr_1653_size_52_cutoff_10.0,52,33,437,110,19,8,4.125,2.81006122312574,0.430747,0.806678,52,41,437,349,11,4,10.25,3.22370979547063,0.430747,0.461007
cost_matrix_component_nr_166_size_50_cutoff_10.0,50,35,404,193,15,5,7,4.70431609009869,0.525799,0.872439,50,42,404,266,8,5,8.4,5.21899727055775,0.525799,0.742602
cost_matrix_component_nr_1677_size_57_cutoff_10.0,55,26,526,115,29,6,4.33333333333333,2.66716827534,0.340925,0.857143,55,44,526,424,11,2,22,9.16515138991168,0.340925,0.365956
cost_matrix_component_nr_1678_size_76_cutoff_10.0,76,48,940,449,28,6,8,3.9895148616825,0.628296,0.921152,76,71,940,855,5,5,14.2,4.94838531342606,0.628296,0.646086
cost_matrix_component_nr_167_size_64_cutoff_10.0,58,43,665,534,15,6,7.16666666666667,3.04173141785488,0.729997,0.938758,58,55,665,653,3,5,11,4.9906853595823,0.729997,0.758154
cost_matrix_component_nr_1680_size_60_cutoff_10.0,60,31,584,81,29,10,3.1,2.25869387091371,0.430303,0.807143,60,49,584,478,11,4,12.25,4.28139028585615,0.430303,0.497026
cost_matrix_component_nr_168_size_57_cutoff_10.0,56,35,526,250,21,6,5.83333333333333,3.04173141785488,0.549065,0.903531,56,54,526,517,2,4,13.5,6.817316198805,0.549065,0.553181
cost_matrix_component_nr_1699_size_62_cutoff_10.0,61,36,624,163,25,5,7.2,5.10169800250316,0.350125,0.820583,61,50,624,504,11,1,50,50,0.350125,0.365259
cost_matrix_component_nr_169_size_93_cutoff_10.0,77,70,1411,1120,7,7,10,4.33360094554684,0.883562,0.953948,77,77,1411,1411,0,7,11,4.4221880684215,0.883562,0.883562
cost_matrix_component_nr_1706_size_63_cutoff_10.0,60,34,644,143,26,8,4.25,2.76899210019734,0.461402,0.859252,60,53,644,619,7,3,17.6666666666667,8.14325284978472,0.461402,0.485872
cost_matrix_component_nr_170_size_57_cutoff_10.0,57,26,526,51,31,12,2.16666666666667,1.57888659240568,0.28823,0.780645,57,47,526,409,10,1,47,47,0.28823,0.301527
cost_matrix_component_nr_171_size_89_cutoff_10.0,89,69,1292,967,20,15,4.6,1.85457440255476,0.778656,0.953633,89,84,1292,1110,5,3,28,18.426050058381,0.778656,0.799825
cost_matrix_component_nr_172_size_71_cutoff_10.0,67,46,820,395,21,7,6.57142857142857,3.25700208518867,0.603019,0.919626,67,63,820,794,4,5,12.6,5.31061456092293,0.603019,0.627142
cost_matrix_component_nr_1736_size_54_cutoff_10.0,52,31,472,128,21,9,3.44444444444444,2.25966192781951,0.473894,0.867973,52,49,472,459,3,5,9.8,3.94870097166964,0.473894,0.495061
cost_matrix_component_nr_173_size_86_cutoff_10.0,86,43,1206,247,43,12,3.58333333333333,1.75943633278201,0.399473,0.887956,86,66,1206,895,20,7,9.42857142857143,1.97689291026398,0.399473,0.462413
cost_matrix_component_nr_174_size_70_cutoff_10.0,64,41,796,403,23,5,8.2,4.11226851224625,0.635281,0.924967,64,61,796,761,3,3,20.3333333333333,11.8309633994014,0.635281,0.660092
cost_matrix_component_nr_1750_size_73_cutoff_10.0,73,44,867,272,29,10,4.4,2.61414867816033,0.445671,0.907499,73,55,867,429,18,8,6.875,3.81847456614607,0.445671,0.698276
cost_matrix_component_nr_1751_size_144_cutoff_10.0,144,81,3397,789,63,7,11.5714285714286,6.08937942543106,0.477868,0.91512,144,133,3397,2815,11,4,33.25,12.1312230336187,0.477868,0.51818
cost_matrix_component_nr_175_size_107_cutoff_10.0,107,43,1871,500,64,9,4.77777777777778,1.79349486065659,0.379989,0.93704,107,78,1871,1510,29,1,78,78,0.379989,0.452427
cost_matrix_component_nr_1760_size_76_cutoff_10.0,76,48,940,584,28,7,6.85714285714286,2.66391009762304,0.648379,0.939246,76,66,940,812,10,3,22,11.186889420814,0.648379,0.705207
cost_matrix_component_nr_1769_size_132_cutoff_10.0,111,102,2853,2539,9,10,10.2,4.18190422567992,0.830198,0.971272,111,108,2853,2826,3,9,12,4.59324860980591,0.830198,0.838904
cost_matrix_component_nr_176_size_169_cutoff_10.0,160,114,4684,2429,46,9,12.6666666666667,4.35336652282438,0.677171,0.965733,160,143,4684,4350,17,6,23.8333333333333,7.03408196108802,0.677171,0.727007
cost_matrix_component_nr_1774_size_58_cutoff_10.0,58,36,545,244,22,6,6,2.95956724535459,0.541189,0.895234,58,48,545,428,10,5,9.6,4.14530302726885,0.541189,0.646548
cost_matrix_component_nr_177_size_97_cutoff_10.0,97,55,1536,653,42,8,6.875,2.72941038449718,0.573221,0.939074,97,73,1536,1295,24,4,18.25,4.47771567384123,0.573221,0.659703
cost_matrix_component_nr_1781_size_53_cutoff_10.0,51,40,454,320,11,6,6.66666666666667,3.79769610462371,0.652887,0.915623,51,44,454,326,7,2,22,21.9772609758359,0.652887,0.708413
cost_matrix_component_nr_1787_size_77_cutoff_10.0,77,54,965,563,23,4,13.5,7.32250138093657,0.539105,0.915775,77,64,965,656,13,3,21.3333333333333,16.8122359839323,0.539105,0.712083
cost_matrix_component_nr_1790_size_60_cutoff_10.0,58,35,584,122,23,10,3.5,2.12437207736232,0.451769,0.821376,58,52,584,515,6,3,17.3333333333333,9.03688565809579,0.451769,0.483068
cost_matrix_component_nr_179_size_67_cutoff_10.0,67,59,729,593,8,3,19.6666666666667,18.9081438919656,0.799347,0.910585,67,64,729,674,3,3,21.3333333333333,20.2420585636062,0.799347,0.842416
cost_matrix_component_nr_181_size_66_cutoff_10.0,61,43,707,474,18,7,6.14285714285714,2.67961929308267,0.666098,0.934372,61,56,707,673,5,6,9.33333333333333,3.37427954771503,0.666098,0.713882
cost_matrix_component_nr_1858_size_54_cutoff_10.0,53,50,472,426,3,5,10,6.24043618344608,0.834301,0.911388,53,53,472,472,0,5,10.6,6.42819169943208,0.834301,0.834301
cost_matrix_component_nr_186_size_78_cutoff_10.0,78,38,990,120,40,13,2.92307692307692,1.84187993007095,0.38324,0.822616,78,69,990,907,9,6,11.5,2.99379516552391,0.38324,0.402594
cost_matrix_component_nr_187_size_76_cutoff_10.0,73,42,940,296,31,8,5.25,2.5257045205993,0.500041,0.904036,73,61,940,791,12,4,15.25,5.02185627291712,0.500041,0.55229
cost_matrix_component_nr_1888_size_65_cutoff_10.0,61,50,686,464,11,5,10,6.6004926068332,0.730041,0.924022,61,54,686,604,7,4,13.5,8.05604884284795,0.730041,0.830965
cost_matrix_component_nr_1889_size_63_cutoff_10.0,63,39,644,202,24,6,6.5,4.39429035136649,0.49245,0.868831,63,47,644,389,16,3,15.6666666666667,9.74347580187329,0.49245,0.496845
cost_matrix_component_nr_1895_size_61_cutoff_10.0,61,34,603,64,27,12,2.83333333333333,2.0891372726288,0.463998,0.694511,61,53,603,556,8,4,13.25,4.30665032142051,0.463998,0.520411
cost_matrix_component_nr_189_size_67_cutoff_10.0,67,32,729,39,35,12,2.66666666666667,2.24281224161183,0.374354,0.518519,67,55,729,619,12,4,13.75,3.74165738677394,0.374354,0.418061
cost_matrix_component_nr_1913_size_64_cutoff_10.0,64,38,665,254,26,4,9.5,5.95789213552895,0.46593,0.875429,64,54,665,537,10,2,27,18.1383571472171,0.46593,0.484904
cost_matrix_component_nr_1936_size_68_cutoff_10.0,66,40,751,320,26,4,10,6.92820323027551,0.52565,0.907781,66,62,751,716,4,4,15.5,7.92673402415018,0.52565,0.550324
cost_matrix_component_nr_193_size_74_cutoff_10.0,73,40,891,224,33,10,4,2.45841417811793,0.400174,0.899394,73,65,891,794,8,4,16.25,5.65961436460948,0.400174,0.422771
cost_matrix_component_nr_1955_size_50_cutoff_10.0,50,28,404,63,22,7,4,3.08277199959337,0.331541,0.686567,50,38,404,276,12,3,12.6666666666667,4.12128529980856,0.331541,0.363568
cost_matrix_component_nr_195_size_71_cutoff_10.0,64,45,820,455,19,5,9,4.44743745917821,0.635324,0.925623,64,62,820,817,2,4,15.5,7.7886458099218,0.635324,0.639431
cost_matrix_component_nr_196_size_108_cutoff_10.0,108,51,1906,433,57,10,5.1,2.64412540017,0.413623,0.927245,108,85,1906,1574,23,3,28.3333333333333,6.83990378670679,0.413623,0.498398
cost_matrix_component_nr_197_size_59_cutoff_10.0,59,43,564,307,16,6,7.16666666666667,3.45264744642138,0.566127,0.894755,59,49,564,393,10,3,16.3333333333333,8.19817528305629,0.566127,0.583953
cost_matrix_component_nr_198_size_113_cutoff_10.0,112,82,2088,1265,30,12,6.83333333333333,2.36565695498715,0.638919,0.954934,112,95,2088,1863,17,8,11.875,2.93590761039753,0.638919,0.696367
cost_matrix_component_nr_199_size_84_cutoff_10.0,82,46,1150,241,36,10,4.6,2.98784666485711,0.500944,0.893856,82,73,1150,1003,9,7,10.4285714285714,3.43996125310274,0.500944,0.537961
cost_matrix_component_nr_200_size_179_cutoff_10.0,178,110,5257,2402,68,4,27.5,13.4411843470053,0.561586,0.961378,178,169,5257,4767,9,3,56.3333333333333,41.8617905911045,0.561586,0.559848
cost_matrix_component_nr_205_size_92_cutoff_10.0,88,68,1381,779,20,6,11.3333333333333,6.37922701556936,0.710758,0.936406,88,83,1381,1209,5,6,13.8333333333333,7.06918093547305,0.710758,0.756989
cost_matrix_component_nr_207_size_80_cutoff_10.0,73,55,1042,593,18,7,7.85714285714286,4.53036357259139,0.674466,0.938309,73,71,1042,989,2,7,10.1428571428571,4.87944878642956,0.674466,0.676755
cost_matrix_component_nr_208_size_62_cutoff_10.0,62,47,624,397,15,4,11.75,8.10720092884221,0.637966,0.904234,62,60,624,611,2,4,15,9.03376018346805,0.637966,0.6685
cost_matrix_component_nr_209_size_160_cutoff_10.0,160,77,4197,1052,83,8,9.625,3.72784444624236,0.396357,0.940309,160,111,4197,2567,49,1,111,111,0.396357,0.377983
cost_matrix_component_nr_210_size_128_cutoff_10.0,126,80,2682,1120,46,6,13.3333333333333,6.004620724201,0.569911,0.939871,126,121,2682,2547,5,3,40.3333333333333,14.9045794671067,0.569911,0.580376
cost_matrix_component_nr_215_size_106_cutoff_10.0,106,89,1836,1424,17,6,14.8333333333333,4.99148381958226,0.714614,0.94519,106,94,1836,1451,12,5,18.8,8.74969653871864,0.714614,0.91118
cost_matrix_component_nr_219_size_103_cutoff_10.0,98,75,1733,1261,23,3,25,17.0080699862928,0.782269,0.945989,98,98,1733,1733,0,3,32.6666666666667,20.6456023091273,0.782269,0.782269
cost_matrix_component_nr_220_size_62_cutoff_10.0,60,40,624,318,20,7,5.71428571428571,2.96193629594517,0.543902,0.916073,60,54,624,506,6,5,10.8,5.56137687207321,0.543902,0.620929
cost_matrix_component_nr_225_size_71_cutoff_10.0,66,54,820,505,12,8,6.75,3.90043620466497,0.742878,0.931161,66,62,820,764,4,8,7.75,3.82771028239323,0.742878,0.813823
cost_matrix_component_nr_227_size_211_cutoff_10.0,208,192,7311,6467,16,7,27.4285714285714,10.8942607101243,0.92668,0.977381,208,208,7311,7311,0,7,29.7142857142857,11.4389731813209,0.92668,0.92668
cost_matrix_component_nr_228_size_117_cutoff_10.0,117,56,2239,351,61,11,5.09090909090909,2.83662498759629,0.467044,0.898482,117,96,2239,1545,21,8,12,3.07835580157252,0.467044,0.51336
cost_matrix_component_nr_229_size_56_cutoff_10.0,55,34,508,130,21,12,2.83333333333333,1.78179743628068,0.46906,0.866803,55,45,508,383,10,7,6.42857142857143,2.23662927213677,0.46906,0.518242
cost_matrix_component_nr_232_size_206_cutoff_10.0,206,148,6967,4465,58,4,37,21.6552016449729,0.637927,0.969909,206,185,6967,6083,21,2,92.5,87.3269717784832,0.637927,0.664931
cost_matrix_component_nr_233_size_80_cutoff_10.0,80,46,1042,409,34,5,9.2,4.97315324451688,0.599348,0.913731,80,74,1042,886,6,4,18.5,9.99073713785348,0.599348,0.594246
cost_matrix_component_nr_238_size_78_cutoff_10.0,73,41,990,243,32,10,4.1,2.57208026058954,0.460021,0.90493,73,68,990,912,5,6,11.3333333333333,3.13204985002602,0.460021,0.485846
cost_matrix_component_nr_247_size_92_cutoff_10.0,80,76,1381,1245,4,6,12.6666666666667,5.8627575334389,0.875909,0.953543,80,80,1381,1381,0,6,13.3333333333333,5.94311298069455,0.875909,0.875909
cost_matrix_component_nr_248_size_77_cutoff_10.0,77,47,965,371,30,6,7.83333333333333,3.51932142554523,0.47426,0.895478,77,63,965,725,14,4,15.75,5.31496884126813,0.47426,0.599907
cost_matrix_component_nr_24_size_245_cutoff_10.0,245,139,9863,2260,106,6,23.1666666666667,13.5536398504911,0.471762,0.945126,245,226,9863,9252,19,2,113,87.091905479212,0.471762,0.480158
cost_matrix_component_nr_2536_size_72_cutoff_10.0,71,60,843,654,11,3,20,18.3313129086604,0.769871,0.918838,71,70,843,829,1,3,23.3333333333333,21.1820900119564,0.769871,0.77516
cost_matrix_component_nr_256_size_119_cutoff_10.0,113,58,2316,506,55,10,5.8,2.79631345892823,0.471795,0.922583,113,97,2316,1967,16,4,24.25,4.83390555256263,0.471795,0.499557
cost_matrix_component_nr_260_size_55_cutoff_10.0,54,33,490,140,21,6,5.5,3.63424118566428,0.514647,0.826303,54,52,490,463,2,3,17.3333333333333,11.3703136514059,0.514647,0.524411
cost_matrix_component_nr_2610_size_56_cutoff_10.0,56,27,508,53,29,8,3.375,2.64561354380438,0.333399,0.68546,56,47,508,426,9,2,23.5,6.78232998312527,0.333399,0.359287
cost_matrix_component_nr_263_size_186_cutoff_10.0,186,133,5677,2769,53,5,26.6,18.4509099446089,0.616395,0.959814,186,143,5677,3067,43,3,47.6666666666667,46.3683407200908,0.616395,0.812107
cost_matrix_component_nr_266_size_101_cutoff_10.0,100,59,1666,486,41,10,5.9,3.2612149914459,0.554957,0.927126,100,82,1666,1256,18,7,11.7142857142857,4.26380189149068,0.554957,0.638595
cost_matrix_component_nr_267_size_105_cutoff_10.0,104,72,1801,938,32,11,6.54545454545455,2.94616210135052,0.703313,0.949273,104,91,1801,1599,13,6,15.1666666666667,5.73662264007279,0.703313,0.77744
cost_matrix_component_nr_268_size_104_cutoff_10.0,104,48,1767,282,56,14,3.42857142857143,1.85692722695591,0.344927,0.905812,104,80,1767,1493,24,2,40,8.88819441731559,0.344927,0.394252
cost_matrix_component_nr_269_size_86_cutoff_10.0,69,49,1206,765,20,3,16.3333333333333,9.35609523735209,0.58221,0.947341,69,62,1206,1005,7,3,20.6666666666667,10.6969624824787,0.58221,0.685046
cost_matrix_component_nr_270_size_62_cutoff_10.0,55,30,624,180,25,6,5,2.91060941531319,0.483003,0.89021,55,53,624,616,2,4,13.25,4.40348946060568,0.483003,0.487984
cost_matrix_component_nr_271_size_71_cutoff_10.0,65,45,820,450,20,8,5.625,2.55216684884165,0.598615,0.931366,65,62,820,764,3,8,7.75,2.93590761039753,0.598615,0.598422
cost_matrix_component_nr_272_size_70_cutoff_10.0,67,40,796,310,27,9,4.44444444444444,2.26993453030735,0.601953,0.917685,67,60,796,718,7,5,12,5.1204547512891,0.601953,0.649899
cost_matrix_component_nr_273_size_53_cutoff_10.0,53,37,454,231,16,5,7.4,4.27509373549493,0.620646,0.87156,53,51,454,430,2,3,17,11.9371716236892,0.620646,0.644386
cost_matrix_component_nr_275_size_231_cutoff_10.0,231,119,8766,2655,112,9,13.2222222222222,4.86270711723057,0.531719,0.968212,231,206,8766,7844,25,2,103,87.086164228309,0.531719,0.56325
cost_matrix_component_nr_277_size_222_cutoff_10.0,222,103,8095,2164,119,7,14.7142857142857,4.3718484233758,0.45869,0.959314,222,168,8095,5636,54,5,33.6,6.10029421015548,0.45869,0.533245
cost_matrix_component_nr_278_size_63_cutoff_10.0,63,32,644,90,31,9,3.55555555555556,2.42313127540177,0.356145,0.776119,63,49,644,464,14,5,9.8,2.78651802273122,0.356145,0.439446
cost_matrix_component_nr_279_size_209_cutoff_10.0,206,137,7172,2611,69,6,22.8333333333333,11.7365337932429,0.505121,0.955759,206,180,7172,5898,26,3,60,22.0754981895351,0.505121,0.486521
cost_matrix_component_nr_27_size_66_cutoff_10.0,64,39,707,270,25,6,6.5,3.18301649983184,0.461228,0.88792,64,47,707,499,17,4,11.75,3.60020574367851,0.461228,0.550327
cost_matrix_component_nr_283_size_91_cutoff_10.0,90,49,1351,332,41,8,6.125,3.44572169500026,0.409569,0.900225,90,75,1351,1112,15,4,18.75,4.97379470361473,0.409569,0.449548
cost_matrix_component_nr_288_size_123_cutoff_10.0,123,67,2475,1067,56,8,8.375,2.47500073277112,0.639489,0.950994,123,102,2475,1824,21,5,20.4,8.25912571849017,0.639489,0.691742
cost_matrix_component_nr_289_size_55_cutoff_10.0,55,38,490,244,17,8,4.75,2.83932749947569,0.461961,0.904743,55,40,490,254,15,7,5.71428571428571,3.36918133131445,0.461961,0.896141
cost_matrix_component_nr_28_size_79_cutoff_10.0,77,57,1016,722,20,8,7.125,3.61528968516591,0.709449,0.946077,77,72,1016,999,5,7,10.2857142857143,4.50125577364448,0.709449,0.716617
cost_matrix_component_nr_292_size_59_cutoff_10.0,56,33,564,227,23,4,8.25,4.52162009685255,0.505647,0.882261,56,51,564,500,5,4,12.75,5.34141228846587,0.505647,0.539709
cost_matrix_component_nr_294_size_62_cutoff_10.0,60,32,624,172,28,6,5.33333333333333,3.20310094752884,0.487588,0.878745,60,55,624,582,5,4,13.75,5.99304346656488,0.487588,0.531139
cost_matrix_component_nr_298_size_68_cutoff_10.0,67,56,751,586,11,5,11.2,4.95934419641283,0.838167,0.917313,67,63,751,673,4,4,15.75,9.05403811167574,0.838167,0.858887
cost_matrix_component_nr_299_size_85_cutoff_10.0,78,66,1178,876,12,10,6.6,2.41399811871351,0.80319,0.946071,78,77,1178,1141,1,9,8.55555555555556,3.12915947947388,0.80319,0.822736
cost_matrix_component_nr_29_size_246_cutoff_10.0,246,246,9944,9944,0,1,246,246,0.332522,0.332522,246,215,9944,8886,31,1,215,215,0.332522,0.34291
cost_matrix_component_nr_303_size_56_cutoff_10.0,56,32,508,98,24,7,4.57142857142857,3.4025525874515,0.443973,0.780269,56,46,508,372,10,3,15.3333333333333,10.6969624824787,0.443973,0.545455
cost_matrix_component_nr_312_size_102_cutoff_10.0,101,45,1699,166,56,13,3.46153846153846,2.12485184460487,0.45191,0.841148,101,82,1699,1321,19,7,11.7142857142857,2.79123418816174,0.45191,0.481279
cost_matrix_component_nr_317_size_95_cutoff_10.0,90,47,1473,298,43,10,4.7,2.43605888205845,0.476832,0.902598,90,85,1473,1439,5,4,21.25,9.34182513843444,0.476832,0.495683
cost_matrix_component_nr_318_size_74_cutoff_10.0,72,61,891,798,11,12,5.08333333333333,2.09625627044178,0.866437,0.948964,72,69,891,878,3,8,8.625,4.28682701792978,0.866437,0.885259
cost_matrix_component_nr_31_size_65_cutoff_10.0,64,38,686,290,26,4,9.5,4.97379470361473,0.551375,0.885556,64,60,686,601,4,3,20,11.5828919429942,0.551375,0.57469
cost_matrix_component_nr_325_size_62_cutoff_10.0,62,36,624,158,26,10,3.6,1.90817410265734,0.358943,0.855971,62,52,624,498,10,1,52,52,0.358943,0.339889
cost_matrix_component_nr_327_size_72_cutoff_10.0,70,46,843,408,24,5,9.2,5.10169800250316,0.597624,0.9178,70,66,843,751,4,4,16.5,8.22472723566873,0.597624,0.61406
cost_matrix_component_nr_32_size_50_cutoff_10.0,50,25,404,17,25,13,1.92307692307692,1.71987286501463,0.29401,0.346154,50,47,404,389,3,2,23.5,6.78232998312527,0.29401,0.309119
cost_matrix_component_nr_332_size_146_cutoff_10.0,146,125,3493,2965,21,5,25,11.0710521182839,0.805894,0.962779,146,128,3493,2989,18,4,32,22.7378679340967,0.805894,0.960007
cost_matrix_component_nr_333_size_132_cutoff_10.0,132,51,2853,334,81,10,5.1,2.64183709056782,0.339869,0.89991,132,112,2853,2588,20,2,56,10.5356537528527,0.339869,0.365787
cost_matrix_component_nr_338_size_90_cutoff_10.0,90,45,1321,236,45,11,4.09090909090909,2.0613884418813,0.412209,0.869577,90,72,1321,920,18,6,12,2.95956724535459,0.412209,0.469677
cost_matrix_component_nr_33_size_180_cutoff_10.0,180,88,5316,1696,92,13,6.76923076923077,2.55214399815571,0.447307,0.964707,180,124,5316,3913,56,9,13.7777777777778,2.73772874456705,0.447307,0.590566
cost_matrix_component_nr_348_size_89_cutoff_10.0,85,52,1292,493,33,6,8.66666666666667,4.00567643772161,0.529132,0.91649,85,75,1292,1109,10,4,18.75,7.08516771798978,0.529132,0.57276
cost_matrix_component_nr_352_size_202_cutoff_10.0,193,139,6699,3914,54,7,19.8571428571429,5.98936156823122,0.740425,0.971782,193,187,6699,6590,6,6,31.1666666666667,10.9466207127608,0.740425,0.751153
cost_matrix_component_nr_360_size_150_cutoff_10.0,150,105,3687,2234,45,10,10.5,3.75205651819667,0.584807,0.966395,150,123,3687,2696,27,6,20.5,6.93195693302268,0.584807,0.876136
cost_matrix_component_nr_362_size_99_cutoff_10.0,98,64,1600,679,34,10,6.4,2.52214526861473,0.625101,0.927893,98,86,1600,1262,12,7,12.2857142857143,3.53951842248999,0.625101,0.651601
cost_matrix_component_nr_364_size_53_cutoff_10.0,53,43,454,369,10,4,10.75,6.21917673101733,0.68937,0.900243,53,50,454,411,3,4,12.5,6.73045367056519,0.68937,0.746402
cost_matrix_component_nr_365_size_196_cutoff_10.0,196,68,6306,951,128,10,6.8,2.86416622952618,0.413476,0.95147,196,160,6306,5560,36,3,53.3333333333333,13.8937535551819,0.413476,0.456913
cost_matrix_component_nr_367_size_73_cutoff_10.0,70,47,867,406,23,8,5.875,2.92622291900537,0.492244,0.924282,70,54,867,443,16,7,7.71428571428571,4.27089884405833,0.492244,0.79451
cost_matrix_component_nr_369_size_60_cutoff_10.0,60,27,584,110,33,9,3,1.78067980738487,0.36242,0.861461,60,46,584,428,14,5,9.2,2.11178576496675,0.36242,0.414015
cost_matrix_component_nr_370_size_62_cutoff_10.0,59,49,624,528,10,6,8.16666666666667,4.07929780531101,0.856796,0.93423,59,55,624,605,4,5,11,4.61789292741589,0.856796,0.865471
cost_matrix_component_nr_371_size_56_cutoff_10.0,53,43,508,314,10,6,7.16666666666667,4.27125297022207,0.622057,0.902469,53,43,508,303,10,6,7.16666666666667,4.30165782422672,0.622057,0.897096
cost_matrix_component_nr_374_size_53_cutoff_10.0,53,31,454,82,22,9,3.44444444444444,2.21740488609733,0.387295,0.746522,53,53,454,454,0,1,53,53,0.387295,0.387295
cost_matrix_component_nr_377_size_57_cutoff_10.0,57,41,526,278,16,4,10.25,7.5165010189118,0.614911,0.879523,57,55,526,491,2,4,13.75,8.71175434938573,0.614911,0.615406
cost_matrix_component_nr_381_size_132_cutoff_10.0,132,108,2853,1827,24,4,27,17.2126958235228,0.735402,0.943754,132,114,2853,2316,18,3,38,14.29313899763,0.735402,0.748562
cost_matrix_component_nr_383_size_60_cutoff_10.0,58,35,584,253,23,7,5,2.26729090141473,0.591167,0.903269,58,53,584,538,5,5,10.6,3.88760912790602,0.591167,0.611654
cost_matrix_component_nr_384_size_96_cutoff_10.0,94,73,1504,989,21,7,10.4285714285714,4.13278342533247,0.74112,0.941952,94,93,1504,1499,1,6,15.5,5.78392482916893,0.74112,0.746701
cost_matrix_component_nr_385_size_217_cutoff_10.0,217,132,7733,2606,85,7,18.8571428571429,8.25559626563611,0.52431,0.958529,217,176,7733,6040,41,4,44,9.30232393604607,0.52431,0.531372
cost_matrix_component_nr_388_size_70_cutoff_10.0,64,49,796,507,15,10,4.9,2.29739670999407,0.679902,0.93625,64,62,796,793,2,7,8.85714285714286,3.44511094182538,0.679902,0.680243
cost_matrix_component_nr_38_size_154_cutoff_10.0,152,95,3887,1809,57,9,10.5555555555556,3.28339921367871,0.668796,0.960524,152,142,3887,3738,10,3,47.3333333333333,16.9826813246045,0.668796,0.687042
cost_matrix_component_nr_393_size_57_cutoff_10.0,56,46,526,385,10,7,6.57142857142857,3.19947103433828,0.730228,0.915086,56,52,526,483,4,5,10.4,4.91901897169873,0.730228,0.843983
cost_matrix_component_nr_394_size_59_cutoff_10.0,57,33,564,215,24,8,4.125,2.25642633162345,0.560229,0.902715,57,52,564,535,5,5,10.4,3.96824995214385,0.560229,0.582812
cost_matrix_component_nr_395_size_61_cutoff_10.0,57,37,603,291,20,6,6.16666666666667,3.36042145371267,0.493632,0.912965,57,55,603,557,2,6,9.16666666666667,3.6889272467625,0.493632,0.508644
cost_matrix_component_nr_396_size_231_cutoff_10.0,231,142,8766,4709,89,7,20.2857142857143,5.92492986002289,0.724839,0.975201,231,218,8766,8314,13,3,72.6666666666667,32.3795939178547,0.724839,0.738306
cost_matrix_component_nr_402_size_70_cutoff_10.0,66,46,796,403,20,7,6.57142857142857,3.76640516329468,0.672193,0.924715,66,62,796,730,4,6,10.3333333333333,4.87603197395716,0.672193,0.690078
cost_matrix_component_nr_403_size_215_cutoff_10.0,215,124,7591,2224,91,16,7.75,2.93350383893591,0.427862,0.964934,215,168,7591,5723,47,4,42,7.32568300296941,0.427862,0.421392
cost_matrix_component_nr_404_size_218_cutoff_10.0,218,106,7805,1763,112,10,10.6,3.85000207706852,0.363416,0.95664,218,176,7805,5938,42,1,176,176,0.363416,0.337964
cost_matrix_component_nr_410_size_116_cutoff_10.0,108,70,2201,1011,38,12,5.83333333333333,2.64385292792626,0.57549,0.95468,108,98,2201,2052,10,9,10.8888888888889,3.59298232471252,0.57549,0.619229
cost_matrix_component_nr_411_size_245_cutoff_10.0,244,127,9863,3547,117,6,21.1666666666667,5.091448537609,0.617155,0.96733,244,233,9863,9588,11,4,58.25,10.6614341393202,0.617155,0.625282
cost_matrix_component_nr_413_size_127_cutoff_10.0,126,94,2640,1693,32,6,15.6666666666667,5.52719279724861,0.760736,0.952903,126,114,2640,2167,12,4,28.5,17.4030545347354,0.760736,0.828686
cost_matrix_component_nr_415_size_205_cutoff_10.0,205,205,6900,6900,0,1,205,205,0.338753,0.338753,205,181,6900,6211,24,1,181,181,0.338753,0.356753
cost_matrix_component_nr_417_size_66_cutoff_10.0,65,38,707,214,27,7,5.42857142857143,2.80020958830951,0.438632,0.8646,65,51,707,528,14,3,17,5.2048278633942,0.438632,0.479717
cost_matrix_component_nr_418_size_77_cutoff_10.0,77,47,965,296,30,7,6.71428571428571,4.17676902030609,0.535725,0.893926,77,74,965,946,3,4,18.5,8.69659022863307,0.535725,0.547224
cost_matrix_component_nr_420_size_69_cutoff_10.0,68,49,774,402,19,4,12.25,9.64114102733582,0.633377,0.903284,68,64,774,675,4,4,16,7.6539711303027,0.633377,0.658402
cost_matrix_component_nr_421_size_111_cutoff_10.0,109,65,2014,1047,44,12,5.41666666666667,2.01257661468853,0.516869,0.956054,109,94,2014,1607,15,10,9.4,2.78840783527303,0.516869,0.545019
cost_matrix_component_nr_425_size_64_cutoff_10.0,63,49,665,385,14,6,8.16666666666667,4.41041681980027,0.595423,0.901193,63,60,665,619,3,3,20,11.0356967055245,0.595423,0.602507
cost_matrix_component_nr_428_size_65_cutoff_10.0,54,30,686,148,24,4,7.5,5.53119490540306,0.506037,0.837094,54,51,686,650,3,3,17,6.51083007152643,0.506037,0.526314
cost_matrix_component_nr_42_size_67_cutoff_10.0,60,34,729,118,26,10,3.4,2.40523492075426,0.497698,0.853416,60,54,729,639,6,4,13.5,4.87326216964323,0.497698,0.528571
cost_matrix_component_nr_436_size_121_cutoff_10.0,121,46,2395,121,75,11,4.18181818181818,3.06815037257927,0.351342,0.737812,121,100,2395,2156,21,3,33.3333333333333,5.7889603720624,0.351342,0.379214
cost_matrix_component_nr_438_size_72_cutoff_10.0,72,40,843,218,32,11,3.63636363636364,1.89322241815755,0.441621,0.890259,72,54,843,692,18,3,18,4.67232872835526,0.441621,0.474481
cost_matrix_component_nr_439_size_85_cutoff_10.0,81,62,1178,758,19,7,8.85714285714286,4.75201729586824,0.684364,0.944096,81,79,1178,1101,2,7,11.2857142857143,5.22333216294934,0.684364,0.71348
cost_matrix_component_nr_444_size_164_cutoff_10.0,164,102,4410,1848,62,7,14.5714285714286,6.76804937919127,0.542263,0.959845,164,146,4410,3530,18,7,20.8571428571429,7.57979397941057,0.542263,0.61841
cost_matrix_component_nr_446_size_216_cutoff_10.0,216,129,7662,1938,87,14,9.21428571428571,4.02725414591433,0.570459,0.954819,216,186,7662,6565,30,8,23.25,5.55020799805718,0.570459,0.604706
cost_matrix_component_nr_44_size_83_cutoff_10.0,83,57,1122,574,26,3,19,17.6731118448072,0.623378,0.910959,83,79,1122,1020,4,2,39.5,39.4715087119811,0.623378,0.644044
cost_matrix_component_nr_459_size_171_cutoff_10.0,171,62,4796,461,109,9,6.88888888888889,3.25993835144897,0.331502,0.895619,171,147,4796,4285,24,4,36.75,3.46410161513776,0.331502,0.345987
cost_matrix_component_nr_469_size_54_cutoff_10.0,54,33,472,106,21,7,4.71428571428571,3.3800151591413,0.379279,0.792564,54,42,472,261,12,4,10.5,5.28981447304785,0.379279,0.485807
cost_matrix_component_nr_46_size_63_cutoff_10.0,53,35,644,304,18,7,5,2.35354689365025,0.598813,0.91902,53,52,644,643,1,5,10.4,4.22357152993351,0.598813,0.600996
cost_matrix_component_nr_470_size_137_cutoff_10.0,131,97,3074,1670,34,8,12.125,4.19261035436208,0.607558,0.955034,131,112,3074,2453,19,4,28,6.57773633597212,0.607558,0.579552
cost_matrix_component_nr_471_size_184_cutoff_10.0,184,184,5555,5555,0,1,184,184,0.316497,0.316497,184,159,5555,4992,25,1,159,159,0.316497,0.33602
cost_matrix_component_nr_473_size_73_cutoff_10.0,72,41,867,304,31,6,6.83333333333333,3.27858866176406,0.507487,0.902455,72,61,867,555,11,4,15.25,8.09025788759631,0.507487,0.568152
cost_matrix_component_nr_474_size_92_cutoff_10.0,91,73,1381,962,18,5,14.6,8.04480774725074,0.724801,0.940707,91,87,1381,1352,4,3,29,23.0910067876608,0.724801,0.733107
cost_matrix_component_nr_480_size_139_cutoff_10.0,134,82,3165,1341,52,12,6.83333333333333,2.65449422482328,0.629321,0.959092,134,126,3165,3083,8,8,15.75,5.81668419829971,0.629321,0.643137
cost_matrix_component_nr_481_size_118_cutoff_10.0,115,88,2277,1389,27,4,22,15.0892011561952,0.797303,0.947687,115,108,2277,2092,7,4,27,17.3205080756888,0.797303,0.814804
cost_matrix_component_nr_482_size_73_cutoff_10.0,72,52,867,524,20,6,8.66666666666667,4.58578642924136,0.675241,0.929787,72,70,867,858,2,6,11.6666666666667,5.20128756078266,0.675241,0.678385
cost_matrix_component_nr_487_size_113_cutoff_10.0,113,51,2088,149,62,15,3.4,2.35264133247454,0.372801,0.809463,113,99,2088,1926,14,2,49.5,9.89949493661167,0.372801,0.395712
cost_matrix_component_nr_489_size_211_cutoff_10.0,211,100,7311,882,111,15,6.66666666666667,3.15628264224567,0.40314,0.918129,211,177,7311,6278,34,6,29.5,2.64446415312836,0.40314,0.427343
cost_matrix_component_nr_48_size_77_cutoff_10.0,76,48,965,210,28,8,6,3.81561577614313,0.50335,0.821883,76,64,965,799,12,3,21.3333333333333,8.75903827977578,0.50335,0.539213
cost_matrix_component_nr_491_size_71_cutoff_10.0,65,36,820,174,29,5,7.2,5.48177290316154,0.398089,0.844712,65,60,820,763,5,3,20,5.51784835276224,0.398089,0.408192
cost_matrix_component_nr_492_size_61_cutoff_10.0,57,29,603,181,28,4,7.25,3.61087313684728,0.467381,0.868936,57,53,603,568,4,2,26.5,21.4941852602047,0.467381,0.505878
cost_matrix_component_nr_495_size_62_cutoff_10.0,62,38,624,219,24,6,6.33333333333333,3.54359596405105,0.505167,0.871592,62,49,624,349,13,4,12.25,6.92519423793493,0.505167,0.653933
cost_matrix_component_nr_498_size_54_cutoff_10.0,51,29,472,79,22,8,3.625,2.60367479700142,0.405845,0.782069,51,48,472,455,3,3,16,5.60407866131077,0.405845,0.41059
cost_matrix_component_nr_500_size_56_cutoff_10.0,50,27,508,75,23,9,3,2.11972393995046,0.462629,0.816176,50,45,508,482,5,4,11.25,3.55655882007785,0.462629,0.488038
cost_matrix_component_nr_501_size_129_cutoff_10.0,128,84,2724,966,44,13,6.46153846153846,3.21944647475431,0.598143,0.947888,128,116,2724,2508,12,8,14.5,5.18933440174358,0.598143,0.635514
cost_matrix_component_nr_502_size_124_cutoff_10.0,124,45,2516,267,79,10,4.5,2.49210993834659,0.272301,0.899093,124,101,2516,2142,23,2,50.5,10,0.272301,0.292169
cost_matrix_component_nr_504_size_96_cutoff_10.0,90,70,1504,1124,20,5,14,5.82182642332236,0.805417,0.949932,90,84,1504,1399,6,4,21,7.51885470669638,0.805417,0.836308
cost_matrix_component_nr_505_size_121_cutoff_10.0,121,52,2395,188,69,13,4,2.81138760994953,0.379841,0.85432,121,95,2395,1932,26,3,31.6666666666667,9.28704404737572,0.379841,0.424132
cost_matrix_component_nr_507_size_57_cutoff_10.0,56,36,526,187,20,6,6,3.99739158463466,0.451194,0.865322,56,53,526,498,3,3,17.6666666666667,7.71944262936164,0.451194,0.462342
cost_matrix_component_nr_50_size_75_cutoff_10.0,75,53,915,542,22,5,10.6,5.50156321196687,0.707615,0.924806,75,69,915,857,6,2,34.5,34.2052627529741,0.707615,0.745318
cost_matrix_component_nr_513_size_117_cutoff_10.0,117,58,2239,712,59,5,11.6,5.78515502401576,0.446548,0.939291,117,88,2239,1729,29,2,44,26.6645832519468,0.446548,0.505479
cost_matrix_component_nr_514_size_62_cutoff_10.0,62,30,624,99,32,8,3.75,2.41369038206806,0.346418,0.80758,62,48,624,402,14,3,16,6.78242288602833,0.346418,0.409409
cost_matrix_component_nr_518_size_68_cutoff_10.0,66,43,751,214,23,4,10.75,10.6511042811126,0.446577,0.821145,66,60,751,664,6,2,30,24.7184141886165,0.446577,0.463811
cost_matrix_component_nr_51_size_76_cutoff_10.0,72,43,940,384,29,10,4.3,2.1151141006765,0.495333,0.92752,72,62,940,689,10,7,8.85714285714286,4.09361163668702,0.495333,0.631708
cost_matrix_component_nr_520_size_89_cutoff_10.0,86,62,1292,716,24,7,8.85714285714286,4.38359973385942,0.667575,0.939258,86,77,1292,1015,9,5,15.4,8.72933240037789,0.667575,0.856659
cost_matrix_component_nr_521_size_204_cutoff_10.0,198,87,6832,817,111,19,4.57894736842105,2.19475479280465,0.494248,0.941147,198,183,6832,6524,15,5,36.6,7.91704746463737,0.494248,0.51646
cost_matrix_component_nr_522_size_85_cutoff_10.0,85,48,1178,310,37,8,6,3.62486306204373,0.424703,0.900768,85,80,1178,1107,5,5,16,3.84464156815852,0.424703,0.452072
cost_matrix_component_nr_523_size_50_cutoff_10.0,50,32,404,167,18,6,5.33333333333333,2.90014354562154,0.544822,0.866879,50,44,404,332,6,6,7.33333333333333,3.24888660556323,0.544822,0.613905
cost_matrix_component_nr_524_size_61_cutoff_10.0,61,40,603,290,21,6,6.66666666666667,3.6085537467319,0.530767,0.904542,61,52,603,444,9,6,8.66666666666667,3.87010914244508,0.530767,0.567841
cost_matrix_component_nr_525_size_215_cutoff_10.0,215,131,7591,3632,84,8,16.375,3.91642399886929,0.573756,0.969992,215,183,7591,6317,32,3,61,31.1961204906733,0.573756,0.615146
cost_matrix_component_nr_537_size_144_cutoff_10.0,142,114,3397,2590,28,11,10.3636363636364,3.75890891777931,0.837256,0.969741,142,127,3397,3116,15,6,21.1666666666667,9.17895441999511,0.837256,0.847667
cost_matrix_component_nr_53_size_84_cutoff_10.0,84,36,1150,71,48,13,2.76923076923077,2.11818994896955,0.339095,0.75,84,64,1150,744,20,5,12.8,3.75042755681396,0.339095,0.386675
cost_matrix_component_nr_549_size_213_cutoff_10.0,213,155,7450,3958,58,4,38.75,31.4651482436814,0.576894,0.966219,213,178,7450,5416,35,2,89,56.2138772902208,0.576894,0.527695
cost_matrix_component_nr_554_size_83_cutoff_10.0,82,57,1122,527,25,11,5.18181818181818,2.2488535591043,0.605478,0.929541,82,75,1122,1050,7,5,15,5.91816847357048,0.605478,0.654886
cost_matrix_component_nr_555_size_221_cutoff_10.0,221,221,8022,8022,0,1,221,221,0.322868,0.322868,221,198,8022,7671,23,1,198,198,0.322868,0.338486
cost_matrix_component_nr_558_size_75_cutoff_10.0,62,45,915,599,17,7,6.42857142857143,2.4694389253421,0.645355,0.942495,62,57,915,871,5,6,9.5,2.70529322256312,0.645355,0.682063
cost_matrix_component_nr_574_size_53_cutoff_10.0,51,25,454,87,26,8,3.125,1.87992522272813,0.430963,0.833811,51,42,454,340,9,5,8.4,3.18935445429105,0.430963,0.513428
cost_matrix_component_nr_575_size_91_cutoff_10.0,90,44,1351,80,46,16,2.75,2.06445427367028,0.382214,0.709091,90,74,1351,1182,16,3,24.6666666666667,7.45303991372084,0.382214,0.417279
cost_matrix_component_nr_577_size_89_cutoff_10.0,86,67,1292,963,19,8,8.375,3.46209285449275,0.759219,0.951037,86,74,1292,971,12,5,14.8,5.56346604504144,0.759219,0.894122
cost_matrix_component_nr_579_size_85_cutoff_10.0,80,59,1178,689,21,7,8.42857142857143,4.19963727833438,0.623391,0.940557,80,69,1178,836,11,6,11.5,6.56244625857601,0.623391,0.89132
cost_matrix_component_nr_57_size_129_cutoff_10.0,129,73,2724,991,56,5,14.6,8.36838149448861,0.620059,0.94302,129,111,2724,2293,18,4,27.75,13.7242867147297,0.620059,0.636247
cost_matrix_component_nr_586_size_57_cutoff_10.0,55,40,526,308,15,9,4.44444444444444,2.37453746865839,0.677701,0.918074,55,49,526,453,6,6,8.16666666666667,4.72727316945944,0.677701,0.82565
cost_matrix_component_nr_587_size_101_cutoff_10.0,101,65,1666,734,36,9,7.22222222222222,2.63057845729076,0.476004,0.927435,101,86,1666,1267,15,3,28.6666666666667,10.9139288306111,0.476004,0.487137
cost_matrix_component_nr_588_size_79_cutoff_10.0,79,55,1016,489,24,9,6.11111111111111,3.00799233542422,0.486172,0.9272,79,62,1016,518,17,4,15.5,8.35462228149547,0.486172,0.775301
cost_matrix_component_nr_590_size_56_cutoff_10.0,54,43,508,299,11,8,5.375,3.1050186838948,0.787339,0.910985,54,51,508,502,3,4,12.75,8.52429519070872,0.787339,0.799747
cost_matrix_component_nr_592_size_58_cutoff_10.0,57,33,545,210,24,4,8.25,5.30495000531962,0.523626,0.875112,57,49,545,377,8,4,12.25,5.7005397655436,0.523626,0.573734
cost_matrix_component_nr_593_size_157_cutoff_10.0,155,90,4041,1322,65,12,7.5,3.45368486434159,0.489191,0.957369,155,131,4041,3602,24,5,26.2,6.34204723303772,0.489191,0.530498
cost_matrix_component_nr_594_size_101_cutoff_10.0,98,64,1666,790,34,8,8,3.70580387130053,0.560708,0.943067,98,78,1666,1365,20,4,19.5,4.13376432451526,0.560708,0.647691
cost_matrix_component_nr_595_size_121_cutoff_10.0,120,70,2395,831,50,8,8.75,4.16868764149419,0.590057,0.941456,120,104,2395,1866,16,7,14.8571428571429,4.82317599066495,0.590057,0.681381
cost_matrix_component_nr_596_size_81_cutoff_10.0,81,49,1069,306,32,7,7,4.56920497212026,0.443545,0.892744,81,73,1069,1002,8,3,24.3333333333333,7.34342046204996,0.443545,0.454763
cost_matrix_component_nr_597_size_108_cutoff_10.0,108,68,1906,1096,40,13,5.23076923076923,1.98687526472296,0.659423,0.956907,108,84,1906,1503,24,6,14,5.66179228729439,0.659423,0.806938
cost_matrix_component_nr_598_size_57_cutoff_10.0,56,29,526,87,27,11,2.63636363636364,1.73021229450761,0.390529,0.833333,56,51,526,453,5,5,10.2,3.05014710507774,0.390529,0.405273
cost_matrix_component_nr_599_size_62_cutoff_10.0,62,35,624,93,27,12,2.91666666666667,2.15414722120179,0.45574,0.824363,62,55,624,546,7,7,7.85714285714286,2.70365945535054,0.45574,0.492829
cost_matrix_component_nr_59_size_254_cutoff_10.0,250,250,10603,10603,0,3,83.3333333333333,15.6594705646754,0.391125,0.391125,250,224,10603,10222,26,6,37.3333333333333,3.58978932883547,0.391125,0.402895
cost_matrix_component_nr_600_size_68_cutoff_10.0,67,44,751,289,23,7,6.28571428571429,3.66013854333332,0.574292,0.896564,67,63,751,710,4,5,12.6,6.15030331486965,0.574292,0.589734
cost_matrix_component_nr_602_size_140_cutoff_10.0,140,64,3210,417,76,12,5.33333333333333,2.74804092579222,0.40243,0.894457,140,114,3210,2554,26,4,28.5,7.5602696148863,0.40243,0.434966
cost_matrix_component_nr_606_size_130_cutoff_10.0,126,66,2767,411,60,10,6.6,3.94539798231386,0.457031,0.886589,126,115,2767,2417,11,4,28.75,10.3056947547855,0.457031,0.461736
cost_matrix_component_nr_611_size_57_cutoff_10.0,57,34,526,214,23,4,8.5,5.30495000531962,0.439791,0.873485,57,45,526,350,12,3,15,5.798889997649,0.439791,0.445021
cost_matrix_component_nr_617_size_56_cutoff_10.0,54,34,508,208,20,7,4.85714285714286,2.30146158076848,0.53255,0.883636,54,50,508,464,4,2,25,21.3541565040626,0.53255,0.55274
cost_matrix_component_nr_621_size_78_cutoff_10.0,78,57,990,624,21,4,14.25,7.79709796105465,0.708919,0.920792,78,75,990,928,3,3,25,22.3691166662811,0.708919,0.712404
cost_matrix_component_nr_622_size_119_cutoff_10.0,119,93,2316,1703,26,7,13.2857142857143,6.1817269747256,0.80485,0.961381,119,113,2316,2240,6,3,37.6666666666667,24.4185829949359,0.80485,0.825058
cost_matrix_component_nr_624_size_96_cutoff_10.0,91,69,1504,1014,22,9,7.66666666666667,2.84781846007048,0.767227,0.951972,91,86,1504,1438,5,6,14.3333333333333,6.85474085141763,0.767227,0.827663
cost_matrix_component_nr_630_size_102_cutoff_10.0,102,41,1699,215,61,9,4.55555555555556,2.43773197420619,0.319618,0.878771,102,81,1699,1389,21,1,81,81,0.319618,0.359903
cost_matrix_component_nr_63_size_64_cutoff_10.0,64,27,665,70,37,7,3.85714285714286,3.16309450402096,0.331688,0.785605,64,48,665,512,16,2,24,9.59166304662544,0.331688,0.387423
cost_matrix_component_nr_643_size_61_cutoff_10.0,61,36,603,237,25,6,6,3.04683075789017,0.51416,0.888575,61,52,603,442,9,3,17.3333333333333,13.0842652407544,0.51416,0.610626
cost_matrix_component_nr_64_size_58_cutoff_10.0,58,42,545,353,16,6,7,3.85381310160306,0.60813,0.918069,58,56,545,537,2,3,18.6666666666667,12.3638558994257,0.60813,0.613545
cost_matrix_component_nr_652_size_111_cutoff_10.0,111,59,2014,454,52,9,6.55555555555556,3.52597978080912,0.435073,0.914323,111,85,2014,1182,26,6,14.1666666666667,5.66465336996817,0.435073,0.552759
cost_matrix_component_nr_655_size_89_cutoff_10.0,81,71,1292,1075,10,7,10.1428571428571,4.40923831739396,0.899102,0.952669,81,78,1292,1239,3,5,15.6,7.66162312735299,0.899102,0.902923
cost_matrix_component_nr_65_size_133_cutoff_10.0,133,72,2896,1049,61,8,9,3.39247048040953,0.440398,0.949048,133,104,2896,1828,29,2,52,50.0799361021956,0.440398,0.568627
cost_matrix_component_nr_664_size_87_cutoff_10.0,87,42,1234,101,45,12,3.5,2.53366911091444,0.375735,0.742347,87,66,1234,940,21,5,13.2,2.82523450049477,0.375735,0.446859
cost_matrix_component_nr_665_size_75_cutoff_10.0,72,44,915,282,28,9,4.88888888888889,2.81331774762652,0.50167,0.90548,72,66,915,863,6,6,11,3.69475958529296,0.50167,0.535086
cost_matrix_component_nr_666_size_146_cutoff_10.0,143,82,3493,1452,61,16,5.125,2.02149311144161,0.575119,0.962457,143,123,3493,3038,20,11,11.1818181818182,3.33547852408476,0.575119,0.649018
cost_matrix_component_nr_668_size_56_cutoff_10.0,54,45,508,417,9,4,11.25,7.38225618451127,0.78167,0.917703,54,52,508,490,2,4,13,6.9439364776015,0.78167,0.802734
cost_matrix_component_nr_673_size_53_cutoff_10.0,53,27,454,53,26,9,3,2.15634296811279,0.377398,0.679758,53,44,454,389,9,4,11,2.53043953443524,0.377398,0.410781
cost_matrix_component_nr_676_size_94_cutoff_10.0,93,62,1442,417,31,9,6.88888888888889,3.82896998036662,0.565704,0.897379,93,91,1442,1324,2,7,13,4.71229059517286,0.565704,0.556483
cost_matrix_component_nr_678_size_62_cutoff_10.0,58,40,624,308,18,10,4,1.97435048583482,0.551032,0.918107,58,52,624,519,6,7,7.42857142857143,3.59602184827055,0.551032,0.661316
cost_matrix_component_nr_681_size_56_cutoff_10.0,51,29,508,44,22,11,2.63636363636364,2.03806593920414,0.426958,0.634855,51,46,508,401,5,3,15.3333333333333,9.04504169651028,0.426958,0.46631
cost_matrix_component_nr_68_size_68_cutoff_10.0,66,50,751,488,16,3,16.6666666666667,15.0192345841017,0.697449,0.917246,66,61,751,628,5,3,20.3333333333333,18.6424359640081,0.697449,0.826552
cost_matrix_component_nr_694_size_107_cutoff_10.0,107,58,1871,391,49,6,9.66666666666667,6.670414035567,0.397037,0.886205,107,79,1871,1007,28,2,39.5,38.7814388593306,0.397037,0.556183
cost_matrix_component_nr_697_size_92_cutoff_10.0,92,35,1381,80,57,11,3.18181818181818,2.12703478859776,0.290546,0.710669,92,75,1381,1162,17,2,37.5,8.60232526704263,0.290546,0.320812
cost_matrix_component_nr_69_size_89_cutoff_10.0,89,53,1292,532,36,4,13.25,9.64114102733582,0.597436,0.924405,89,82,1292,1160,7,2,41,40.8044115262063,0.597436,0.643367
cost_matrix_component_nr_700_size_144_cutoff_10.0,144,80,3397,1157,64,9,8.88888888888889,3.02674863756878,0.50506,0.945067,144,110,3397,2571,34,3,36.6666666666667,7.48887238721851,0.50506,0.550373
cost_matrix_component_nr_706_size_93_cutoff_10.0,91,57,1411,654,34,10,5.7,2.54768217138607,0.596601,0.942586,91,72,1411,1019,19,8,9,4.46482706275877,0.596601,0.806104
cost_matrix_component_nr_708_size_95_cutoff_10.0,94,53,1473,553,41,9,5.88888888888889,2.8567463746761,0.558428,0.936966,94,83,1473,1388,11,6,13.8333333333333,4.03002967153237,0.558428,0.599217
cost_matrix_component_nr_713_size_64_cutoff_10.0,63,39,665,131,24,12,3.25,2.13560146014432,0.418946,0.84497,63,52,665,575,11,3,17.3333333333333,4.61043629205845,0.418946,0.455094
cost_matrix_component_nr_715_size_61_cutoff_10.0,59,38,603,249,21,8,4.75,2.54500759938526,0.466616,0.903488,59,43,603,307,16,7,6.14285714285714,3.12524796831887,0.466616,0.751085
cost_matrix_component_nr_716_size_124_cutoff_10.0,102,75,2516,1664,27,10,7.5,2.43816895044654,0.660481,0.9653,102,96,2516,2478,6,7,13.7142857142857,3.40549089723794,0.660481,0.673079
cost_matrix_component_nr_721_size_56_cutoff_10.0,54,40,508,343,14,5,8,3.56520491593201,0.653666,0.907522,54,50,508,476,4,4,12.5,6.11143999348486,0.653666,0.706594
cost_matrix_component_nr_723_size_83_cutoff_10.0,72,67,1122,1030,5,7,9.57142857142857,3.90019887709008,0.926524,0.951703,72,72,1122,1122,0,5,14.4,7.35530585982701,0.926524,0.926524
cost_matrix_component_nr_735_size_54_cutoff_10.0,54,36,472,129,18,10,3.6,2.15015313349074,0.499338,0.818947,54,46,472,287,8,6,7.66666666666667,3.34468076515741,0.499338,0.612215
cost_matrix_component_nr_736_size_64_cutoff_10.0,64,57,665,574,7,3,19,17.6731118448072,0.825886,0.910959,64,62,665,634,2,3,20.6666666666667,18.8707759212661,0.825886,0.84336
cost_matrix_component_nr_739_size_98_cutoff_10.0,95,55,1568,350,40,8,6.875,3.50830898921822,0.426915,0.872099,95,86,1568,1400,9,2,43,12.9614813968157,0.426915,0.437027
cost_matrix_component_nr_740_size_127_cutoff_10.0,127,60,2640,634,67,6,10,4.45330493305901,0.414516,0.920666,127,99,2640,1716,28,4,24.75,7.81287206142065,0.414516,0.525128
cost_matrix_component_nr_742_size_65_cutoff_10.0,64,35,686,70,29,9,3.88888888888889,3.24881141638834,0.358883,0.65602,64,58,686,640,6,2,29,10.5830052442584,0.358883,0.380522
cost_matrix_component_nr_743_size_73_cutoff_10.0,73,52,867,330,21,5,10.4,7.33924608675487,0.555317,0.866099,73,65,867,724,8,3,21.6666666666667,9.86484829732188,0.555317,0.630594
cost_matrix_component_nr_747_size_87_cutoff_10.0,75,58,1234,768,17,4,14.5,7.18158672111606,0.686388,0.936207,75,68,1234,1053,7,6,11.3333333333333,4.20394003820312,0.686388,0.802967
cost_matrix_component_nr_74_size_223_cutoff_10.0,222,120,8168,988,102,14,8.57142857142857,4.32617945226796,0.429486,0.906422,222,181,8168,7007,41,4,45.25,4.33761313653336,0.429486,0.466878
cost_matrix_component_nr_752_size_146_cutoff_10.0,144,103,3493,2194,41,8,12.875,4.7673394556333,0.743477,0.963779,144,126,3493,2805,18,7,18,6.16554399918674,0.743477,0.863752
cost_matrix_component_nr_754_size_190_cutoff_10.0,189,98,5925,2302,91,17,5.76470588235294,1.99953959425783,0.508832,0.970296,189,151,5925,5401,38,8,18.875,2.13145515597229,0.508832,0.552994
cost_matrix_component_nr_758_size_127_cutoff_10.0,127,52,2640,247,75,12,4.33333333333333,2.54135938963938,0.368902,0.866846,127,99,2640,1961,28,5,19.8,4.34464395101809,0.368902,0.4182
cost_matrix_component_nr_769_size_58_cutoff_10.0,58,36,545,167,22,6,6,3.9895148616825,0.369116,0.841028,58,50,545,441,8,2,25,11.8743420870379,0.369116,0.359993
cost_matrix_component_nr_777_size_72_cutoff_10.0,64,40,843,368,24,7,5.71428571428571,2.52146864664272,0.554732,0.923101,64,60,843,821,4,4,15,5.88566191276542,0.554732,0.575307
cost_matrix_component_nr_778_size_97_cutoff_10.0,94,80,1536,1196,14,7,11.4285714285714,4.92104703547856,0.812376,0.946421,94,94,1536,1536,0,7,13.4285714285714,5.21177589183048,0.812376,0.812376
cost_matrix_component_nr_77_size_124_cutoff_10.0,123,82,2516,1445,41,5,16.4,6.46157706480871,0.638142,0.949741,123,119,2516,2468,4,5,23.8,7.55761082278715,0.638142,0.660861
cost_matrix_component_nr_784_size_53_cutoff_10.0,53,39,454,265,14,6,6.5,3.18809717043702,0.631297,0.892057,53,44,454,279,9,5,8.8,5.03315731113381,0.631297,0.748474
cost_matrix_component_nr_789_size_150_cutoff_10.0,150,60,3687,190,90,19,3.15789473684211,2.03621091293398,0.361201,0.816602,150,125,3687,3361,25,3,41.6666666666667,9.83736946891746,0.361201,0.39445
cost_matrix_component_nr_78_size_134_cutoff_10.0,130,54,2940,210,76,15,3.6,2.33376074823249,0.407487,0.864995,130,109,2940,2615,21,4,27.25,5.91487205010149,0.407487,0.432038
cost_matrix_component_nr_794_size_163_cutoff_10.0,163,57,4356,427,106,9,6.33333333333333,3.04274817923139,0.31773,0.901624,163,135,4356,3700,28,2,67.5,11.5758369027902,0.31773,0.340395
cost_matrix_component_nr_796_size_139_cutoff_10.0,139,67,3165,655,72,7,9.57142857142857,5.53779714514223,0.448838,0.929984,139,112,3165,2421,27,5,22.4,8.84733917483485,0.448838,0.521885
cost_matrix_component_nr_797_size_137_cutoff_10.0,137,62,3074,506,75,11,5.63636363636364,2.79286566671294,0.396654,0.925242,137,105,3074,2444,32,4,26.25,4.70488508054965,0.396654,0.47207
cost_matrix_component_nr_7_size_187_cutoff_10.0,181,110,5739,2421,71,15,7.33333333333333,2.91943529632769,0.689989,0.97019,181,168,5739,5655,13,9,18.6666666666667,4.7010916169529,0.689989,0.694738
cost_matrix_component_nr_800_size_67_cutoff_10.0,63,29,729,117,34,7,4.14285714285714,2.82614631094813,0.392154,0.855019,63,53,729,617,10,5,10.6,3.07738488539406,0.392154,0.460042
cost_matrix_component_nr_805_size_71_cutoff_10.0,70,43,820,247,27,6,7.16666666666667,4.18155832791489,0.512243,0.866197,70,68,820,800,2,3,22.6666666666667,17.1859629479473,0.512243,0.519294
cost_matrix_component_nr_807_size_235_cutoff_10.0,235,235,9073,9073,0,1,235,235,0.350885,0.350885,235,193,9073,7579,42,2,96.5,23.8746727726266,0.350885,0.370486
cost_matrix_component_nr_808_size_69_cutoff_10.0,64,37,774,325,27,4,9.25,5.69242509762222,0.552048,0.915121,64,61,774,753,3,4,15.25,7.0977860542031,0.552048,0.574429
cost_matrix_component_nr_809_size_65_cutoff_10.0,63,33,686,125,30,6,5.5,3.94054211414021,0.428072,0.813294,63,61,686,672,2,2,30.5,24.9799919935936,0.428072,0.431576
cost_matrix_component_nr_812_size_60_cutoff_10.0,56,37,584,202,19,10,3.7,2.12975733606721,0.569367,0.894764,56,51,584,514,5,5,10.2,4.20326495655157,0.569367,0.605778
cost_matrix_component_nr_813_size_55_cutoff_10.0,54,42,490,275,12,6,7,4.46465114743044,0.620997,0.897655,54,50,490,453,4,4,12.5,7.99217602976093,0.620997,0.681166
cost_matrix_component_nr_815_size_65_cutoff_10.0,59,36,686,145,23,11,3.27272727272727,2.28116270181247,0.576458,0.875537,59,57,686,674,2,7,8.14285714285714,2.57565839583399,0.576458,0.595005
cost_matrix_component_nr_816_size_152_cutoff_10.0,150,91,3787,1621,59,7,13,4.24442462747195,0.656065,0.952518,150,146,3787,3598,4,3,48.6666666666667,35.6818677258332,0.656065,0.660855
cost_matrix_component_nr_819_size_61_cutoff_10.0,58,43,603,312,15,10,4.3,2.36177964862286,0.663517,0.917165,58,51,603,476,7,8,6.375,3.38604688485738,0.663517,0.794434
cost_matrix_component_nr_822_size_69_cutoff_10.0,68,43,774,176,25,11,3.90909090909091,2.54789279599177,0.41307,0.862982,68,55,774,592,13,4,13.75,4.89897948556636,0.41307,0.481474
cost_matrix_component_nr_824_size_68_cutoff_10.0,68,42,751,324,26,5,8.4,5.05845703549515,0.560731,0.902174,68,65,751,702,3,5,13,6.04380027117127,0.560731,0.570365
cost_matrix_component_nr_837_size_122_cutoff_10.0,113,104,2435,2197,9,11,9.45454545454546,3.35123027391373,0.928855,0.965714,113,110,2435,2425,3,10,11,3.86367068716437,0.928855,0.931739
cost_matrix_component_nr_838_size_56_cutoff_10.0,52,32,508,131,20,7,4.57142857142857,2.9653098171939,0.498437,0.836862,52,48,508,481,4,5,9.6,3.18547916403891,0.498437,0.519702
cost_matrix_component_nr_843_size_62_cutoff_10.0,58,39,624,266,19,7,5.57142857142857,2.8170877768574,0.591187,0.900225,58,50,624,569,8,3,16.6666666666667,7.06069667065213,0.591187,0.646529
cost_matrix_component_nr_847_size_59_cutoff_10.0,55,32,564,138,23,7,4.57142857142857,3.12031850602576,0.478599,0.861446,55,53,564,543,2,3,17.6666666666667,7.71944262936164,0.478599,0.483171
cost_matrix_component_nr_851_size_69_cutoff_10.0,67,56,774,546,11,7,8,3.14214317004726,0.681854,0.918677,67,66,774,767,1,2,33,30.3315017762062,0.681854,0.684089
cost_matrix_component_nr_855_size_112_cutoff_10.0,112,73,2051,1054,39,7,10.4285714285714,3.86569069086815,0.570395,0.948404,112,99,2051,1803,13,6,16.5,4.69056258078263,0.570395,0.609195
cost_matrix_component_nr_863_size_50_cutoff_10.0,50,32,404,104,18,10,3.2,2.20263698067724,0.406955,0.841825,50,45,404,358,5,3,15,6.21446501190772,0.406955,0.437168
cost_matrix_component_nr_864_size_52_cutoff_10.0,51,30,437,103,21,8,3.75,2.78160847012492,0.402971,0.842748,51,40,437,331,11,4,10,4.06108636973786,0.402971,0.469979
cost_matrix_component_nr_866_size_54_cutoff_10.0,53,38,472,273,15,6,6.33333333333333,3.74528479117401,0.537652,0.90752,53,48,472,448,5,5,9.6,4.0650378691534,0.537652,0.564755
cost_matrix_component_nr_879_size_55_cutoff_10.0,54,39,490,278,15,5,7.8,4.08677727967256,0.609162,0.884838,54,48,490,397,6,3,16,9.86484829732188,0.609162,0.625174
cost_matrix_component_nr_889_size_107_cutoff_10.0,107,87,1871,1393,20,5,17.4,9.24105742553433,0.775278,0.946107,107,103,1871,1800,4,5,20.6,10.2546917652859,0.775278,0.791008
cost_matrix_component_nr_88_size_55_cutoff_10.0,52,32,490,129,20,10,3.2,2.02369588183562,0.476731,0.867284,52,46,490,451,6,4,11.5,3.93597934253086,0.476731,0.515303
cost_matrix_component_nr_894_size_53_cutoff_10.0,50,29,454,141,21,4,7.25,5.00997013923459,0.457765,0.844371,50,45,454,394,5,2,22.5,15.2970585407784,0.457765,0.472318
cost_matrix_component_nr_914_size_75_cutoff_10.0,74,49,915,481,25,6,8.16666666666667,4.31779979106525,0.550113,0.928257,74,72,915,898,2,5,14.4,6.81384943497647,0.550113,0.561598
cost_matrix_component_nr_915_size_68_cutoff_10.0,59,44,751,471,15,8,5.5,2.5834062651784,0.680396,0.934706,59,55,751,694,4,7,7.85714285714286,3.08971532050035,0.680396,0.70572
cost_matrix_component_nr_916_size_70_cutoff_10.0,65,40,796,314,25,8,5,2.51486685936587,0.592299,0.916843,65,60,796,761,5,5,12,5.50156321196687,0.592299,0.627905
cost_matrix_component_nr_917_size_70_cutoff_10.0,64,43,796,311,21,8,5.375,2.76899210019734,0.659273,0.909435,64,60,796,746,4,6,10,3.94683193277258,0.659273,0.676066
cost_matrix_component_nr_918_size_52_cutoff_10.0,52,30,437,35,22,11,2.72727272727273,2.46847960876337,0.363899,0.536424,52,44,437,337,8,5,8.8,2.91369345857619,0.363899,0.408952
cost_matrix_component_nr_921_size_68_cutoff_10.0,67,44,751,266,23,9,4.88888888888889,2.53059358129989,0.566998,0.882587,67,64,751,693,3,5,12.8,4.87449563597645,0.566998,0.578664
cost_matrix_component_nr_923_size_70_cutoff_10.0,65,39,796,352,26,5,7.8,3.73616696285366,0.547779,0.918339,65,62,796,789,3,3,20.6666666666667,12.4289300238154,0.547779,0.552292
cost_matrix_component_nr_924_size_68_cutoff_10.0,67,42,751,356,25,5,8.4,4.16143309852369,0.534934,0.906831,67,63,751,720,4,3,21,11.4369581297426,0.534934,0.553795
cost_matrix_component_nr_926_size_59_cutoff_10.0,58,38,564,278,20,4,9.5,5.81067001577858,0.605447,0.884838,58,55,564,546,3,3,18.3333333333333,10.8914952034706,0.605447,0.634345
cost_matrix_component_nr_927_size_70_cutoff_10.0,59,41,796,390,18,6,6.83333333333333,3.72882107100164,0.627494,0.926574,59,58,796,794,1,5,11.6,4.68454935668831,0.627494,0.627981
cost_matrix_component_nr_929_size_70_cutoff_10.0,68,40,796,403,28,4,10,5.38356327095529,0.552536,0.924841,68,64,796,768,4,2,32,28.2665880502051,0.552536,0.579713
cost_matrix_component_nr_92_size_194_cutoff_10.0,194,92,6177,1796,102,6,15.3333333333333,8.55306871339753,0.443078,0.963215,194,140,6177,4748,54,2,70,30.5122926047847,0.443078,0.516487
cost_matrix_component_nr_931_size_52_cutoff_10.0,52,32,437,91,20,10,3.2,2.37106090581463,0.384931,0.826501,52,41,437,274,11,5,8.2,3.77635004517961,0.384931,0.414081
cost_matrix_component_nr_932_size_66_cutoff_10.0,60,48,707,444,12,11,4.36363636363636,2.19713422607277,0.727028,0.932063,60,56,707,654,4,10,5.6,2.37106090581463,0.727028,0.804584
cost_matrix_component_nr_934_size_68_cutoff_10.0,68,42,751,335,26,6,7,3.41422807769237,0.565983,0.907459,68,63,751,684,5,4,15.75,5.22968341894179,0.565983,0.583118
cost_matrix_component_nr_935_size_69_cutoff_10.0,65,37,774,370,28,3,12.3333333333333,6.38250429885991,0.562528,0.916854,65,61,774,746,4,2,30.5,26.2678510731274,0.562528,0.593888
cost_matrix_component_nr_936_size_71_cutoff_10.0,66,41,820,365,25,7,5.85714285714286,2.90072293183791,0.573473,0.923392,66,63,820,811,3,5,12.6,5.57303604546244,0.573473,0.583655
cost_matrix_component_nr_937_size_59_cutoff_10.0,59,34,564,150,25,6,5.66666666666667,3.77194554811708,0.439317,0.841521,59,46,564,318,13,3,15.3333333333333,9.54640270936004,0.439317,0.484399
cost_matrix_component_nr_938_size_52_cutoff_10.0,50,34,437,115,16,8,4.25,3.16542892488035,0.422421,0.832117,50,44,437,409,6,3,14.6666666666667,4.93242414866094,0.422421,0.43575
cost_matrix_component_nr_939_size_70_cutoff_10.0,70,44,796,315,26,6,7.33333333333333,4.35942836663118,0.562037,0.896907,70,67,796,771,3,5,13.4,6.18786183886527,0.562037,0.586136
cost_matrix_component_nr_93_size_114_cutoff_10.0,109,78,2125,1318,31,12,6.5,2.47261126997896,0.646236,0.959634,109,91,2125,1827,18,8,11.375,3.77103101260877,0.646236,0.711672
cost_matrix_component_nr_948_size_104_cutoff_10.0,102,85,1767,1397,17,8,10.625,5.17462447754929,0.778944,0.957956,102,100,1767,1731,2,8,12.5,5.47172908278106,0.778944,0.782988
cost_matrix_component_nr_949_size_74_cutoff_10.0,74,48,891,424,26,5,9.6,4.72936625275008,0.572402,0.911768,74,66,891,749,8,2,33,30.3315017762062,0.572402,0.628117
cost_matrix_component_nr_950_size_71_cutoff_10.0,71,42,820,324,29,6,7,3.27417421985006,0.543779,0.898113,71,62,820,668,9,2,31,30.9838667696593,0.543779,0.611408
cost_matrix_component_nr_951_size_57_cutoff_10.0,56,31,526,140,25,6,5.16666666666667,3.52546876653523,0.429317,0.860349,56,45,526,414,11,4,11.25,4.38581623665098,0.429317,0.48278
cost_matrix_component_nr_958_size_60_cutoff_10.0,60,43,584,352,17,7,6.14285714285714,3.15620309960647,0.690388,0.918082,60,56,584,485,4,6,9.33333333333333,4.16709376715837,0.690388,0.760438
cost_matrix_component_nr_95_size_134_cutoff_10.0,134,69,2940,668,65,5,13.8,8.76611661350111,0.507357,0.915486,134,103,2940,1791,31,4,25.75,16.4260388184322,0.507357,0.63249
cost_matrix_component_nr_963_size_58_cutoff_10.0,53,28,545,108,25,8,3.5,2.06915206929219,0.426807,0.842105,53,45,545,490,8,3,15,5.47370367479843,0.426807,0.465162
cost_matrix_component_nr_964_size_54_cutoff_10.0,54,45,472,339,9,4,11.25,8.45069726622771,0.704839,0.890131,54,51,472,454,3,3,17,10.5071757449858,0.704839,0.727863
cost_matrix_component_nr_96_size_139_cutoff_10.0,138,54,3165,174,84,15,3.6,2.34774470028007,0.363438,0.816456,138,117,3165,2764,21,5,23.4,4.30810996504775,0.363438,0.377904
cost_matrix_component_nr_970_size_96_cutoff_10.0,90,72,1504,890,18,12,6,2.49801780223399,0.642575,0.947946,90,80,1504,1246,10,6,13.3333333333333,5.21693094297916,0.642575,0.682407
cost_matrix_component_nr_974_size_62_cutoff_10.0,60,49,624,447,11,7,7,2.88512583888596,0.659308,0.913823,60,57,624,595,3,5,11.4,4.76170276838796,0.659308,0.691837
cost_matrix_component_nr_978_size_92_cutoff_10.0,79,71,1381,1253,8,5,14.2,6.20738229566144,0.90128,0.955311,79,79,1381,1381,0,5,15.8,6.59542698873255,0.90128,0.90128
cost_matrix_component_nr_979_size_79_cutoff_10.0,71,45,1016,432,26,5,9,5.79316773482546,0.652117,0.927346,71,69,1016,1001,2,3,23,13.73657091064,0.652117,0.664677
cost_matrix_component_nr_97_size_116_cutoff_10.0,116,76,2201,987,40,4,19,15.2970585407784,0.589738,0.939738,116,113,2201,2139,3,2,56.5,55.8569601750758,0.589738,0.599058
cost_matrix_component_nr_980_size_52_cutoff_10.0,51,30,437,68,21,11,2.72727272727273,2.0056026799109,0.472798,0.789474,51,43,437,306,8,7,6.14285714285714,2.58341668418149,0.472798,0.499841
cost_matrix_component_nr_981_size_50_cutoff_10.0,50,30,404,63,20,11,2.72727272727273,1.97666860310507,0.360825,0.758621,50,46,404,339,4,4,11.5,3.93597934253086,0.360825,0.353293
cost_matrix_component_nr_982_size_68_cutoff_10.0,63,38,751,286,25,9,4.22222222222222,2.02634602718282,0.54904,0.914101,63,59,751,708,4,5,11.8,4.78938895318699,0.54904,0.58174
cost_matrix_component_nr_983_size_71_cutoff_10.0,68,57,820,669,11,7,8.14285714285714,4.12028463041135,0.767066,0.941585,68,66,820,778,2,6,11,5.62510796108491,0.767066,0.767482
cost_matrix_component_nr_987_size_81_cutoff_10.0,81,40,1069,207,41,6,6.66666666666667,4.07929780531101,0.389307,0.853503,81,59,1069,699,22,3,19.6666666666667,7.36806299728077,0.389307,0.484306
cost_matrix_component_nr_989_size_71_cutoff_10.0,70,46,820,229,24,5,9.2,8.08985332844206,0.469788,0.835607,70,68,820,791,2,2,34,29.4448637286709,0.469788,0.476107
cost_matrix_component_nr_98_size_61_cutoff_10.0,59,42,603,218,17,6,7,4.7701315853214,0.512866,0.858533,59,47,603,522,12,4,11.75,3.60020574367851,0.512866,0.622553
cost_matrix_component_nr_9_size_178_cutoff_10.0,172,110,5198,2590,62,8,13.75,5.58068055387191,0.617503,0.969742,172,164,5198,4857,8,6,27.3333333333333,12.1111880331677,0.617503,0.638906


==> clusters50.csv <==
instance,cvd__pre_nodes,cvd__post_nodes,cvd__pre_edges,cvd__post_edges,cvd__k,cvd__clusters,cvd__mean_cluster_size,cvd__geo_cluster_size,cvd__pre_cluster_coeff,cvd__post_cluster_coeff,2cvd__pre_nodes,2cvd__post_nodes,2cvd__pre_edges,2cvd__post_edges,2cvd__k,2cvd__clusters,2cvd__mean_cluster_size,2cvd__geo_cluster_size,2cvd__pre_cluster_coeff,2cvd__post_cluster_coeff
cost_matrix_component_nr_1003_size_62_cutoff_10.0,62,36,945,406,26,2,18,14.9666295470958,0.488491,0.92487,62,54,945,770,8,2,27,19.1833260932509,0.488491,0.582704
cost_matrix_component_nr_1004_size_106_cutoff_10.0,104,71,2782,1369,33,7,10.1428571428571,3.63737717218486,0.607652,0.960488,104,90,2782,2439,14,2,45,9.4339811320566,0.607652,0.65761
cost_matrix_component_nr_1005_size_64_cutoff_10.0,63,47,1008,574,16,4,11.75,4.51620172870645,0.725772,0.932015,63,63,1008,1008,0,2,31.5,25.4950975679639,0.725772,0.725772
cost_matrix_component_nr_1007_size_53_cutoff_10.0,53,35,689,341,18,3,11.6666666666667,8.04145151717812,0.6407,0.919991,53,47,689,635,6,2,23.5,14.4913767461894,0.6407,0.692407
cost_matrix_component_nr_1010_size_108_cutoff_10.0,108,39,2889,419,69,4,9.75,5.51933804214379,0.429345,0.929127,108,99,2889,2728,9,1,99,99,0.429345,0.445715
cost_matrix_component_nr_1011_size_61_cutoff_10.0,61,44,915,466,17,2,22,21.9089023002066,0.672,0.910591,61,55,915,680,6,2,27.5,27.2763633939717,0.672,0.777455
cost_matrix_component_nr_1019_size_126_cutoff_10.0,126,48,3937,505,78,10,4.8,2.1689435423954,0.424361,0.936462,126,119,3937,3746,7,2,59.5,10.8627804912002,0.424361,0.431576
cost_matrix_component_nr_1021_size_78_cutoff_10.0,78,56,1501,877,22,2,28,25.7487863791675,0.702581,0.943802,78,64,1501,993,14,2,32,30.9838667696593,0.702581,0.83966
cost_matrix_component_nr_1022_size_103_cutoff_10.0,103,53,2626,883,50,5,10.6,3.57993766976089,0.499921,0.951365,103,95,2626,2459,8,1,95,95,0.499921,0.513967
cost_matrix_component_nr_1026_size_133_cutoff_10.0,133,55,4389,832,78,4,13.75,4.83390555256263,0.491864,0.944851,133,116,4389,4118,17,1,116,116,0.491864,0.512873
cost_matrix_component_nr_1028_size_55_cutoff_10.0,55,37,742,336,18,7,5.28571428571429,2.21307530762687,0.622731,0.92096,55,47,742,682,8,4,11.75,2.57550957690139,0.622731,0.694203
cost_matrix_component_nr_1032_size_115_cutoff_10.0,115,45,3277,903,70,3,15,3.50339806038672,0.463837,0.953488,115,109,3277,3197,6,1,109,109,0.463837,0.478509
cost_matrix_component_nr_1033_size_89_cutoff_10.0,89,43,1958,705,46,4,10.75,3.51124308556641,0.509016,0.947227,89,80,1958,1800,9,3,26.6666666666667,4.27265868169792,0.509016,0.517329
cost_matrix_component_nr_1038_size_216_cutoff_10.0,216,216,11610,11610,0,1,216,216,0.420057,0.420057,216,206,11610,11477,10,1,206,206,0.420057,0.426011
cost_matrix_component_nr_1044_size_50_cutoff_10.0,50,40,612,391,10,5,8,4.58034409784716,0.73562,0.926421,50,50,612,612,0,5,10,4.86881439018772,0.73562,0.73562
cost_matrix_component_nr_104_size_112_cutoff_10.0,112,65,3108,1293,47,7,9.28571428571429,3.04870860252268,0.558725,0.960289,112,97,3108,2988,15,3,32.3333333333333,5.72865431598244,0.558725,0.58287
cost_matrix_component_nr_1057_size_87_cutoff_10.0,87,41,1870,669,46,3,13.6666666666667,4.80589553370533,0.504159,0.945722,87,75,1870,1724,12,1,75,75,0.504159,0.535779
cost_matrix_component_nr_1059_size_55_cutoff_10.0,55,20,742,57,35,5,4,2.63901582154579,0.413978,0.746667,55,50,742,692,5,1,50,50,0.413978,0.439722
cost_matrix_component_nr_1069_size_94_cutoff_10.0,94,49,2185,641,45,5,9.8,3.70697458059535,0.526969,0.939747,94,77,2185,1815,17,1,77,77,0.526969,0.551141
cost_matrix_component_nr_1076_size_75_cutoff_10.0,75,44,1387,681,31,3,14.6666666666667,6.0550489465111,0.537021,0.94493,75,64,1387,1289,11,1,64,64,0.537021,0.567243
cost_matrix_component_nr_108_size_93_cutoff_10.0,93,55,2139,915,38,7,7.85714285714286,2.54313711966041,0.589625,0.952928,93,80,2139,1828,13,2,40,8.88819441731559,0.589625,0.624796
cost_matrix_component_nr_1093_size_78_cutoff_10.0,78,40,1501,630,38,5,8,2.04767251107922,0.496454,0.944444,78,71,1501,1400,7,2,35.5,8.36660026534076,0.496454,0.51923
cost_matrix_component_nr_109_size_81_cutoff_10.0,81,69,1620,1368,12,4,17.25,7.31037323695237,0.847787,0.958735,81,74,1620,1419,7,4,18.5,7.8903440777379,0.847787,0.936506
cost_matrix_component_nr_1108_size_64_cutoff_10.0,64,45,1008,537,19,7,6.42857142857143,2.70365945535054,0.644478,0.938467,64,60,1008,969,4,5,12,3.82241671693376,0.644478,0.6651
cost_matrix_component_nr_1112_size_78_cutoff_10.0,78,32,1501,496,46,1,32,32,0.412877,0.9375,78,78,1501,1501,0,1,78,78,0.412877,0.412877
cost_matrix_component_nr_111_size_78_cutoff_10.0,78,40,1501,481,38,4,10,4.39173103934951,0.456847,0.933687,78,70,1501,1326,8,1,70,70,0.456847,0.477423
cost_matrix_component_nr_1123_size_61_cutoff_10.0,57,39,915,478,18,3,13,7.74731089499578,0.691571,0.933951,57,57,915,915,0,3,19,10.4096557267884,0.691571,0.691571
cost_matrix_component_nr_1126_size_65_cutoff_10.0,60,35,1040,468,25,3,11.6666666666667,4.53065489608349,0.575641,0.935108,60,55,1040,1004,5,1,55,55,0.575641,0.589078
cost_matrix_component_nr_1130_size_159_cutoff_10.0,159,57,6280,344,102,10,5.7,3.38411302082718,0.422821,0.886712,159,158,6280,6273,1,1,158,158,0.422821,0.423664
cost_matrix_component_nr_115_size_79_cutoff_10.0,78,44,1540,633,34,6,7.33333333333333,2.56979658685065,0.575713,0.944195,78,74,1540,1490,4,5,14.8,3.51425246343537,0.575713,0.597028
cost_matrix_component_nr_1164_size_56_cutoff_10.0,56,44,770,597,12,3,14.6666666666667,6.73866410080533,0.75193,0.938447,56,51,770,633,5,2,25.5,24.3721152139079,0.75193,0.896204
cost_matrix_component_nr_1165_size_51_cutoff_10.0,51,46,637,583,5,4,11.5,6.35594365562253,0.831329,0.939239,51,47,637,586,4,4,11.75,6.60566790404595,0.831329,0.937656
cost_matrix_component_nr_116_size_152_cutoff_10.0,152,87,5738,2790,65,5,17.4,5.37826878466285,0.635826,0.973197,152,132,5738,5416,20,3,44,11.9860950049272,0.635826,0.679061
cost_matrix_component_nr_117_size_95_cutoff_10.0,95,43,2232,861,52,2,21.5,6.48074069840786,0.475595,0.952381,95,87,2232,2159,8,1,87,87,0.475595,0.495946
cost_matrix_component_nr_1184_size_55_cutoff_10.0,55,25,742,125,30,3,8.33333333333333,7.21124785153704,0.41736,0.850746,55,50,742,687,5,2,25,9.79795897113271,0.41736,0.448788
cost_matrix_component_nr_118_size_204_cutoff_10.0,204,204,10353,10353,0,1,204,204,0.371725,0.371725,204,202,10353,10324,2,1,202,202,0.371725,0.373063
cost_matrix_component_nr_1192_size_53_cutoff_10.0,51,27,689,277,24,3,9,3.63424118566428,0.463773,0.91639,51,48,689,665,3,1,48,48,0.463773,0.474595
cost_matrix_component_nr_1202_size_102_cutoff_10.0,102,52,2575,882,50,5,10.4,3.11651675497536,0.542145,0.951417,102,92,2575,2307,10,2,46,28.6356421265527,0.542145,0.585915
cost_matrix_component_nr_1204_size_60_cutoff_10.0,60,25,885,57,35,6,4.16666666666667,3.16648004413879,0.410442,0.675214,60,56,885,855,4,1,56,56,0.410442,0.42376
cost_matrix_component_nr_1209_size_195_cutoff_10.0,195,79,9457,3081,116,1,79,79,0.421565,0.974684,195,187,9457,9030,8,1,187,187,0.421565,0.430173
cost_matrix_component_nr_1215_size_66_cutoff_10.0,66,53,1072,771,13,3,17.6666666666667,8.21796576487709,0.77751,0.941183,66,63,1072,1004,3,2,31.5,27.9642629082191,0.77751,0.788187
cost_matrix_component_nr_1216_size_57_cutoff_10.0,55,34,798,379,21,6,5.66666666666667,1.95598117719593,0.570326,0.928396,55,49,798,699,6,3,16.3333333333333,5.12992784003009,0.570326,0.598216
cost_matrix_component_nr_1219_size_77_cutoff_10.0,77,37,1463,143,40,11,3.36363636363636,2.04098586433693,0.438975,0.858416,77,74,1463,1450,3,1,74,74,0.438975,0.443578
cost_matrix_component_nr_123_size_148_cutoff_10.0,148,52,5439,1130,96,3,17.3333333333333,5.76899828122963,0.478981,0.958263,148,134,5439,5227,14,2,67,11.5325625946708,0.478981,0.504524
cost_matrix_component_nr_1242_size_108_cutoff_10.0,108,38,2889,631,70,2,19,8.48528137423857,0.412246,0.944361,108,104,2889,2848,4,1,104,104,0.412246,0.419713
cost_matrix_component_nr_1248_size_135_cutoff_10.0,135,67,4522,1559,68,4,16.75,6.70073791766902,0.529568,0.963887,135,119,4522,4098,16,2,59.5,26.0384331325831,0.529568,0.56351
cost_matrix_component_nr_1270_size_71_cutoff_10.0,71,40,1242,335,31,9,4.44444444444444,2.0444479842579,0.531412,0.921037,71,65,1242,1124,6,3,21.6666666666667,3.97905720789639,0.531412,0.543826
cost_matrix_component_nr_1271_size_58_cutoff_10.0,55,25,826,158,30,4,6.25,3.83365862547764,0.476538,0.885797,55,50,826,754,5,1,50,50,0.476538,0.504088
cost_matrix_component_nr_1286_size_62_cutoff_10.0,62,45,945,648,17,3,15,8.65349742184445,0.608315,0.943106,62,59,945,930,3,3,19.6666666666667,9.6548938460563,0.608315,0.627976
cost_matrix_component_nr_1290_size_57_cutoff_10.0,57,41,798,339,16,4,10.25,7.49165274165915,0.641244,0.912471,57,53,798,672,4,2,26.5,17.9443584449264,0.641244,0.687021
cost_matrix_component_nr_1297_size_143_cutoff_10.0,143,51,5076,686,92,4,12.75,4.70488508054965,0.435355,0.937916,143,138,5076,4905,5,1,138,138,0.435355,0.443239
cost_matrix_component_nr_129_size_52_cutoff_10.0,52,30,663,278,22,5,6,2.49146187923103,0.523308,0.916113,52,49,663,652,3,3,16.3333333333333,5.64621617328617,0.523308,0.536527
cost_matrix_component_nr_12_size_57_cutoff_10.0,55,29,798,301,26,4,7.25,2.65914794847249,0.497722,0.919755,55,53,798,789,2,2,26.5,10.0995049383621,0.497722,0.501487
cost_matrix_component_nr_1310_size_104_cutoff_10.0,104,49,2678,648,55,2,24.5,22.9782505861521,0.486102,0.933002,104,88,2678,2330,16,1,88,88,0.486102,0.552569
cost_matrix_component_nr_1323_size_56_cutoff_10.0,56,21,770,24,35,10,2.1,1.69172638514936,0.433633,0.6,56,52,770,761,4,1,52,52,0.433633,0.442302
cost_matrix_component_nr_132_size_56_cutoff_10.0,55,34,770,330,21,5,6.8,3.15377654392853,0.586748,0.922013,55,51,770,727,4,5,10.2,3.23078853240436,0.586748,0.617026
cost_matrix_component_nr_1331_size_59_cutoff_10.0,59,51,855,688,8,4,12.75,5.87089225580134,0.738609,0.940929,59,53,855,733,6,3,17.6666666666667,11.1009982058231,0.738609,0.935547
cost_matrix_component_nr_133_size_69_cutoff_10.0,69,47,1173,612,22,6,7.83333333333333,3.07170766197453,0.628706,0.941489,69,60,1173,1112,9,2,30,18,0.628706,0.68135
cost_matrix_component_nr_1341_size_96_cutoff_10.0,96,76,2280,1641,20,3,25.3333333333333,10.4280799346593,0.770206,0.959821,96,86,2280,1825,10,3,28.6666666666667,11.6863160934862,0.770206,0.873201
cost_matrix_component_nr_1343_size_59_cutoff_10.0,59,41,855,502,18,5,8.2,3.77635004517961,0.63218,0.936804,59,50,855,740,9,3,16.6666666666667,4.54683594377634,0.63218,0.708737
cost_matrix_component_nr_1345_size_51_cutoff_10.0,51,46,637,512,5,3,15.3333333333333,9.54640270936004,0.7648,0.923302,51,46,637,521,5,2,23,21.5638586528478,0.7648,0.879009
cost_matrix_component_nr_1352_size_66_cutoff_10.0,66,46,1072,527,20,5,9.2,4.59479341998814,0.564353,0.934542,66,58,1072,865,8,2,29,7.54983443527075,0.564353,0.527517
cost_matrix_component_nr_135_size_130_cutoff_10.0,130,84,4192,1530,46,4,21,11.7713238255308,0.500433,0.955066,130,117,4192,3672,13,1,117,117,0.500433,0.509717
cost_matrix_component_nr_1368_size_57_cutoff_10.0,57,29,798,277,28,5,5.8,2.1689435423954,0.493761,0.91639,57,50,798,691,7,2,25,7,0.493761,0.512077
cost_matrix_component_nr_1369_size_80_cutoff_10.0,80,71,1580,1196,9,4,17.75,10.2406713528797,0.859397,0.95413,80,79,1580,1547,1,4,19.75,10.6511042811126,0.859397,0.883738
cost_matrix_component_nr_1372_size_82_cutoff_10.0,82,41,1660,538,41,5,8.2,2.77649431673408,0.493377,0.938423,82,69,1660,1302,13,1,69,69,0.493377,0.480847
cost_matrix_component_nr_1383_size_119_cutoff_10.0,119,60,3510,1157,59,5,12,3.77635004517961,0.529192,0.95744,119,111,3510,3401,8,2,55.5,10.4880884817015,0.529192,0.543354
cost_matrix_component_nr_1391_size_92_cutoff_10.0,92,67,2093,1220,25,3,22.3333333333333,13.3830780676906,0.808023,0.954073,92,91,2093,2027,1,3,30.3333333333333,16.4912717841055,0.808023,0.808678
cost_matrix_component_nr_1394_size_74_cutoff_10.0,72,56,1350,925,16,2,28,24.7991935352745,0.731321,0.947436,72,72,1350,1350,0,2,36,30.5777697028413,0.731321,0.731321
cost_matrix_component_nr_13_size_65_cutoff_10.0,65,37,1040,248,28,7,5.28571428571429,2.57761113602769,0.522395,0.895314,65,57,1040,977,8,3,19,3.80295246076139,0.522395,0.557986
cost_matrix_component_nr_1405_size_55_cutoff_10.0,55,21,742,31,34,7,3,2.47939698673123,0.396736,0.583893,55,54,742,722,1,1,54,54,0.396736,0.402416
cost_matrix_component_nr_1409_size_51_cutoff_10.0,51,28,637,201,23,4,7,3.76060309308639,0.50389,0.895639,51,48,637,621,3,2,24,9.59166304662544,0.50389,0.515302
cost_matrix_component_nr_1410_size_68_cutoff_10.0,67,50,1139,831,17,5,10,3.33086300787447,0.801742,0.950641,67,66,1139,1133,1,2,33,28.8617393793236,0.801742,0.803021
cost_matrix_component_nr_142_size_57_cutoff_10.0,57,53,798,718,4,2,26.5,25.6904651573303,0.83517,0.932341,57,57,798,798,0,2,28.5,27.2029410174709,0.83517,0.83517
cost_matrix_component_nr_1431_size_65_cutoff_10.0,65,42,1040,487,23,5,8.4,3.3689762230149,0.645166,0.933123,65,60,1040,935,5,3,20,9.28317766722556,0.645166,0.684495
cost_matrix_component_nr_144_size_58_cutoff_10.0,57,41,826,443,16,6,6.83333333333333,3.20310094752884,0.616259,0.932222,57,54,826,804,3,4,13.5,5.36423239055471,0.616259,0.634422
cost_matrix_component_nr_1465_size_56_cutoff_10.0,54,31,770,218,23,5,6.2,2.75945932292243,0.503003,0.89165,54,51,770,725,3,1,51,51,0.503003,0.505761
cost_matrix_component_nr_1467_size_65_cutoff_10.0,65,53,1040,778,12,6,8.83333333333333,2.98118905895317,0.817997,0.946758,65,56,1040,838,9,5,11.2,3.30779843345719,0.817997,0.894941
cost_matrix_component_nr_146_size_114_cutoff_10.0,114,91,3220,2135,23,2,45.5,44.2718872423573,0.815683,0.960118,114,99,3220,2385,15,2,49.5,49.1934955049954,0.815683,0.927034
cost_matrix_component_nr_147_size_64_cutoff_10.0,64,38,1008,362,26,4,9.5,4.65116196802304,0.506373,0.917502,64,53,1008,804,11,3,17.6666666666667,5.27763208790408,0.506373,0.588532
cost_matrix_component_nr_1481_size_87_cutoff_10.0,87,43,1870,420,44,3,14.3333333333333,7.61166261102025,0.466083,0.904762,87,77,1870,1650,10,1,77,77,0.466083,0.482993
cost_matrix_component_nr_148_size_68_cutoff_10.0,68,44,1139,471,24,2,22,21.7944947177034,0.519813,0.912364,68,60,1139,944,8,1,60,60,0.519813,0.511002
cost_matrix_component_nr_14_size_73_cutoff_10.0,69,36,1314,469,33,3,12,5.70826747338486,0.559972,0.934978,69,67,1314,1300,2,2,33.5,13.856406460551,0.559972,0.564146
cost_matrix_component_nr_1500_size_55_cutoff_10.0,55,23,742,210,32,3,7.66666666666667,2.75892417638112,0.454822,0.904762,55,49,742,701,6,2,24.5,6.92820323027551,0.454822,0.480166
cost_matrix_component_nr_1507_size_70_cutoff_10.0,69,46,1207,643,23,5,9.2,3.51948202893552,0.603788,0.943445,69,63,1207,1145,6,2,31.5,18.4932420089069,0.603788,0.630366
cost_matrix_component_nr_150_size_60_cutoff_10.0,59,46,885,645,13,6,7.66666666666667,2.44948974278318,0.848588,0.943347,59,56,885,874,3,2,28,23.6431808350738,0.848588,0.855524
cost_matrix_component_nr_1514_size_77_cutoff_10.0,77,68,1463,1222,9,2,34,32.4961536185438,0.83722,0.949345,77,77,1463,1463,0,1,77,77,0.83722,0.83722
cost_matrix_component_nr_1516_size_69_cutoff_10.0,69,25,1173,151,44,4,6.25,3.17797182781127,0.352576,0.874271,69,69,1173,1173,0,1,69,69,0.352576,0.352576
cost_matrix_component_nr_151_size_79_cutoff_10.0,79,30,1540,378,49,3,10,3.03658897187566,0.460582,0.928571,79,73,1540,1417,6,3,24.3333333333333,4.14081774942285,0.460582,0.470003
cost_matrix_component_nr_1531_size_64_cutoff_10.0,63,40,1008,533,23,4,10,4.46091344257344,0.610935,0.938866,63,60,1008,992,3,2,30,16.583123951777,0.610935,0.619452
cost_matrix_component_nr_1558_size_57_cutoff_10.0,53,37,798,414,16,4,9.25,4.64119157421217,0.697348,0.929842,53,53,798,798,0,4,13.25,5.446539630663,0.697348,0.697348
cost_matrix_component_nr_155_size_94_cutoff_10.0,94,29,2185,212,65,3,9.66666666666667,6.54213262037718,0.409693,0.892631,94,90,2185,2148,4,1,90,90,0.409693,0.416877
cost_matrix_component_nr_1562_size_60_cutoff_10.0,60,42,885,544,18,3,14,8.70658769117361,0.594441,0.937821,60,51,885,764,9,2,25.5,7.07106781186547,0.594441,0.620449
cost_matrix_component_nr_1566_size_67_cutoff_10.0,67,37,1105,415,30,4,9.25,4.31911543098557,0.535461,0.929703,67,57,1105,1029,10,2,28.5,7.48331477354788,0.535461,0.575188
cost_matrix_component_nr_1577_size_56_cutoff_10.0,54,41,770,434,13,3,13.6666666666667,8.50864173023001,0.718082,0.922438,54,54,770,770,0,3,18,9.66204032819639,0.718082,0.718082
cost_matrix_component_nr_157_size_61_cutoff_10.0,60,34,915,330,26,5,6.8,3.15377654392853,0.559995,0.922013,60,54,915,760,6,4,13.5,4.87326216964323,0.559995,0.575569
cost_matrix_component_nr_1585_size_88_cutoff_10.0,88,36,1914,137,52,10,3.6,2.42080815083869,0.422617,0.861266,88,86,1914,1876,2,2,43,9.21954445729289,0.422617,0.426303
cost_matrix_component_nr_1590_size_56_cutoff_10.0,54,41,770,477,13,5,8.2,3.61808143715695,0.767537,0.934066,54,50,770,650,4,5,10,3.80730787743176,0.767537,0.774282
cost_matrix_component_nr_159_size_74_cutoff_10.0,68,43,1350,670,25,4,10.75,3.86000834529556,0.645113,0.945646,68,66,1350,1287,2,4,16.5,4.35587717469286,0.645113,0.651767
cost_matrix_component_nr_1609_size_55_cutoff_10.0,55,27,742,156,28,4,6.75,3.46410161513776,0.429291,0.860963,55,50,742,691,5,1,50,50,0.429291,0.444116
cost_matrix_component_nr_160_size_78_cutoff_10.0,77,51,1501,754,26,5,10.2,4.89417417081356,0.656985,0.947898,77,74,1501,1463,3,5,14.8,5.66917957287523,0.656985,0.685787
cost_matrix_component_nr_162_size_63_cutoff_10.0,63,37,976,282,26,4,9.25,5.446539630663,0.550538,0.898488,63,54,976,783,9,3,18,6.85412400183263,0.550538,0.612395
cost_matrix_component_nr_163_size_122_cutoff_10.0,122,58,3690,1007,64,6,9.66666666666667,3.48775056320643,0.551779,0.954869,122,113,3690,3584,9,4,28.25,6.73700399819095,0.551779,0.571015
cost_matrix_component_nr_1653_size_52_cutoff_10.0,52,25,663,118,27,5,5,2.95417693906278,0.44383,0.855569,52,49,663,634,3,2,24.5,9.69535971483266,0.44383,0.460866
cost_matrix_component_nr_166_size_50_cutoff_10.0,50,35,612,211,15,4,8.75,7.02248617113283,0.600875,0.880148,50,50,612,612,0,3,16.6666666666667,8.75903827977578,0.600875,0.600875
cost_matrix_component_nr_1677_size_57_cutoff_10.0,55,22,798,191,33,2,11,6.32455532033676,0.455765,0.899527,55,49,798,747,6,1,49,49,0.455765,0.48608
cost_matrix_component_nr_1678_size_76_cutoff_10.0,76,53,1425,808,23,2,26.5,23.8746727726266,0.665976,0.942875,76,69,1425,1166,7,2,34.5,31.7490157327751,0.665976,0.769653
cost_matrix_component_nr_167_size_64_cutoff_10.0,61,45,1008,605,16,5,9,3.84464156815852,0.72893,0.941994,61,57,1008,989,4,3,19,9.22087258411689,0.72893,0.749587
cost_matrix_component_nr_1680_size_60_cutoff_10.0,60,30,885,282,30,4,7.5,3.13016916014657,0.499937,0.915162,60,54,885,826,6,2,27,14.1421356237309,0.499937,0.53687
cost_matrix_component_nr_168_size_57_cutoff_10.0,57,37,798,439,20,5,7.4,2.82523450049477,0.622541,0.932777,57,51,798,734,6,3,17,7.11378660898013,0.622541,0.678109
cost_matrix_component_nr_1699_size_62_cutoff_10.0,62,29,945,138,33,3,9.66666666666667,9.20516408251589,0.427241,0.822394,62,58,945,904,4,1,58,58,0.427241,0.438478
cost_matrix_component_nr_169_size_93_cutoff_10.0,91,75,2139,1406,16,9,8.33333333333333,3.4021040684107,0.857802,0.961566,91,84,2139,1971,7,9,9.33333333333333,3.11543138864752,0.857802,0.889597
cost_matrix_component_nr_1706_size_63_cutoff_10.0,62,41,976,543,21,4,10.25,3.75116612261711,0.656971,0.937992,62,58,976,951,4,2,29,17.6635217326557,0.656971,0.688435
cost_matrix_component_nr_170_size_57_cutoff_10.0,57,21,798,93,36,6,3.5,1.95598117719593,0.399791,0.85446,57,55,798,751,2,1,55,55,0.399791,0.404454
cost_matrix_component_nr_171_size_89_cutoff_10.0,89,54,1958,1018,35,3,18,7.11378660898013,0.569965,0.954527,89,79,1958,1753,10,1,79,79,0.569965,0.613658
cost_matrix_component_nr_172_size_71_cutoff_10.0,70,54,1242,808,16,4,13.5,5.53119490540306,0.827042,0.945576,70,69,1242,1238,1,2,34.5,29.732137494637,0.827042,0.828438
cost_matrix_component_nr_1736_size_54_cutoff_10.0,53,33,715,303,20,6,5.5,2.41827117512196,0.601444,0.919265,53,52,715,713,1,4,13,4.37987740618969,0.601444,0.604355
cost_matrix_component_nr_173_size_86_cutoff_10.0,86,40,1827,283,46,9,4.44444444444444,2.0822936722343,0.514658,0.9064,86,76,1827,1751,10,2,38,8.66025403784439,0.514658,0.538849
cost_matrix_component_nr_174_size_70_cutoff_10.0,68,50,1207,777,18,4,12.5,4.32839392791312,0.803681,0.946823,68,67,1207,1204,1,2,33.5,28.5657137141714,0.803681,0.804586
cost_matrix_component_nr_1750_size_73_cutoff_10.0,73,40,1314,368,33,5,8,4.75467957738334,0.470752,0.922908,73,64,1314,1144,9,1,64,64,0.470752,0.488234
cost_matrix_component_nr_1751_size_144_cutoff_10.0,144,77,5148,1032,67,4,19.25,15.0629361285995,0.511311,0.94021,144,143,5148,5114,1,1,143,143,0.511311,0.51277
cost_matrix_component_nr_175_size_107_cutoff_10.0,107,42,2835,703,65,5,8.4,2.06993505408161,0.429811,0.947368,107,98,2835,2702,9,1,98,98,0.429811,0.448552
cost_matrix_component_nr_1760_size_76_cutoff_10.0,76,39,1425,543,37,2,19.5,14.0712472794703,0.509272,0.937992,76,63,1425,1201,13,1,63,63,0.509272,0.557394
cost_matrix_component_nr_1769_size_132_cutoff_10.0,131,112,4323,3491,19,8,14,4.10528246913491,0.87032,0.975345,131,121,4323,4099,10,2,60.5,28.2488937836511,0.87032,0.893006
cost_matrix_component_nr_176_size_169_cutoff_10.0,160,98,7098,3007,62,6,16.3333333333333,4.20698086746253,0.648332,0.973411,160,145,7098,6733,15,1,145,145,0.648332,0.679798
cost_matrix_component_nr_1774_size_58_cutoff_10.0,58,33,826,335,25,4,8.25,3.37664837538518,0.52041,0.921176,58,54,826,783,4,3,18,6.21446501190772,0.52041,0.547919
cost_matrix_component_nr_177_size_97_cutoff_10.0,97,45,2328,744,52,4,11.25,4.20279927341953,0.473375,0.948521,97,92,2328,2247,5,2,46,13.4164078649987,0.473375,0.489857
cost_matrix_component_nr_1781_size_53_cutoff_10.0,53,34,689,316,19,4,8.5,4.16179145028782,0.509663,0.916754,53,47,689,620,6,1,47,47,0.509663,0.517847
cost_matrix_component_nr_1787_size_77_cutoff_10.0,77,52,1463,601,25,3,17.3333333333333,10.7721734501594,0.506122,0.919877,77,68,1463,1318,9,1,68,68,0.506122,0.52466
cost_matrix_component_nr_1790_size_60_cutoff_10.0,60,34,885,270,26,5,6.8,3.5349869555449,0.553175,0.908676,60,54,885,737,6,3,18,4.67232872835526,0.553175,0.578642
cost_matrix_component_nr_1793_size_50_cutoff_10.0,50,24,612,127,26,5,4.8,2.63901582154579,0.472371,0.869476,50,48,612,594,2,3,16,4.48140474655717,0.472371,0.487221
cost_matrix_component_nr_179_size_67_cutoff_10.0,67,50,1105,562,17,3,16.6666666666667,10.4280799346593,0.56882,0.919073,67,59,1105,780,8,2,29.5,27.5680975041804,0.56882,0.724441
cost_matrix_component_nr_181_size_66_cutoff_10.0,66,57,1072,838,9,5,11.4,5.1204547512891,0.847321,0.947314,66,65,1072,1035,1,5,13,5.44450290911753,0.847321,0.868767
cost_matrix_component_nr_1858_size_54_cutoff_10.0,54,37,715,406,17,3,12.3333333333333,6.07317794375132,0.609718,0.92487,54,47,715,608,7,2,23.5,19.2353840616714,0.609718,0.703777
cost_matrix_component_nr_186_size_78_cutoff_10.0,78,34,1501,407,44,5,6.8,2.25260787843233,0.518724,0.930876,78,69,1501,1435,9,2,34.5,11.5758369027902,0.518724,0.548333
cost_matrix_component_nr_187_size_76_cutoff_10.0,76,38,1425,532,38,3,12.6666666666667,5.82847668325146,0.517888,0.938973,76,72,1425,1328,4,3,24,9.20516408251589,0.517888,0.52535
cost_matrix_component_nr_1888_size_65_cutoff_10.0,61,41,1040,610,20,2,20.5,14.4913767461894,0.595607,0.941669,61,61,1040,1040,0,2,30.5,18.165902124585,0.595607,0.595607
cost_matrix_component_nr_1889_size_63_cutoff_10.0,63,31,976,174,32,5,6.2,3.95852373231868,0.473284,0.878407,63,57,976,878,6,2,28.5,10.4880884817015,0.473284,0.49801
cost_matrix_component_nr_1895_size_61_cutoff_10.0,61,34,915,416,27,2,17,12.0415945787923,0.539764,0.929635,61,58,915,801,3,2,29,21,0.539764,0.534028
cost_matrix_component_nr_189_size_67_cutoff_10.0,67,32,1105,378,35,5,6.4,1.94729436123034,0.44922,0.928571,67,63,1105,1083,4,1,63,63,0.44922,0.455709
cost_matrix_component_nr_1913_size_64_cutoff_10.0,64,35,1008,291,29,2,17.5,17.4355957741627,0.472039,0.887406,64,60,1008,962,4,1,60,60,0.472039,0.483008
cost_matrix_component_nr_1936_size_68_cutoff_10.0,68,38,1139,361,30,6,6.33333333333333,2.94168275343288,0.527764,0.924096,68,62,1139,1011,6,4,15.5,3.28181803491129,0.527764,0.544079
cost_matrix_component_nr_193_size_74_cutoff_10.0,74,34,1350,381,40,5,6.8,2.42580483432347,0.495614,0.928066,74,70,1350,1273,4,4,17.5,3.73687570622424,0.495614,0.502245
cost_matrix_component_nr_1955_size_50_cutoff_10.0,50,22,612,98,28,4,5.5,3.98428260373025,0.430098,0.848532,50,46,612,561,4,1,46,46,0.430098,0.459557
cost_matrix_component_nr_195_size_71_cutoff_10.0,67,49,1242,833,18,3,16.3333333333333,8.50403499314638,0.664607,0.950533,67,66,1242,1240,1,3,22,10.0859262203969,0.664607,0.667529
cost_matrix_component_nr_196_size_108_cutoff_10.0,108,46,2889,747,62,5,9.2,2.74552194682708,0.445439,0.948346,108,100,2889,2741,8,2,50,14,0.445439,0.462599
cost_matrix_component_nr_197_size_59_cutoff_10.0,59,37,855,241,22,4,9.25,5.95078670591137,0.484305,0.877789,59,52,855,717,7,1,52,52,0.484305,0.476766
cost_matrix_component_nr_198_size_113_cutoff_10.0,113,83,3164,2216,30,3,27.6666666666667,10.3384181241454,0.740593,0.96777,113,109,3164,2977,4,2,54.5,47.0531614240744,0.740593,0.748246
cost_matrix_component_nr_199_size_84_cutoff_10.0,82,52,1743,762,30,5,10.4,4.54995312317806,0.645938,0.94745,82,79,1743,1713,3,4,19.75,7.6078370457017,0.645938,0.663376
cost_matrix_component_nr_200_size_179_cutoff_10.0,179,126,7965,4390,53,2,63,59.0338885725818,0.71156,0.973952,179,166,7965,6771,13,2,83,76.1577310586391,0.71156,0.761759
cost_matrix_component_nr_205_size_92_cutoff_10.0,90,62,2093,1203,28,5,12.4,4.24102489968264,0.669604,0.95837,90,84,2093,2001,6,3,28,6.81128460768908,0.669604,0.699145
cost_matrix_component_nr_207_size_80_cutoff_10.0,73,61,1580,1150,12,5,12.2,4.70431609009869,0.837835,0.957612,73,73,1580,1580,0,4,18.25,7.61350819167864,0.837835,0.837835
cost_matrix_component_nr_208_size_62_cutoff_10.0,62,53,945,808,9,2,26.5,23.8746727726266,0.868531,0.942875,62,62,945,945,0,2,31,29.3428015022424,0.868531,0.868531
cost_matrix_component_nr_209_size_160_cutoff_10.0,160,64,6360,991,96,4,16,6.40217174588736,0.420652,0.944345,160,147,6360,5799,13,1,147,147,0.420652,0.425994
cost_matrix_component_nr_210_size_128_cutoff_10.0,128,107,4064,2941,21,2,53.5,52.2494019104525,0.847002,0.965675,128,126,4064,3977,2,2,63,59.7411081249754,0.847002,0.849945
cost_matrix_component_nr_215_size_106_cutoff_10.0,106,58,2782,784,48,3,19.3333333333333,9.32936339098569,0.459877,0.929869,106,102,2782,2635,4,1,102,102,0.459877,0.457005
cost_matrix_component_nr_219_size_103_cutoff_10.0,102,70,2626,1070,32,4,17.5,8.83176086632785,0.625163,0.942719,102,89,2626,2145,13,2,44.5,22.3159136044214,0.625163,0.621211
cost_matrix_component_nr_220_size_62_cutoff_10.0,60,40,945,420,20,5,8,3.87171918531187,0.656256,0.929024,60,54,945,849,6,2,27,10.1980390271856,0.656256,0.717022
cost_matrix_component_nr_225_size_71_cutoff_10.0,69,51,1242,754,18,5,10.2,4.89417417081356,0.649375,0.947898,69,67,1242,1176,2,5,13.4,5.24250721921983,0.649375,0.671519
cost_matrix_component_nr_227_size_211_cutoff_10.0,211,145,11077,6337,66,3,48.3333333333333,15.8195879475616,0.632085,0.979928,211,194,11077,10191,17,2,97,72,0.632085,0.653482
cost_matrix_component_nr_228_size_117_cutoff_10.0,117,55,3393,1093,62,3,18.3333333333333,9.09367188755268,0.532737,0.957015,117,109,3393,3273,8,2,54.5,20.4939015319192,0.532737,0.547004
cost_matrix_component_nr_229_size_56_cutoff_10.0,56,31,770,283,25,4,7.75,3.7224194364084,0.52879,0.914887,56,50,770,686,6,3,16.6666666666667,4.54683594377634,0.52879,0.53843
cost_matrix_component_nr_232_size_206_cutoff_10.0,206,99,10557,2557,107,2,49.5,47.8957200593122,0.555363,0.963956,206,177,10557,8806,29,1,177,177,0.555363,0.575739
cost_matrix_component_nr_233_size_80_cutoff_10.0,80,51,1580,787,29,3,17,9.20516408251589,0.552523,0.946373,80,71,1580,1341,9,1,71,71,0.552523,0.550163
cost_matrix_component_nr_238_size_78_cutoff_10.0,76,44,1501,564,32,8,5.5,2.01521372805414,0.589094,0.94088,76,72,1501,1320,4,7,10.2857142857143,2.83282765709016,0.589094,0.598502
cost_matrix_component_nr_247_size_92_cutoff_10.0,81,71,2093,1724,10,5,14.2,5.31663568133852,0.832699,0.965859,81,80,2093,2076,1,5,16,5.46976013703207,0.832699,0.843867
cost_matrix_component_nr_248_size_77_cutoff_10.0,77,40,1463,361,37,3,13.3333333333333,7.24315644344174,0.482122,0.897574,77,73,1463,1384,4,1,73,73,0.482122,0.491
cost_matrix_component_nr_24_size_245_cutoff_10.0,245,144,14945,5491,101,3,48,28.7895988675355,0.635571,0.977373,245,235,14945,14525,10,2,117.5,89.1852005660132,0.635571,0.645643
cost_matrix_component_nr_2536_size_72_cutoff_10.0,72,67,1278,1095,5,2,33.5,33.4065861769801,0.877111,0.940962,72,67,1278,1091,5,2,33.5,33.466401061363,0.877111,0.94054
cost_matrix_component_nr_256_size_119_cutoff_10.0,117,51,3510,674,66,9,5.66666666666667,2.22416568517783,0.504939,0.945345,117,114,3510,3456,3,2,57,20.976176963403,0.504939,0.51442
cost_matrix_component_nr_260_size_55_cutoff_10.0,55,33,742,281,22,4,8.25,3.68302321011564,0.545322,0.907,55,48,742,602,7,3,16,9.27543523021641,0.545322,0.666082
cost_matrix_component_nr_2610_size_56_cutoff_10.0,56,20,770,123,36,3,6.66666666666667,3.63424118566428,0.396126,0.872473,56,53,770,751,3,1,53,53,0.396126,0.404957
cost_matrix_component_nr_263_size_186_cutoff_10.0,186,82,8602,2020,104,4,20.5,9.69096770477495,0.436428,0.967324,186,180,8602,8279,6,1,180,180,0.436428,0.438497
cost_matrix_component_nr_266_size_101_cutoff_10.0,101,59,2525,1009,42,7,8.42857142857143,2.87410178846571,0.558836,0.954805,101,86,2525,2123,15,3,28.6666666666667,10.2535185223762,0.558836,0.653119
cost_matrix_component_nr_267_size_105_cutoff_10.0,105,62,2730,1229,43,9,6.88888888888889,2.1016749801593,0.560753,0.959875,105,97,2730,2607,8,2,48.5,9.79795897113271,0.560753,0.583616
cost_matrix_component_nr_268_size_104_cutoff_10.0,104,36,2678,316,68,6,6,2.58734023677245,0.424971,0.916754,104,99,2678,2594,5,1,99,99,0.424971,0.435023
cost_matrix_component_nr_269_size_86_cutoff_10.0,86,64,1827,1211,22,5,12.8,5.00351505428169,0.620315,0.95815,86,75,1827,1696,11,3,25,8.20313185940469,0.620315,0.659516
cost_matrix_component_nr_270_size_62_cutoff_10.0,56,39,945,499,17,5,7.8,3.0314331330208,0.702381,0.937146,56,55,945,941,1,4,13.75,4.44960558625406,0.702381,0.70601
cost_matrix_component_nr_271_size_71_cutoff_10.0,69,56,1242,915,13,8,7,2.32708531947346,0.884945,0.952936,69,69,1242,1242,0,3,23,14.6122871481256,0.884945,0.884945
cost_matrix_component_nr_272_size_70_cutoff_10.0,70,51,1207,807,19,2,25.5,21.6333076527839,0.735396,0.94564,70,69,1207,1202,1,2,34.5,29.732137494637,0.735396,0.736819
cost_matrix_component_nr_273_size_53_cutoff_10.0,53,37,689,344,16,2,18.5,17.9443584449264,0.598445,0.903003,53,49,689,620,4,1,49,49,0.598445,0.611336
cost_matrix_component_nr_275_size_231_cutoff_10.0,231,97,13282,3616,134,3,32.3333333333333,11.9348319192734,0.522937,0.976203,231,229,13282,13172,2,1,229,229,0.522937,0.524141
cost_matrix_component_nr_277_size_222_cutoff_10.0,222,118,12265,3272,104,5,23.6,7.43501185626863,0.575784,0.968487,222,197,12265,11546,25,2,98.5,14,0.575784,0.605908
cost_matrix_component_nr_278_size_63_cutoff_10.0,63,27,976,277,36,3,9,3.63424118566428,0.445077,0.91639,63,58,976,937,5,1,58,58,0.445077,0.461135
cost_matrix_component_nr_279_size_209_cutoff_10.0,209,100,10868,2597,109,5,20,7.50438991968091,0.548792,0.96977,209,196,10868,10114,13,2,98,56.6038867923396,0.548792,0.565426
cost_matrix_component_nr_27_size_66_cutoff_10.0,65,32,1072,259,33,6,5.33333333333333,2.43217632989484,0.473108,0.911256,65,59,1072,1002,6,2,29.5,10.6770782520313,0.473108,0.501293
cost_matrix_component_nr_283_size_91_cutoff_10.0,91,45,2047,431,46,6,7.5,4.01291611703992,0.498073,0.927557,91,81,2047,1815,10,3,27,5.38321261208728,0.498073,0.524467
cost_matrix_component_nr_288_size_123_cutoff_10.0,123,70,3751,1792,53,4,17.5,5.38356327095529,0.527397,0.9663,123,108,3751,3373,15,2,54,10.3440804327886,0.527397,0.544136
cost_matrix_component_nr_289_size_55_cutoff_10.0,55,29,742,215,26,5,5.8,3.02190013558564,0.452829,0.902781,55,52,742,721,3,1,52,52,0.452829,0.467425
cost_matrix_component_nr_28_size_79_cutoff_10.0,78,62,1540,1076,16,5,12.4,5.48575386081089,0.848822,0.955117,78,73,1540,1467,5,4,18.25,7.10755399284876,0.848822,0.859245
cost_matrix_component_nr_292_size_59_cutoff_10.0,59,33,855,330,26,4,8.25,4.20279927341953,0.576633,0.922013,59,52,855,774,7,2,26,10,0.576633,0.604382
cost_matrix_component_nr_294_size_62_cutoff_10.0,60,38,945,422,22,3,12.6666666666667,8.33955091540261,0.65388,0.928764,60,58,945,922,2,3,19.3333333333333,10.4829655768356,0.65388,0.669171
cost_matrix_component_nr_298_size_68_cutoff_10.0,68,39,1139,367,29,3,13,6.9520532897729,0.471595,0.907065,68,61,1139,979,7,1,61,61,0.471595,0.480911
cost_matrix_component_nr_299_size_85_cutoff_10.0,85,66,1785,1251,19,7,9.42857142857143,3.13856847215592,0.705469,0.959246,85,76,1785,1450,9,5,15.2,3.67464137355934,0.705469,0.703373
cost_matrix_component_nr_29_size_246_cutoff_10.0,246,129,15067,8256,117,1,129,129,0.526029,0.984496,246,217,15067,14026,29,1,217,217,0.526029,0.569136
cost_matrix_component_nr_303_size_56_cutoff_10.0,56,31,770,307,25,3,10.3333333333333,5.84803547642573,0.479787,0.918416,56,50,770,717,6,1,50,50,0.479787,0.505772
cost_matrix_component_nr_312_size_102_cutoff_10.0,102,50,2575,904,52,7,7.14285714285714,1.88954361815378,0.534343,0.953439,102,94,2575,2410,8,3,31.3333333333333,5.66705110809706,0.534343,0.550792
cost_matrix_component_nr_317_size_95_cutoff_10.0,91,52,2232,953,39,5,10.4,3.23078853240436,0.651563,0.954238,91,84,2232,2136,7,5,16.8,3.75848007876506,0.651563,0.692493
cost_matrix_component_nr_318_size_74_cutoff_10.0,74,54,1350,876,20,5,10.8,4.58034409784716,0.648567,0.951628,74,63,1350,1063,11,3,21,4.93242414866094,0.648567,0.662948
cost_matrix_component_nr_31_size_65_cutoff_10.0,64,36,1040,347,28,4,9,4.36792674255635,0.520895,0.919293,64,56,1040,913,8,2,28,7.41619848709566,0.520895,0.548857
cost_matrix_component_nr_325_size_62_cutoff_10.0,62,32,945,150,30,6,5.33333333333333,3.32200191233005,0.408355,0.857143,62,60,945,909,2,1,60,60,0.408355,0.407673
cost_matrix_component_nr_327_size_72_cutoff_10.0,72,42,1278,705,30,3,14,5.33680329744389,0.57667,0.947227,72,63,1278,1142,9,2,31.5,7.87400787401181,0.57667,0.599918
cost_matrix_component_nr_32_size_50_cutoff_10.0,50,20,612,11,30,12,1.66666666666667,1.47724313230539,0.391166,0.290323,50,49,612,607,1,1,49,49,0.391166,0.396563
cost_matrix_component_nr_332_size_146_cutoff_10.0,146,89,5292,1992,57,3,29.6666666666667,12.244965305752,0.512653,0.95865,146,133,5292,4646,13,1,133,133,0.512653,0.5013
cost_matrix_component_nr_333_size_132_cutoff_10.0,132,42,4323,820,90,2,21,6.40312423743285,0.404199,0.951219,132,127,4323,4221,5,1,127,127,0.404199,0.410343
cost_matrix_component_nr_338_size_90_cutoff_10.0,90,44,2002,564,46,4,11,4.15134772569272,0.49692,0.936444,90,82,2002,1887,8,1,82,82,0.49692,0.517468
cost_matrix_component_nr_33_size_180_cutoff_10.0,180,73,8055,2346,107,5,14.6,2.33222162616024,0.474735,0.971014,180,170,8055,7939,10,1,170,170,0.474735,0.483955
cost_matrix_component_nr_348_size_89_cutoff_10.0,88,57,1958,959,31,4,14.25,5.545909573592,0.62077,0.951364,88,76,1958,1815,12,2,38,12.1655250605964,0.62077,0.643944
cost_matrix_component_nr_352_size_202_cutoff_10.0,202,171,10150,8344,31,3,57,25.743533739405,0.922338,0.982042,202,201,10150,10104,1,2,100.5,97.2111104761178,0.922338,0.924242
cost_matrix_component_nr_360_size_150_cutoff_10.0,150,104,5587,2821,46,2,52,50.3487835006964,0.596903,0.965618,150,143,5587,5231,7,1,143,143,0.596903,0.594838
cost_matrix_component_nr_362_size_99_cutoff_10.0,99,52,2425,792,47,7,7.42857142857143,2.51699790128365,0.570245,0.949309,99,94,2425,2362,5,3,31.3333333333333,8.05174788119938,0.570245,0.581608
cost_matrix_component_nr_364_size_53_cutoff_10.0,53,31,689,259,22,3,10.3333333333333,5.60407866131078,0.485848,0.902375,53,47,689,615,6,1,47,47,0.485848,0.501007
cost_matrix_component_nr_365_size_196_cutoff_10.0,196,72,9555,2032,124,3,24,9.15771394042666,0.465523,0.968524,196,184,9555,9300,12,1,184,184,0.465523,0.475236
cost_matrix_component_nr_367_size_73_cutoff_10.0,73,43,1314,446,30,7,6.14285714285714,2.82614631094813,0.516182,0.931841,73,61,1314,1227,12,1,61,61,0.516182,0.551967
cost_matrix_component_nr_368_size_54_cutoff_10.0,54,47,715,627,7,3,15.6666666666667,7.41685953853238,0.865853,0.936877,54,51,715,682,3,2,25.5,23.2379000772445,0.865853,0.923887
cost_matrix_component_nr_369_size_60_cutoff_10.0,60,28,885,300,32,4,7,2.23606797749979,0.464491,0.92,60,53,885,803,7,3,17.6666666666667,3.70842976926619,0.464491,0.515659
cost_matrix_component_nr_370_size_62_cutoff_10.0,62,41,945,610,21,2,20.5,14.4913767461894,0.619158,0.941669,62,52,945,827,10,1,52,52,0.619158,0.667278
cost_matrix_component_nr_371_size_56_cutoff_10.0,55,31,770,236,24,6,5.16666666666667,2.53279858259429,0.582192,0.90736,55,49,770,651,6,3,16.3333333333333,8.50403499314638,0.582192,0.646188
cost_matrix_component_nr_372_size_54_cutoff_10.0,53,45,715,547,8,5,9,4.12062685056936,0.791716,0.937575,53,51,715,647,2,4,12.75,6.16014057648205,0.791716,0.823848
cost_matrix_component_nr_374_size_53_cutoff_10.0,53,26,689,57,27,9,2.88888888888889,1.98845213360518,0.475503,0.736111,53,53,689,689,0,1,53,53,0.475503,0.475503
cost_matrix_component_nr_377_size_57_cutoff_10.0,57,46,798,514,11,4,11.5,5.28474030464486,0.751582,0.926916,57,54,798,757,3,3,18,10.0464505670676,0.751582,0.790049
cost_matrix_component_nr_381_size_132_cutoff_10.0,132,85,4323,1347,47,3,28.3333333333333,25.5764717092107,0.501262,0.943089,132,128,4323,4172,4,1,128,128,0.501262,0.499433
cost_matrix_component_nr_383_size_60_cutoff_10.0,60,41,885,490,19,2,20.5,18.165902124585,0.7222,0.928231,60,59,885,842,1,2,29.5,26.229754097208,0.7222,0.719291
cost_matrix_component_nr_384_size_96_cutoff_10.0,96,70,2280,1446,26,2,35,31.1287648325468,0.691801,0.957641,96,82,2280,1804,14,2,41,33.9411254969543,0.691801,0.762012
cost_matrix_component_nr_385_size_217_cutoff_10.0,217,96,11718,2958,121,5,19.2,5.09102490060584,0.507667,0.972885,217,195,11718,10942,22,3,65,11.4165349467697,0.507667,0.526376
cost_matrix_component_nr_388_size_70_cutoff_10.0,68,59,1207,932,9,6,9.83333333333333,4.10942519911668,0.840088,0.95221,68,68,1207,1207,0,5,13.6,5.93180046383374,0.840088,0.840088
cost_matrix_component_nr_38_size_154_cutoff_10.0,154,98,5890,2858,56,5,19.6,6.0329690182539,0.581288,0.971792,154,143,5890,5294,11,1,143,143,0.581288,0.570204
cost_matrix_component_nr_393_size_57_cutoff_10.0,57,34,798,276,23,4,8.5,3.85128510684308,0.501934,0.900217,57,54,798,761,3,2,27,7.28010988928052,0.501934,0.523661
cost_matrix_component_nr_394_size_59_cutoff_10.0,59,38,855,388,21,7,5.42857142857143,2.02576805995963,0.648126,0.927027,59,58,855,850,1,2,29,23.4946802489415,0.648126,0.648663
cost_matrix_component_nr_395_size_61_cutoff_10.0,60,43,915,369,17,7,6.14285714285714,3.36250024133088,0.761135,0.922714,60,54,915,741,6,6,9,3.97352407139258,0.761135,0.798665
cost_matrix_component_nr_396_size_231_cutoff_10.0,231,123,13282,4981,108,2,61.5,50.2195181179589,0.671212,0.978347,231,214,13282,11930,17,1,214,214,0.671212,0.680462
cost_matrix_component_nr_402_size_70_cutoff_10.0,69,63,1207,1115,6,4,15.75,6.99343099219188,0.901282,0.954142,69,67,1207,1196,2,4,16.75,7.14074191775111,0.901282,0.904861
cost_matrix_component_nr_403_size_215_cutoff_10.0,215,102,11502,2246,113,8,12.75,4.84922777166115,0.46504,0.967313,215,199,11502,10991,16,2,99.5,19.8494332412792,0.46504,0.478371
cost_matrix_component_nr_404_size_218_cutoff_10.0,218,117,11826,6786,101,1,117,117,0.564067,0.982906,218,182,11826,10145,36,1,182,182,0.564067,0.64772
cost_matrix_component_nr_410_size_116_cutoff_10.0,110,78,3335,1844,32,9,8.66666666666667,2.74276144744266,0.717822,0.966976,110,106,3335,3262,4,7,15.1428571428571,4.5183718025862,0.717822,0.743896
cost_matrix_component_nr_411_size_245_cutoff_10.0,245,177,14945,7984,68,2,88.5,87.1320836431678,0.843413,0.978677,245,209,14945,10994,36,2,104.5,100.538549820454,0.843413,0.891597
cost_matrix_component_nr_413_size_127_cutoff_10.0,127,68,4000,1414,59,5,13.6,4.67202364430979,0.530911,0.961404,127,117,4000,3753,10,1,117,117,0.530911,0.537327
cost_matrix_component_nr_415_size_205_cutoff_10.0,205,205,10455,10455,0,1,205,205,0.402128,0.402128,205,205,10455,10455,0,1,205,205,0.402128,0.402128
cost_matrix_component_nr_417_size_66_cutoff_10.0,65,32,1072,219,33,4,8,3.83365862547764,0.456958,0.876481,65,59,1072,997,6,2,29.5,7.61577310586391,0.456958,0.48953
cost_matrix_component_nr_418_size_77_cutoff_10.0,77,54,1463,750,23,3,18,12.4375552382587,0.671971,0.941589,77,77,1463,1463,0,3,25.6666666666667,14.6122871481256,0.671971,0.671971
cost_matrix_component_nr_420_size_69_cutoff_10.0,68,45,1173,426,23,3,15,11.6960709528515,0.558609,0.909784,68,62,1173,1042,6,2,31,15.2315462117278,0.558609,0.568121
cost_matrix_component_nr_421_size_111_cutoff_10.0,110,56,3052,1085,54,7,8,2.23890459108502,0.577374,0.957299,110,100,3052,2965,10,3,33.3333333333333,8.2913443418497,0.577374,0.603967
cost_matrix_component_nr_425_size_64_cutoff_10.0,64,47,1008,384,17,5,9.4,5.16618035626176,0.637868,0.901425,64,58,1008,802,6,4,14.5,4.72870804501588,0.637868,0.646152
cost_matrix_component_nr_428_size_65_cutoff_10.0,56,39,1040,534,17,3,13,6.67194027170795,0.73082,0.938769,56,55,1040,990,1,3,18.3333333333333,7.61166261102025,0.73082,0.727026
cost_matrix_component_nr_42_size_67_cutoff_10.0,62,40,1105,599,22,3,13.3333333333333,5.94392195276313,0.619021,0.942503,62,61,1105,1104,1,3,20.3333333333333,6.9520532897729,0.619021,0.620576
cost_matrix_component_nr_436_size_121_cutoff_10.0,121,41,3630,667,80,4,10.25,2.93297208766852,0.445801,0.945869,121,112,3630,3421,9,2,56,14.8323969741913,0.445801,0.466329
cost_matrix_component_nr_438_size_72_cutoff_10.0,72,36,1278,290,36,6,6,2.99379516552391,0.467334,0.913239,72,67,1278,1244,5,1,67,67,0.467334,0.481526
cost_matrix_component_nr_439_size_85_cutoff_10.0,84,50,1785,872,34,4,12.5,4.52701905583787,0.603908,0.951842,84,75,1785,1512,9,3,25,7.01357908349966,0.603908,0.622313
cost_matrix_component_nr_444_size_164_cutoff_10.0,164,82,6683,2076,82,5,16.4,6.10029421015548,0.549234,0.967973,164,159,6683,6637,5,2,79.5,24.8997991959775,0.549234,0.55258
cost_matrix_component_nr_446_size_216_cutoff_10.0,216,111,11610,4961,105,7,15.8571428571429,2.68269579527973,0.540781,0.979958,216,182,11610,10647,34,1,182,182,0.540781,0.580783
cost_matrix_component_nr_44_size_83_cutoff_10.0,83,46,1701,515,37,2,23,22.8035085019828,0.527078,0.915918,83,79,1701,1598,4,1,79,79,0.527078,0.539417
cost_matrix_component_nr_459_size_171_cutoff_10.0,171,59,7267,1711,112,1,59,59,0.397711,0.966102,171,167,7267,7133,4,1,167,167,0.397711,0.402714
cost_matrix_component_nr_469_size_54_cutoff_10.0,54,28,715,184,26,4,7,4.10876417139438,0.453947,0.888755,54,48,715,630,6,1,48,48,0.453947,0.48558
cost_matrix_component_nr_46_size_63_cutoff_10.0,60,49,976,715,11,6,8.16666666666667,3.020894779825,0.791026,0.946578,60,58,976,971,2,4,14.5,5.23666099739177,0.791026,0.795258
cost_matrix_component_nr_470_size_137_cutoff_10.0,136,82,4658,1706,54,10,8.2,2.70379057254581,0.557193,0.964586,136,130,4658,4551,6,6,21.6666666666667,3.00205409387244,0.557193,0.569905
cost_matrix_component_nr_471_size_184_cutoff_10.0,184,82,8418,3321,102,1,82,82,0.47402,0.97561,184,169,8418,8142,15,1,169,169,0.47402,0.493036
cost_matrix_component_nr_473_size_73_cutoff_10.0,73,40,1314,498,33,7,5.71428571428571,2,0.529243,0.937264,73,62,1314,1163,11,2,31,7.81024967590666,0.529243,0.559972
cost_matrix_component_nr_474_size_92_cutoff_10.0,92,62,2093,1264,30,3,20.6666666666667,11.0520944959212,0.683385,0.95895,92,86,2093,1998,6,2,43,26.3248931621764,0.683385,0.702508
cost_matrix_component_nr_480_size_139_cutoff_10.0,139,92,4795,2554,47,2,46,40.3980197534483,0.808009,0.968377,139,133,4795,4228,6,2,66.5,62.5779513886481,0.808009,0.803195
cost_matrix_component_nr_481_size_118_cutoff_10.0,118,82,3451,1521,36,4,20.5,8.1698094459945,0.656032,0.950922,118,102,3451,2780,16,2,51,17.2336879396141,0.656032,0.655941
cost_matrix_component_nr_482_size_73_cutoff_10.0,73,64,1314,1005,9,4,16,8.80844248236221,0.768133,0.949944,73,68,1314,1174,5,4,17,8.88783835544538,0.768133,0.882021
cost_matrix_component_nr_486_size_51_cutoff_10.0,50,28,637,177,22,6,4.66666666666667,2.35594972419013,0.565798,0.891644,50,46,637,564,4,3,15.3333333333333,7.11378660898013,0.565798,0.571484
cost_matrix_component_nr_487_size_113_cutoff_10.0,113,37,3164,630,76,2,18.5,6,0.434795,0.944444,113,108,3164,3098,5,1,108,108,0.434795,0.441609
cost_matrix_component_nr_489_size_211_cutoff_10.0,211,211,11077,11077,0,1,211,211,0.490693,0.490693,211,199,11077,10530,12,4,49.75,4.44391917772269,0.490693,0.501377
cost_matrix_component_nr_48_size_77_cutoff_10.0,77,38,1463,141,39,7,5.42857142857143,3.65055676582069,0.491848,0.797414,77,74,1463,1445,3,1,74,74,0.491848,0.498637
cost_matrix_component_nr_491_size_71_cutoff_10.0,68,30,1242,378,38,3,10,3.03658897187566,0.518423,0.928571,68,64,1242,1172,4,2,32,7.93725393319377,0.518423,0.522663
cost_matrix_component_nr_492_size_61_cutoff_10.0,60,42,915,520,18,2,21,18.4661853126194,0.681079,0.930759,60,58,915,911,2,2,29,22.7376340018041,0.681079,0.689418
cost_matrix_component_nr_495_size_62_cutoff_10.0,62,31,945,234,31,7,4.42857142857143,2.0930881742038,0.460414,0.908019,62,52,945,837,10,1,52,52,0.460414,0.498668
cost_matrix_component_nr_498_size_54_cutoff_10.0,52,28,715,81,24,9,3.11111111111111,2.07721470550126,0.517725,0.810526,52,50,715,699,2,3,16.6666666666667,5.68773395970313,0.517725,0.530258
cost_matrix_component_nr_500_size_56_cutoff_10.0,54,33,770,303,21,6,5.5,2.41827117512196,0.617907,0.919265,54,49,770,660,5,5,9.8,2.79966255924319,0.617907,0.639012
cost_matrix_component_nr_501_size_129_cutoff_10.0,129,84,4128,2189,45,6,14,4.60240046192814,0.701582,0.969152,129,114,4128,3728,15,3,38,15.0133214990086,0.701582,0.731145
cost_matrix_component_nr_502_size_124_cutoff_10.0,124,34,3813,202,90,6,5.66666666666667,2.95440666381357,0.367525,0.882763,124,124,3813,3813,0,1,124,124,0.367525,0.367525
cost_matrix_component_nr_504_size_96_cutoff_10.0,96,61,2280,1031,35,5,12.2,5.46169260907824,0.567217,0.954062,96,87,2280,2016,9,3,29,7.89444677296812,0.567217,0.560521
cost_matrix_component_nr_505_size_121_cutoff_10.0,121,49,3630,825,72,5,9.8,3.45456223113864,0.451567,0.950941,121,110,3630,3455,11,1,110,110,0.451567,0.471094
cost_matrix_component_nr_507_size_57_cutoff_10.0,57,30,798,114,27,7,4.28571428571429,2.66709661118172,0.508266,0.817308,57,56,798,790,1,3,18.6666666666667,7.88373516310524,0.508266,0.512964
cost_matrix_component_nr_50_size_75_cutoff_10.0,75,54,1387,718,21,2,27,26.7020598456374,0.619666,0.92903,75,66,1387,1165,9,1,66,66,0.619666,0.614352
cost_matrix_component_nr_513_size_117_cutoff_10.0,117,45,3393,786,72,3,15,5.42883523318981,0.424612,0.949654,117,113,3393,3201,4,1,113,113,0.424612,0.425344
cost_matrix_component_nr_514_size_62_cutoff_10.0,62,25,945,103,37,5,5,2.93015605158352,0.395333,0.815742,62,58,945,898,4,1,58,58,0.395333,0.405005
cost_matrix_component_nr_518_size_68_cutoff_10.0,67,43,1139,456,24,4,10.75,4.36792674255635,0.633386,0.921366,67,65,1139,1078,2,3,21.6666666666667,8.71975955345188,0.633386,0.635241
cost_matrix_component_nr_51_size_76_cutoff_10.0,73,45,1425,603,28,6,7.5,2.87098773937074,0.636202,0.942167,73,70,1425,1397,3,4,17.5,5.24361079502808,0.636202,0.652555
cost_matrix_component_nr_520_size_89_cutoff_10.0,89,62,1958,1099,27,2,31,28.1424945589406,0.658064,0.950471,89,81,1958,1405,8,2,40.5,39.7994974842648,0.658064,0.809406
cost_matrix_component_nr_521_size_204_cutoff_10.0,203,114,10353,4173,89,7,16.2857142857143,4.03690887177964,0.628954,0.977654,203,193,10353,10131,10,5,38.6,7.88336716581374,0.628954,0.640579
cost_matrix_component_nr_522_size_85_cutoff_10.0,85,49,1785,581,36,7,7,3.04870860252268,0.550412,0.939407,85,79,1785,1616,6,4,19.75,5.16195943309791,0.550412,0.583328
cost_matrix_component_nr_523_size_50_cutoff_10.0,50,28,612,282,22,2,14,9.79795897113271,0.509368,0.915162,50,44,612,578,6,1,44,44,0.509368,0.532011
cost_matrix_component_nr_524_size_61_cutoff_10.0,61,35,915,416,26,3,11.6666666666667,5.2535878724929,0.579243,0.929635,61,54,915,815,7,3,18,6.21446501190772,0.579243,0.611391
cost_matrix_component_nr_525_size_215_cutoff_10.0,215,95,11502,3359,120,3,31.6666666666667,14.8579176828931,0.484224,0.975355,215,198,11502,10838,17,1,198,198,0.484224,0.497749
cost_matrix_component_nr_537_size_144_cutoff_10.0,143,100,5148,2963,43,6,16.6666666666667,5.13063129263501,0.72561,0.972842,143,129,5148,4554,14,5,25.8,8.59935268150263,0.72561,0.80861
cost_matrix_component_nr_538_size_50_cutoff_10.0,50,27,612,141,23,4,6.75,4.42672767880129,0.518402,0.861357,50,46,612,582,4,2,23,11.3578166916005,0.518402,0.541472
cost_matrix_component_nr_53_size_84_cutoff_10.0,84,30,1743,94,54,9,3.33333333333333,2.06135191678831,0.44048,0.805181,84,77,1743,1669,7,1,77,77,0.44048,0.460793
cost_matrix_component_nr_549_size_213_cutoff_10.0,213,129,11289,4168,84,2,64.5,63.9374694525831,0.488045,0.970023,213,183,11289,9766,30,1,183,183,0.488045,0.520099
cost_matrix_component_nr_550_size_58_cutoff_10.0,52,31,826,407,21,2,15.5,7.61577310586391,0.612832,0.930876,52,50,826,814,2,2,25,9.79795897113271,0.612832,0.630928
cost_matrix_component_nr_554_size_83_cutoff_10.0,82,57,1701,839,25,5,11.4,4.83415738284268,0.654851,0.947259,82,72,1701,1465,10,3,24,9.59009394832218,0.654851,0.692075
cost_matrix_component_nr_555_size_221_cutoff_10.0,221,221,12155,12155,0,1,221,221,0.425401,0.425401,221,217,12155,12117,4,1,217,217,0.425401,0.427454
cost_matrix_component_nr_558_size_75_cutoff_10.0,66,57,1387,1134,9,5,11.4,4.09534502215844,0.868726,0.958123,66,66,1387,1387,0,4,16.5,6.05480020807018,0.868726,0.868726
cost_matrix_component_nr_560_size_52_cutoff_10.0,50,35,663,356,15,5,7,3.17767152314644,0.632103,0.924974,50,47,663,562,3,5,9.4,3.42018163455592,0.632103,0.641434
cost_matrix_component_nr_571_size_51_cutoff_10.0,50,40,637,464,10,3,13.3333333333333,7.82973528233773,0.687961,0.930099,50,48,637,599,2,3,16,8.47164716850979,0.687961,0.753958
cost_matrix_component_nr_574_size_53_cutoff_10.0,52,27,689,259,25,2,13.5,9.59166304662544,0.537197,0.911347,52,52,689,689,0,2,26,16.6132477258361,0.537197,0.537197
cost_matrix_component_nr_575_size_91_cutoff_10.0,91,37,2047,562,54,3,12.3333333333333,4.08165510191735,0.482443,0.941078,91,86,2047,2022,5,2,43,12.9614813968157,0.482443,0.491968
cost_matrix_component_nr_577_size_89_cutoff_10.0,89,52,1958,777,37,6,8.66666666666667,2.65593751115539,0.526428,0.946823,89,81,1958,1853,8,1,81,81,0.526428,0.548473
cost_matrix_component_nr_579_size_85_cutoff_10.0,83,56,1785,1051,27,4,14,5.50740426845589,0.642397,0.955918,83,81,1785,1768,2,3,27,11.2924323465723,0.642397,0.651513
cost_matrix_component_nr_57_size_129_cutoff_10.0,129,80,4128,2027,49,3,26.6666666666667,10.1768538337919,0.613629,0.966091,129,110,4128,3332,19,1,110,110,0.613629,0.617167
cost_matrix_component_nr_586_size_57_cutoff_10.0,56,40,798,393,16,5,8,4.22357152993351,0.675815,0.926135,56,50,798,719,6,4,12.5,4.4353484161795,0.675815,0.717644
cost_matrix_component_nr_587_size_101_cutoff_10.0,101,64,2525,966,37,4,16,5.51487195241114,0.583453,0.939892,101,92,2525,2178,9,2,46,9.53939201416945,0.583453,0.591022
cost_matrix_component_nr_588_size_79_cutoff_10.0,79,42,1540,457,37,4,10.5,6.16014057648205,0.455463,0.930579,79,72,1540,1443,7,1,72,72,0.455463,0.474364
cost_matrix_component_nr_590_size_56_cutoff_10.0,56,47,770,592,9,5,9.4,3.82241671693376,0.84063,0.938675,56,55,770,769,1,3,18.3333333333333,11.5003150512302,0.84063,0.841467
cost_matrix_component_nr_592_size_58_cutoff_10.0,57,34,826,216,23,4,8.5,5.45271835827205,0.521042,0.87027,57,52,826,757,5,2,26,10,0.521042,0.544191
cost_matrix_component_nr_593_size_157_cutoff_10.0,157,82,6123,1812,75,8,10.25,3.46958404351691,0.584111,0.965956,157,137,6123,5725,20,3,45.6666666666667,7.36191782095422,0.584111,0.611803
cost_matrix_component_nr_594_size_101_cutoff_10.0,100,53,2525,716,47,9,5.88888888888889,2.25703439025169,0.512869,0.946507,100,94,2525,2461,6,3,31.3333333333333,5.66705110809706,0.512869,0.525781
cost_matrix_component_nr_595_size_121_cutoff_10.0,121,71,3630,1504,50,8,8.875,2.75305090969375,0.576672,0.963208,121,108,3630,3214,13,4,27,6.65371229032014,0.576672,0.59851
cost_matrix_component_nr_596_size_81_cutoff_10.0,81,41,1620,536,40,4,10.25,4.79356345385686,0.49688,0.938574,81,72,1620,1431,9,2,36,18.3030052177231,0.49688,0.527268
cost_matrix_component_nr_597_size_108_cutoff_10.0,108,55,2889,716,53,9,6.11111111111111,2.63653280267676,0.464366,0.946471,108,106,2889,2850,2,1,106,106,0.464366,0.46933
cost_matrix_component_nr_598_size_57_cutoff_10.0,57,27,798,213,30,5,5.4,2.29017204892358,0.476605,0.903598,57,50,798,700,7,4,12.5,2.61833049869589,0.476605,0.507095
cost_matrix_component_nr_599_size_62_cutoff_10.0,62,35,945,356,27,5,7,3.17767152314644,0.555029,0.924974,62,58,945,928,4,3,19.3333333333333,6.82562419655712,0.555029,0.57026
cost_matrix_component_nr_600_size_68_cutoff_10.0,68,48,1139,607,20,3,16,11.5229535251109,0.680529,0.937577,68,62,1139,1091,6,3,20.6666666666667,9.40533875088303,0.680529,0.709135
cost_matrix_component_nr_602_size_140_cutoff_10.0,140,45,4865,670,95,5,9,3.58479513359072,0.468483,0.945639,140,129,4865,4717,11,1,129,129,0.468483,0.486613
cost_matrix_component_nr_606_size_130_cutoff_10.0,128,65,4192,1268,63,4,16.25,7.74596669241483,0.575869,0.958831,128,120,4192,4076,8,3,40,9.69761517167976,0.575869,0.580603
cost_matrix_component_nr_611_size_57_cutoff_10.0,57,31,798,191,26,3,10.3333333333333,8.96280949311433,0.478898,0.873844,57,52,798,682,5,2,26,13.856406460551,0.478898,0.497298
cost_matrix_component_nr_613_size_52_cutoff_10.0,52,30,663,215,22,6,5,2.51323687655111,0.508671,0.902781,52,50,663,636,2,2,25,11.8743420870379,0.508671,0.526518
cost_matrix_component_nr_617_size_56_cutoff_10.0,56,39,770,423,17,3,13,6.54213262037718,0.677662,0.923328,56,52,770,621,4,3,17.3333333333333,8.03112871826015,0.677662,0.661786
cost_matrix_component_nr_621_size_78_cutoff_10.0,78,50,1501,681,28,2,25,23.3238075793812,0.656786,0.935124,78,67,1501,1217,11,1,67,67,0.656786,0.679595
cost_matrix_component_nr_622_size_119_cutoff_10.0,119,78,3510,1738,41,2,39,35.5668384875575,0.666767,0.960272,119,108,3510,2959,11,1,108,108,0.666767,0.63108
cost_matrix_component_nr_624_size_96_cutoff_10.0,93,76,2280,1662,17,4,19,7.73734568107068,0.831415,0.962298,93,86,2280,2005,7,4,21.5,8.15371575138468,0.831415,0.882478
cost_matrix_component_nr_630_size_102_cutoff_10.0,102,38,2575,326,64,3,12.6666666666667,6.97953204690889,0.41413,0.893325,102,96,2575,2459,6,1,96,96,0.41413,0.424762
cost_matrix_component_nr_63_size_64_cutoff_10.0,64,24,1008,157,40,4,6,3.22370979547063,0.425912,0.886438,64,57,1008,920,7,2,28.5,10.4880884817015,0.425912,0.463599
cost_matrix_component_nr_643_size_61_cutoff_10.0,61,36,915,315,25,3,12,8.65349742184445,0.520401,0.909444,61,50,915,781,11,1,50,50,0.520401,0.559962
cost_matrix_component_nr_64_size_58_cutoff_10.0,58,40,826,437,18,3,13.3333333333333,8.86209524338727,0.631174,0.927209,58,47,826,544,11,3,15.6666666666667,10.4829655768356,0.631174,0.880032
cost_matrix_component_nr_652_size_111_cutoff_10.0,111,49,3052,991,62,4,12.25,3.08007028824102,0.487463,0.955513,111,102,3052,2924,9,1,102,102,0.487463,0.507637
cost_matrix_component_nr_655_size_89_cutoff_10.0,89,63,1958,1185,26,4,15.75,6.77912244854039,0.679261,0.956715,89,76,1958,1668,13,3,25.3333333333333,11.8878439055263,0.679261,0.834913
cost_matrix_component_nr_65_size_133_cutoff_10.0,133,57,4389,862,76,3,19,10.7664252241746,0.454045,0.944064,133,127,4389,4104,6,1,127,127,0.454045,0.457574
cost_matrix_component_nr_664_size_87_cutoff_10.0,87,38,1870,293,49,5,7.6,4.15742400331472,0.514115,0.904777,87,77,1870,1784,10,1,77,77,0.514115,0.544992
cost_matrix_component_nr_665_size_75_cutoff_10.0,74,45,1387,545,29,6,7.5,3.04173141785488,0.609995,0.937778,74,68,1387,1282,6,5,13.6,3.58236969487843,0.609995,0.633327
cost_matrix_component_nr_666_size_146_cutoff_10.0,146,82,5292,2558,64,9,9.11111111111111,1.87614254491239,0.644862,0.972201,146,120,5292,4780,26,5,24,3.98742113447093,0.644862,0.730587
cost_matrix_component_nr_668_size_56_cutoff_10.0,56,41,770,399,15,5,8.2,4.2581956027457,0.617007,0.925323,56,49,770,602,7,3,16.3333333333333,7.00679612077345,0.617007,0.633046
cost_matrix_component_nr_673_size_53_cutoff_10.0,53,29,689,146,24,6,4.83333333333333,3.11750467583169,0.458442,0.875267,53,46,689,633,7,1,46,46,0.458442,0.498368
cost_matrix_component_nr_676_size_94_cutoff_10.0,93,76,2185,1465,17,6,12.6666666666667,5.14750958937174,0.822168,0.960446,93,88,2185,2078,5,4,22,5.19615242270663,0.822168,0.821124
cost_matrix_component_nr_678_size_62_cutoff_10.0,62,43,945,534,19,6,7.16666666666667,3.04173141785488,0.628642,0.938758,62,59,945,904,3,2,29.5,7.61577310586391,0.628642,0.644676
cost_matrix_component_nr_681_size_56_cutoff_10.0,54,26,770,216,28,3,8.66666666666667,4.37951913988789,0.507168,0.902571,54,52,770,751,2,2,26,7.14142842854285,0.507168,0.522059
cost_matrix_component_nr_68_size_68_cutoff_10.0,66,40,1139,373,26,3,13.3333333333333,7.16609574203189,0.52663,0.903605,66,57,1139,973,9,1,57,57,0.52663,0.547445
cost_matrix_component_nr_693_size_53_cutoff_10.0,50,24,689,253,26,2,12,4.79583152331272,0.497723,0.913043,50,47,689,679,3,1,47,47,0.497723,0.510482
cost_matrix_component_nr_694_size_107_cutoff_10.0,107,38,2835,350,69,4,9.5,5.74851487635864,0.417961,0.91868,107,97,2835,2555,10,1,97,97,0.417961,0.434281
cost_matrix_component_nr_697_size_92_cutoff_10.0,92,27,2093,164,65,5,5.4,2.82523450049477,0.38926,0.883108,92,90,2093,2032,2,2,45,9.4339811320566,0.38926,0.391753
cost_matrix_component_nr_69_size_89_cutoff_10.0,89,64,1958,1028,25,2,32,31.4324672910034,0.674301,0.941531,89,78,1958,1542,11,1,78,78,0.674301,0.637739
cost_matrix_component_nr_700_size_144_cutoff_10.0,144,60,5148,862,84,6,10,3.281223129288,0.478535,0.944064,144,137,5148,5084,7,1,137,137,0.478535,0.486574
cost_matrix_component_nr_706_size_93_cutoff_10.0,93,58,2139,1088,35,8,7.25,2.09844929903147,0.523766,0.957193,93,80,2139,1995,13,1,80,80,0.523766,0.561265
cost_matrix_component_nr_708_size_95_cutoff_10.0,94,58,2232,972,36,5,11.6,5.17066489457647,0.593781,0.953475,94,90,2232,2214,4,4,22.5,5.78501521703816,0.593781,0.599445
cost_matrix_component_nr_713_size_64_cutoff_10.0,64,33,1008,180,31,10,3.3,1.72104998831723,0.474007,0.890311,64,58,1008,929,6,1,58,58,0.474007,0.488997
cost_matrix_component_nr_715_size_61_cutoff_10.0,61,32,915,278,29,7,4.57142857142857,1.91947121957741,0.479762,0.916113,61,54,915,874,7,1,54,54,0.479762,0.508879
cost_matrix_component_nr_716_size_124_cutoff_10.0,113,74,3813,2019,39,8,9.25,2.18101546533052,0.722055,0.968705,113,109,3813,3627,4,7,15.5714285714286,2.59852644521882,0.722055,0.722835
cost_matrix_component_nr_721_size_56_cutoff_10.0,56,50,770,617,6,3,16.6666666666667,10.079368399159,0.882039,0.930651,56,52,770,704,4,3,17.3333333333333,8.24257059961711,0.882039,0.910459
cost_matrix_component_nr_723_size_83_cutoff_10.0,83,63,1701,1091,20,4,15.75,7.36604642023129,0.79771,0.954597,83,81,1701,1671,2,3,27,18.6433950357232,0.79771,0.81257
cost_matrix_component_nr_735_size_54_cutoff_10.0,54,26,715,168,28,4,6.5,3.22370979547063,0.455277,0.881857,54,51,715,699,3,1,51,51,0.455277,0.46374
cost_matrix_component_nr_736_size_64_cutoff_10.0,64,45,1008,351,19,3,15,14.1530819409496,0.580597,0.88873,64,59,1008,864,5,2,29.5,21.2132034355964,0.580597,0.589793
cost_matrix_component_nr_739_size_98_cutoff_10.0,98,41,2376,157,57,11,3.72727272727273,2.31773180700604,0.440134,0.851887,98,95,2376,2355,3,1,95,95,0.440134,0.444291
cost_matrix_component_nr_740_size_127_cutoff_10.0,127,54,4000,750,73,4,13.5,4.89897948556636,0.459334,0.939024,127,113,4000,3578,14,1,113,113,0.459334,0.475864
cost_matrix_component_nr_742_size_65_cutoff_10.0,65,27,1040,38,38,9,3,2.55303601401848,0.455096,0.565714,65,63,1040,1025,2,2,31.5,11.0453610171873,0.455096,0.463068
cost_matrix_component_nr_743_size_73_cutoff_10.0,73,51,1314,681,22,2,25.5,24.3721152139079,0.562562,0.932501,73,60,1314,812,13,2,30,27.9105714739057,0.562562,0.754401
cost_matrix_component_nr_747_size_87_cutoff_10.0,83,57,1870,751,26,6,9.5,3.23774081372113,0.613758,0.938948,83,72,1870,1551,11,3,24,4.12128529980856,0.613758,0.671171
cost_matrix_component_nr_74_size_223_cutoff_10.0,223,96,12376,1544,127,8,12,4.13741943976105,0.513789,0.951025,223,210,12376,11984,13,1,210,210,0.513789,0.531684
cost_matrix_component_nr_752_size_146_cutoff_10.0,145,86,5292,2105,59,9,9.55555555555556,3.19914646805644,0.548601,0.968884,145,133,5292,4806,12,4,33.25,7.11450651411432,0.548601,0.551645
cost_matrix_component_nr_754_size_190_cutoff_10.0,190,94,8977,3007,96,13,7.23076923076923,1.73049501559704,0.509489,0.974326,190,178,8977,8830,12,2,89,22.9128784747792,0.509489,0.521428
cost_matrix_component_nr_758_size_127_cutoff_10.0,127,47,4000,757,80,3,15.6666666666667,7.76393607665631,0.449808,0.947777,127,116,4000,3824,11,1,116,116,0.449808,0.465467
cost_matrix_component_nr_769_size_58_cutoff_10.0,58,31,826,143,27,5,6.2,4.0723360092808,0.446698,0.836571,58,54,826,768,4,2,27,10.1980390271856,0.446698,0.467232
cost_matrix_component_nr_777_size_72_cutoff_10.0,65,46,1278,674,19,5,9.2,3.58479513359072,0.715925,0.945359,65,64,1278,1271,1,3,21.3333333333333,6.21446501190772,0.715925,0.71886
cost_matrix_component_nr_778_size_97_cutoff_10.0,97,58,2328,978,39,5,11.6,4.62315849746006,0.519694,0.953272,97,79,2328,1922,18,1,79,79,0.519694,0.544303
cost_matrix_component_nr_77_size_124_cutoff_10.0,124,82,3813,1521,42,5,16.4,4.35135904327882,0.680764,0.949383,124,113,3813,3431,11,2,56.5,18.165902124585,0.680764,0.70322
cost_matrix_component_nr_784_size_53_cutoff_10.0,53,31,689,222,22,5,6.2,3.20086866888094,0.476784,0.900404,53,49,689,639,4,1,49,49,0.476784,0.492333
cost_matrix_component_nr_789_size_150_cutoff_10.0,150,52,5587,1177,98,3,17.3333333333333,4.61043629205845,0.458141,0.95915,150,141,5587,5428,9,2,70.5,11.8321595661992,0.458141,0.470467
cost_matrix_component_nr_78_size_134_cutoff_10.0,134,49,4455,904,85,6,8.16666666666667,2.10095334608889,0.500878,0.953439,134,120,4455,4189,14,3,40,7.03384965599766,0.500878,0.521855
cost_matrix_component_nr_794_size_163_cutoff_10.0,163,49,6601,667,114,5,9.8,3.65018605135923,0.391936,0.942015,163,160,6601,6555,3,1,160,160,0.391936,0.395753
cost_matrix_component_nr_796_size_139_cutoff_10.0,139,66,4795,1235,73,5,13.2,5.03440329651021,0.533377,0.957589,139,122,4795,4495,17,2,61,11,0.533377,0.561248
cost_matrix_component_nr_797_size_137_cutoff_10.0,137,46,4658,821,91,5,9.2,2.41414177060374,0.415406,0.951163,137,135,4658,4534,2,1,135,135,0.415406,0.418549
cost_matrix_component_nr_7_size_187_cutoff_10.0,186,156,8695,7453,30,3,52,20.5339512754193,0.93241,0.981791,186,183,8695,8638,3,3,61,24.1792139889987,0.93241,0.937374
cost_matrix_component_nr_800_size_67_cutoff_10.0,65,29,1105,301,36,4,7.25,2.65914794847249,0.514288,0.919755,65,59,1105,1018,6,3,19.6666666666667,3.8485011312768,0.514288,0.530026
cost_matrix_component_nr_805_size_71_cutoff_10.0,71,57,1242,732,14,3,19,15.7244483652534,0.790586,0.938477,71,66,1242,1103,5,3,22,15.7244483652534,0.790586,0.821009
cost_matrix_component_nr_807_size_235_cutoff_10.0,235,235,13747,13747,0,1,235,235,0.409707,0.409707,235,231,13747,13624,4,1,231,231,0.409707,0.412694
cost_matrix_component_nr_808_size_69_cutoff_10.0,68,49,1173,705,19,3,16.3333333333333,9.99666555493786,0.730977,0.943544,68,67,1173,1122,1,3,22.3333333333333,12.5760694691499,0.730977,0.731284
cost_matrix_component_nr_809_size_65_cutoff_10.0,64,36,1040,406,28,2,18,14.9666295470958,0.616704,0.92487,64,61,1040,959,3,2,30.5,24.2487113059643,0.616704,0.621521
cost_matrix_component_nr_812_size_60_cutoff_10.0,59,39,885,473,20,4,9.75,4.71922212354113,0.663313,0.934501,59,57,885,880,2,3,19,7.41685953853238,0.663313,0.672883
cost_matrix_component_nr_813_size_55_cutoff_10.0,55,38,742,375,17,4,9.5,4.87972968509336,0.679524,0.922143,55,51,742,655,4,3,17,9.86484829732188,0.679524,0.6934
cost_matrix_component_nr_815_size_65_cutoff_10.0,59,41,1040,597,18,5,8.2,2.68673978978566,0.677071,0.942676,59,57,1040,1023,2,5,11.4,2.89685017098139,0.677071,0.700006
cost_matrix_component_nr_816_size_152_cutoff_10.0,152,90,5738,2561,62,4,22.5,8.59878852992994,0.598072,0.971093,152,148,5738,5455,4,2,74,38.8200978875633,0.598072,0.598436
cost_matrix_component_nr_819_size_61_cutoff_10.0,60,40,915,503,20,4,10,4.89897948556636,0.596131,0.936698,60,59,915,908,1,3,19.6666666666667,8.54531736339584,0.596131,0.601945
cost_matrix_component_nr_822_size_69_cutoff_10.0,69,33,1173,328,36,5,6.6,2.90812230220199,0.493123,0.922422,69,64,1173,1124,5,2,32,11.13552872566,0.493123,0.517293
cost_matrix_component_nr_824_size_68_cutoff_10.0,68,44,1139,521,24,3,14.6666666666667,8.80227214056056,0.669289,0.930635,68,60,1139,875,8,3,20,10.3352985047272,0.669289,0.697879
cost_matrix_component_nr_837_size_122_cutoff_10.0,120,100,3690,2739,20,2,50,47.021271782035,0.811127,0.966913,120,106,3690,2944,14,2,53,50.5272203866391,0.811127,0.940326
cost_matrix_component_nr_838_size_56_cutoff_10.0,54,29,770,278,25,4,7.25,3.13016916014657,0.567307,0.916113,54,49,770,735,5,3,16.3333333333333,4.514357435474,0.567307,0.6105
cost_matrix_component_nr_843_size_62_cutoff_10.0,62,39,945,443,23,5,7.8,3.43754385517496,0.578912,0.932253,62,55,945,770,7,6,9.16666666666667,2.86411100682301,0.578912,0.60882
cost_matrix_component_nr_844_size_54_cutoff_10.0,51,31,715,327,20,4,7.75,3.19343686757474,0.583216,0.92264,51,49,715,674,2,4,12.25,3.64232057367574,0.583216,0.589913
cost_matrix_component_nr_847_size_59_cutoff_10.0,55,37,855,446,18,3,12.3333333333333,6.6943295008217,0.610045,0.931919,55,55,855,855,0,3,18.3333333333333,7.82973528233773,0.610045,0.610045
cost_matrix_component_nr_851_size_69_cutoff_10.0,68,56,1173,819,12,3,18.6666666666667,8.73289174129597,0.793358,0.94021,68,68,1173,1173,0,2,34,30.9838667696593,0.793358,0.793358
cost_matrix_component_nr_855_size_112_cutoff_10.0,112,53,3108,1326,59,2,26.5,7.21110255092798,0.534766,0.961538,112,99,3108,2917,13,1,99,99,0.534766,0.573209
cost_matrix_component_nr_863_size_50_cutoff_10.0,50,26,612,89,24,6,4.33333333333333,3.34627157751007,0.457868,0.829665,50,47,612,589,3,2,23.5,9.48683298050514,0.457868,0.481011
cost_matrix_component_nr_864_size_52_cutoff_10.0,52,31,663,178,21,7,4.42857142857143,2.64762458695168,0.549335,0.890998,52,47,663,586,5,3,15.6666666666667,5.05277434720856,0.549335,0.574249
cost_matrix_component_nr_866_size_54_cutoff_10.0,53,39,715,420,14,4,9.75,5.43100012958067,0.683031,0.929024,53,53,715,715,0,4,13.25,5.99304346656488,0.683031,0.683031
cost_matrix_component_nr_869_size_55_cutoff_10.0,54,35,742,329,19,7,5,2.05732789211118,0.641968,0.922231,54,48,742,611,6,6,8,2.49288287167843,0.641968,0.664797
cost_matrix_component_nr_879_size_55_cutoff_10.0,55,28,742,276,27,5,5.6,1.8881750225898,0.499525,0.916667,55,50,742,703,5,1,50,50,0.499525,0.520105
cost_matrix_component_nr_888_size_53_cutoff_10.0,50,30,689,378,20,3,10,3.03658897187566,0.575993,0.928571,50,47,689,660,3,3,15.6666666666667,3.55689330449006,0.575993,0.608376
cost_matrix_component_nr_889_size_107_cutoff_10.0,107,61,2835,993,46,5,12.2,5.24250721921983,0.511583,0.952714,107,89,2835,2235,18,2,44.5,13.1909059582729,0.511583,0.517169
cost_matrix_component_nr_88_size_55_cutoff_10.0,55,29,742,326,26,3,9.66666666666667,3.73251115681725,0.507187,0.922858,55,48,742,706,7,1,48,48,0.507187,0.545553
cost_matrix_component_nr_894_size_53_cutoff_10.0,52,29,689,206,23,4,7.25,3.93597934253086,0.546588,0.894142,52,47,689,635,5,2,23.5,6.78232998312527,0.546588,0.565202
cost_matrix_component_nr_912_size_52_cutoff_10.0,51,29,663,303,22,3,9.66666666666667,4.21716332650875,0.519208,0.919297,51,49,663,654,2,2,24.5,11.7473401244707,0.519208,0.527462
cost_matrix_component_nr_914_size_75_cutoff_10.0,75,62,1387,1049,13,5,12.4,4.94938559353881,0.875795,0.953549,75,74,1387,1383,1,4,18.5,8.53396542201411,0.875795,0.87669
cost_matrix_component_nr_915_size_68_cutoff_10.0,66,54,1139,838,12,5,10.8,4.82828354120747,0.828806,0.950255,66,63,1139,1119,3,5,12.6,5.2318732427428,0.828806,0.832051
cost_matrix_component_nr_916_size_70_cutoff_10.0,70,54,1207,878,16,6,9,3.16648004413879,0.821949,0.951567,70,68,1207,1196,2,4,17,6.22332977288478,0.821949,0.824892
cost_matrix_component_nr_917_size_70_cutoff_10.0,67,58,1207,1090,9,3,19.3333333333333,7.96862712869624,0.881283,0.954786,67,65,1207,1201,2,2,32.5,27.3861278752583,0.881283,0.88377
cost_matrix_component_nr_918_size_52_cutoff_10.0,52,26,663,186,26,3,8.66666666666667,4.84880758583988,0.461443,0.888589,52,44,663,559,8,1,44,44,0.461443,0.511195
cost_matrix_component_nr_921_size_68_cutoff_10.0,68,53,1139,716,15,3,17.6666666666667,10.3849882037022,0.773232,0.937047,68,66,1139,1088,2,3,22,11.5379965624593,0.773232,0.77808
cost_matrix_component_nr_922_size_50_cutoff_10.0,50,25,612,71,25,6,4.16666666666667,3.31204062548533,0.468062,0.78806,50,46,612,590,4,2,23,9.38083151964686,0.468062,0.490225
cost_matrix_component_nr_923_size_70_cutoff_10.0,69,53,1207,805,16,5,10.6,4.41633344489691,0.827387,0.948657,69,66,1207,1183,3,4,16.5,7.07106781186548,0.827387,0.832545
cost_matrix_component_nr_924_size_68_cutoff_10.0,68,51,1139,715,17,2,25.5,23.6643191323985,0.695063,0.937129,68,68,1139,1139,0,2,34,30,0.695063,0.695063
cost_matrix_component_nr_926_size_59_cutoff_10.0,59,47,855,531,12,3,15.6666666666667,7.95811441579278,0.725034,0.920378,59,53,855,766,6,2,26.5,7.21110255092798,0.725034,0.739284
cost_matrix_component_nr_927_size_70_cutoff_10.0,64,56,1207,967,8,4,14,6.8486610076886,0.876253,0.95365,64,64,1207,1207,0,4,16,7.69160567313459,0.876253,0.876253
cost_matrix_component_nr_929_size_70_cutoff_10.0,68,48,1207,721,20,2,24,20.174241001832,0.756327,0.942884,68,68,1207,1207,0,2,34,30,0.756327,0.756327
cost_matrix_component_nr_92_size_194_cutoff_10.0,194,194,9360,9360,0,1,194,194,0.429694,0.429694,194,193,9360,9328,1,1,193,193,0.429694,0.43069
cost_matrix_component_nr_931_size_52_cutoff_10.0,52,25,663,101,27,5,5,3.25252225408062,0.472042,0.826609,52,48,663,633,4,3,16,4.48140474655717,0.472042,0.497882
cost_matrix_component_nr_932_size_66_cutoff_10.0,64,53,1072,865,11,8,6.625,2.25642633162345,0.819475,0.95217,64,61,1072,1057,3,5,12.2,4.24102489968264,0.819475,0.823215
cost_matrix_component_nr_934_size_68_cutoff_10.0,68,50,1139,681,18,2,25,23.3238075793812,0.682423,0.935124,68,67,1139,1126,1,2,33.5,29.698484809835,0.682423,0.699356
cost_matrix_component_nr_935_size_69_cutoff_10.0,68,51,1173,709,17,3,17,9.7819464930175,0.75337,0.940159,68,68,1173,1173,0,3,22.6666666666667,11.6960709528515,0.75337,0.75337
cost_matrix_component_nr_936_size_71_cutoff_10.0,69,59,1242,981,10,5,11.8,4.8969597014571,0.85637,0.953145,69,69,1242,1242,0,4,17.25,8.22472723566873,0.85637,0.85637
cost_matrix_component_nr_937_size_59_cutoff_10.0,59,29,855,325,30,4,7.25,2.25810086435323,0.481982,0.923077,59,54,855,796,5,1,54,54,0.481982,0.499107
cost_matrix_component_nr_938_size_52_cutoff_10.0,50,26,663,254,24,3,8.66666666666667,3.58304787101595,0.501542,0.91273,50,46,663,638,4,1,46,46,0.501542,0.519084
cost_matrix_component_nr_939_size_70_cutoff_10.0,70,60,1207,897,10,3,20,12.8179760450937,0.801551,0.943339,70,70,1207,1207,0,3,23.3333333333333,13.8313088761753,0.801551,0.801551
cost_matrix_component_nr_93_size_114_cutoff_10.0,110,75,3220,1625,35,7,10.7142857142857,3.74128722959453,0.672616,0.964334,110,108,3220,3193,2,5,21.6,7.37650305827012,0.672616,0.678799
cost_matrix_component_nr_948_size_104_cutoff_10.0,104,73,2678,1671,31,6,12.1666666666667,4.67501938959704,0.631744,0.965168,104,101,2678,2636,3,5,20.2,6.0220594187779,0.631744,0.638355
cost_matrix_component_nr_949_size_74_cutoff_10.0,74,38,1350,456,36,3,12.6666666666667,5.94392195276313,0.52471,0.930893,74,60,1350,1012,14,2,30,21.4242852856286,0.52471,0.618827
cost_matrix_component_nr_950_size_71_cutoff_10.0,71,42,1242,412,29,3,14,7.41685953853238,0.558286,0.907789,71,68,1242,1203,3,1,68,68,0.558286,0.56428
cost_matrix_component_nr_951_size_57_cutoff_10.0,57,32,798,239,25,5,6.4,3.79966261917404,0.531198,0.906348,57,50,798,739,7,2,25,11.8743420870379,0.531198,0.580178
cost_matrix_component_nr_958_size_60_cutoff_10.0,60,32,885,436,28,2,16,7.74596669241483,0.504074,0.93319,60,57,885,843,3,1,57,57,0.504074,0.525744
cost_matrix_component_nr_95_size_134_cutoff_10.0,134,56,4455,714,78,5,11.2,5.9408193159353,0.489637,0.942802,134,121,4455,4191,13,1,121,121,0.489637,0.514045
cost_matrix_component_nr_963_size_58_cutoff_10.0,55,32,826,327,23,5,6.4,2.53166750831597,0.569246,0.92264,55,50,826,769,5,3,16.6666666666667,5.68773395970313,0.569246,0.619049
cost_matrix_component_nr_964_size_54_cutoff_10.0,54,40,715,384,14,2,20,19.8997487421324,0.698981,0.901991,54,46,715,570,8,2,23,20.1990098767242,0.698981,0.767967
cost_matrix_component_nr_96_size_139_cutoff_10.0,139,51,4795,913,88,5,10.2,2.92743790585358,0.487441,0.953034,139,126,4795,4430,13,3,42,8.93784332063404,0.487441,0.502212
cost_matrix_component_nr_970_size_96_cutoff_10.0,95,78,2280,1519,17,11,7.09090909090909,2.34659347237274,0.772248,0.962891,95,84,2280,1686,11,8,10.5,3.69427028951928,0.772248,0.887302
cost_matrix_component_nr_974_size_62_cutoff_10.0,61,50,945,664,11,2,25,23.685438564654,0.746319,0.932712,61,57,945,808,4,2,28.5,26.0768096208106,0.746319,0.793316
cost_matrix_component_nr_978_size_92_cutoff_10.0,90,67,2093,1294,23,5,13.4,4.47769492694043,0.646649,0.958292,90,79,2093,1666,11,2,39.5,29.2916370317536,0.646649,0.69698
cost_matrix_component_nr_979_size_79_cutoff_10.0,79,69,1540,1312,10,3,23,16.1342864602454,0.86215,0.957806,79,76,1540,1436,3,2,38,36.0555127546399,0.86215,0.932546
cost_matrix_component_nr_97_size_116_cutoff_10.0,116,66,3335,970,50,4,16.5,10.6991917531201,0.515419,0.948141,116,96,3335,2540,20,1,96,96,0.515419,0.504442
cost_matrix_component_nr_980_size_52_cutoff_10.0,52,30,663,352,22,3,10,3.77976314968462,0.553423,0.925731,52,46,663,608,6,3,15.3333333333333,4.4140049624421,0.553423,0.596781
cost_matrix_component_nr_981_size_50_cutoff_10.0,50,25,612,77,25,6,4.16666666666667,3.30192724889463,0.456421,0.81288,50,46,612,593,4,1,46,46,0.456421,0.472542
cost_matrix_component_nr_982_size_68_cutoff_10.0,67,52,1139,802,15,4,13,6.61950183929375,0.808972,0.94878,67,65,1139,1132,2,4,16.25,6.68740304976422,0.808972,0.810501
cost_matrix_component_nr_983_size_71_cutoff_10.0,71,55,1242,818,16,5,11,4.37344829577311,0.744272,0.948021,71,70,1242,1241,1,3,23.3333333333333,14.7053615501836,0.744272,0.744636
cost_matrix_component_nr_987_size_81_cutoff_10.0,81,33,1620,197,48,4,8.25,5.22968341894179,0.420041,0.866032,81,73,1620,1507,8,1,73,73,0.420041,0.445105
cost_matrix_component_nr_989_size_71_cutoff_10.0,71,49,1242,632,22,2,24.5,23.3238075793812,0.64214,0.930488,71,71,1242,1242,0,2,35.5,30.2985148150862,0.64214,0.64214
cost_matrix_component_nr_98_size_61_cutoff_10.0,61,34,915,118,27,6,5.66666666666667,4.36449454388688,0.473209,0.792801,61,55,915,871,6,2,27.5,7.34846922834953,0.473209,0.497355
cost_matrix_component_nr_998_size_53_cutoff_10.0,51,37,689,357,14,6,6.16666666666667,2.94168275343288,0.717099,0.924779,51,50,689,688,1,5,10,3.96824995214385,0.717099,0.719904
cost_matrix_component_nr_9_size_178_cutoff_10.0,176,114,7876,4108,62,6,19,5.21693094297916,0.678687,0.97729,176,168,7876,7640,8,4,42,13.6582422390942,0.678687,0.684093


==> instances_bio33.csv <==
idx,n,m
0,2,1
1,2,1
2,2,1
3,2,1
4,2,1
5,2,1
6,2,1
7,2,1
8,2,1
9,2,1
10,2,1
11,2,1
12,2,1
13,2,1
14,2,1
15,2,1
16,2,1
17,2,1
18,2,1
19,2,1
20,2,1
21,2,1
22,2,1
23,2,1
24,2,1
25,2,1
26,2,1
27,2,1
28,2,1
29,2,1
30,2,1
31,2,1
32,2,1
33,2,1
34,2,1
35,2,1
36,2,1
37,2,1
38,2,1
39,2,1
40,2,1
41,2,1
42,2,1
43,2,1
44,2,1
45,2,1
46,2,1
47,2,1
48,2,1
49,2,1
50,2,1
51,2,1
52,2,1
53,2,1
54,2,1
55,2,1
56,2,1
57,2,1
58,2,1
59,2,1
60,2,1
61,2,1
62,2,1
63,2,1
64,2,1
65,2,1
66,2,1
67,2,1
68,2,1
69,2,1
70,2,1
71,2,1
72,2,1
73,2,1
74,2,1
75,2,1
76,2,1
77,2,1
78,2,1
79,2,1
80,2,1
81,2,1
82,2,1
83,2,1
84,2,1
85,2,1
86,2,1
87,2,1
88,2,1
89,2,1
90,2,1
91,2,1
92,2,1
93,2,1
94,2,1
95,2,1
96,2,1
97,2,1
98,2,1
99,2,1
100,2,1
101,2,1
102,2,1
103,2,1
104,2,1
105,2,1
106,2,1
107,2,1
108,2,1
109,2,1
110,2,1
111,2,1
112,2,1
113,2,1
114,2,1
115,2,1
116,2,1
117,2,1
118,2,1
119,2,1
120,2,1
121,2,1
122,2,1
123,2,1
124,2,1
125,2,1
126,2,1
127,2,1
128,2,1
129,2,1
130,2,1
131,2,1
132,2,1
133,2,1
134,2,1
135,2,1
136,2,1
137,2,1
138,2,1
139,2,1
140,2,1
141,2,1
142,2,1
143,2,1
144,2,1
145,2,1
146,2,1
147,2,1
148,2,1
149,2,1
150,2,1
151,2,1
152,2,1
153,2,1
154,2,1
155,2,1
156,2,1
157,2,1
158,2,1
159,2,1
160,2,1
161,2,1
162,2,1
163,2,1
164,2,1
165,2,1
166,2,1
167,2,1
168,2,1
169,2,1
170,2,1
171,2,1
172,2,1
173,2,1
174,2,1
175,2,1
176,2,1
177,2,1
178,2,1
179,2,1
180,2,1
181,2,1
182,2,1
183,2,1
184,2,1
185,2,1
186,2,1
187,2,1
188,2,1
189,2,1
190,2,1
191,2,1
192,2,1
193,2,1
194,2,1
195,2,1
196,2,1
197,2,1
198,2,1
199,2,1
200,2,1
201,2,1
202,2,1
203,2,1
204,2,1
205,2,1
206,2,1
207,2,1
208,2,1
209,2,1
210,2,1
211,2,1
212,2,1
213,2,1
214,2,1
215,2,1
216,2,1
217,2,1
218,2,1
219,2,1
220,2,1
221,2,1
222,2,1
223,2,1
224,2,1
225,2,1
226,2,1
227,2,1
228,2,1
229,2,1
230,2,1
231,2,1
232,2,1
233,2,1
234,2,1
235,2,1
236,2,1
237,2,1
238,2,1
239,2,1
240,2,1
241,2,1
242,2,1
243,2,1
244,2,1
245,2,1
246,2,1
247,2,1
248,2,1
249,2,1
250,2,1
251,2,1
252,2,1
253,2,1
254,2,1
255,2,1
256,2,1
257,2,1
258,2,1
259,2,1
260,2,1
261,2,1
262,2,1
263,2,1
264,2,1
265,2,1
266,2,1
267,2,1
268,2,1
269,2,1
270,2,1
271,2,1
272,2,1
273,2,1
274,2,1
275,2,1
276,2,1
277,2,1
278,2,1
279,2,1
280,2,1
281,2,1
282,2,1
283,2,1
284,2,1
285,2,1
286,2,1
287,2,1
288,2,1
289,2,1
290,2,1
291,2,1
292,2,1
293,2,1
294,2,1
295,2,1
296,2,1
297,2,1
298,2,1
299,2,1
300,2,1
301,2,1
302,2,1
303,2,1
304,2,1
305,2,1
306,2,1
307,2,1
308,2,1
309,2,1
310,2,1
311,2,1
312,2,1
313,2,1
314,2,1
315,2,1
316,2,1
317,2,1
318,2,1
319,2,1
320,2,1
321,2,1
322,2,1
323,2,1
324,2,1
325,2,1
326,2,1
327,2,1
328,2,1
329,2,1
330,2,1
331,2,1
332,2,1
333,2,1
334,2,1
335,2,1
336,2,1
337,2,1
338,2,1
339,2,1
340,2,1
341,2,1
342,2,1
343,2,1
344,2,1
345,2,1
346,2,1
347,2,1
348,2,1
349,2,1
350,2,1
351,2,1
352,2,1
353,2,1
354,2,1
355,2,1
356,2,1
357,2,1
358,2,1
359,2,1
360,2,1
361,2,1
362,2,1
363,2,1
364,2,1
365,2,1
366,2,1
367,2,1
368,2,1
369,2,1
370,2,1
371,2,1
372,2,1
373,2,1
374,2,1
375,2,1
376,2,1
377,2,1
378,2,1
379,2,1
380,2,1
381,2,1
382,2,1
383,2,1
384,2,1
385,2,1
386,2,1
387,2,1
388,2,1
389,2,1
390,2,1
391,2,1
392,2,1
393,2,1
394,2,1
395,2,1
396,2,1
397,2,1
398,2,1
399,2,1
400,2,1
401,2,1
402,2,1
403,2,1
404,2,1
405,2,1
406,2,1
407,2,1
408,2,1
409,2,1
410,2,1
411,2,1
412,2,1
413,2,1
414,2,1
415,2,1
416,2,1
417,2,1
418,2,1
419,2,1
420,2,1
421,2,1
422,2,1
423,2,1
424,2,1
425,2,1
426,2,1
427,2,1
428,2,1
429,2,1
430,2,1
431,2,1
432,2,1
433,2,1
434,2,1
435,2,1
436,2,1
437,2,1
438,2,1
439,2,1
440,2,1
441,2,1
442,2,1
443,2,1
444,2,1
445,2,1
446,2,1
447,2,1
448,2,1
449,2,1
450,2,1
451,2,1
452,2,1
453,2,1
454,2,1
455,2,1
456,2,1
457,2,1
458,2,1
459,2,1
460,2,1
461,2,1
462,2,1
463,2,1
464,2,1
465,2,1
466,2,1
467,2,1
468,2,1
469,2,1
470,2,1
471,2,1
472,2,1
473,2,1
474,2,1
475,2,1
476,2,1
477,2,1
478,2,1
479,2,1
480,2,1
481,2,1
482,2,1
483,2,1
484,2,1
485,2,1
486,2,1
487,2,1
488,2,1
489,2,1
490,2,1
491,2,1
492,2,1
493,2,1
494,2,1
495,2,1
496,2,1
497,2,1
498,2,1
499,2,1
500,2,1
501,2,1
502,2,1
503,2,1
504,2,1
505,2,1
506,2,1
507,2,1
508,2,1
509,2,1
510,2,1
511,2,1
512,2,1
513,2,1
514,2,1
515,2,1
516,2,1
517,2,1
518,2,1
519,2,1
520,2,1
521,2,1
522,2,1
523,2,1
524,2,1
525,2,1
526,2,1
527,2,1
528,2,1
529,2,1
530,2,1
531,2,1
532,2,1
533,2,1
534,2,1
535,2,1
536,2,1
537,2,1
538,2,1
539,2,1
540,2,1
541,2,1
542,2,1
543,2,1
544,2,1
545,2,1
546,2,1
547,2,1
548,2,1
549,2,1
550,2,1
551,2,1
552,2,1
553,2,1
554,2,1
555,2,1
556,2,1
557,2,1
558,2,1
559,2,1
560,2,1
561,2,1
562,2,1
563,2,1
564,2,1
565,2,1
566,2,1
567,2,1
568,2,1
569,2,1
570,2,1
571,2,1
572,2,1
573,2,1
574,2,1
575,2,1
576,2,1
577,2,1
578,2,1
579,2,1
580,2,1
581,2,1
582,2,1
583,2,1
584,2,1
585,2,1
586,2,1
587,2,1
588,2,1
589,2,1
590,2,1
591,2,1
592,2,1
593,2,1
594,2,1
595,2,1
596,2,1
597,2,1
598,2,1
599,2,1
600,2,1
601,2,1
602,2,1
603,2,1
604,2,1
605,2,1
606,2,1
607,2,1
608,2,1
609,2,1
610,2,1
611,2,1
612,2,1
613,2,1
614,2,1
615,2,1
616,2,1
617,2,1
618,2,1
619,2,1
620,2,1
621,2,1
622,2,1
623,2,1
624,2,1
625,2,1
626,2,1
627,2,1
628,2,1
629,2,1
630,2,1
631,2,1
632,2,1
633,2,1
634,2,1
635,2,1
636,2,1
637,2,1
638,2,1
639,2,1
640,2,1
641,2,1
642,2,1
643,2,1
644,2,1
645,2,1
646,2,1
647,2,1
648,2,1
649,2,1
650,2,1
651,2,1
652,2,1
653,2,1
654,2,1
655,2,1
656,2,1
657,2,1
658,2,1
659,2,1
660,2,1
661,2,1
662,2,1
663,2,1
664,2,1
665,2,1
666,2,1
667,2,1
668,2,1
669,2,1
670,2,1
671,2,1
672,2,1
673,2,1
674,2,1
675,2,1
676,2,1
677,2,1
678,2,1
679,2,1
680,2,1
681,2,1
682,2,1
683,2,1
684,2,1
685,2,1
686,2,1
687,2,1
688,2,1
689,2,1
690,2,1
691,2,1
692,2,1
693,2,1
694,2,1
695,2,1
696,2,1
697,2,1
698,2,1
699,2,1
700,2,1
701,2,1
702,2,1
703,2,1
704,2,1
705,2,1
706,2,1
707,2,1
708,2,1
709,2,1
710,2,1
711,2,1
712,2,1
713,2,1
714,2,1
715,2,1
716,2,1
717,2,1
718,2,1
719,2,1
720,2,1
721,2,1
722,2,1
723,2,1
724,2,1
725,2,1
726,2,1
727,2,1
728,2,1
729,2,1
730,2,1
731,2,1
732,2,1
733,2,1
734,2,1
735,2,1
736,2,1
737,2,1
738,2,1
739,2,1
740,2,1
741,2,1
742,2,1
743,2,1
744,2,1
745,2,1
746,2,1
747,2,1
748,2,1
749,2,1
750,2,1
751,2,1
752,2,1
753,2,1
754,2,1
755,2,1
756,2,1
757,2,1
758,2,1
759,2,1
760,2,1
761,2,1
762,2,1
763,2,1
764,2,1
765,2,1
766,2,1
767,2,1
768,2,1
769,2,1
770,2,1
771,2,1
772,2,1
773,2,1
774,2,1
775,2,1
776,2,1
777,2,1
778,2,1
779,2,1
780,2,1
781,2,1
782,2,1
783,2,1
784,2,1
785,2,1
786,2,1
787,2,1
788,2,1
789,2,1
790,2,1
791,2,1
792,2,1
793,2,1
794,2,1
795,2,1
796,2,1
797,2,1
798,2,1
799,2,1
800,2,1
801,2,1
802,2,1
803,2,1
804,2,1
805,2,1
806,2,1
807,2,1
808,2,1
809,2,1
810,2,1
811,2,1
812,2,1
813,2,1
814,2,1
815,2,1
816,2,1
817,2,1
818,2,1
819,2,1
820,2,1
821,2,1
822,2,1
823,2,1
824,2,1
825,2,1
826,2,1
827,2,1
828,2,1
829,2,1
830,2,1
831,2,1
832,2,1
833,2,1
834,2,1
835,2,1
836,2,1
837,2,1
838,2,1
839,2,1
840,2,1
841,2,1
842,3,3
843,3,3
844,3,3
845,3,3
846,3,3
847,3,3
848,3,3
849,3,3
850,3,3
851,3,3
852,3,3
853,3,3
854,3,3
855,3,3
856,3,3
857,3,3
858,3,3
859,3,3
860,3,3
861,3,3
862,3,3
863,3,3
864,3,3
865,3,3
866,3,3
867,3,3
868,3,3
869,3,3
870,3,3
871,3,3
872,3,3
873,3,3
874,3,3
875,3,3
876,3,3
877,3,3
878,3,3
879,3,3
880,3,3
881,3,3
882,3,3
883,3,3
884,3,3
885,3,3
886,3,3
887,3,3
888,3,3
889,3,3
890,3,3
891,3,3
892,3,3
893,3,3
894,3,3
895,3,3
896,3,3
897,3,3
898,3,3
899,3,3
900,3,3
901,3,3
902,3,3
903,3,3
904,3,3
905,3,3
906,3,3
907,3,3
908,3,3
909,3,3
910,3,3
911,3,3
912,3,3
913,3,3
914,3,3
915,3,3
916,3,3
917,3,3
918,3,3
919,3,3
920,3,3
921,3,3
922,3,3
923,3,3
924,3,3
925,3,3
926,3,3
927,3,3
928,3,3
929,3,3
930,3,3
931,3,3
932,3,3
933,3,3
934,3,3
935,3,3
936,3,3
937,3,3
938,3,3
939,3,3
940,3,3
941,3,3
942,3,3
943,3,3
944,3,3
945,3,3
946,3,3
947,3,3
948,3,3
949,3,3
950,3,3
951,3,3
952,3,3
953,3,3
954,3,3
955,3,3
956,3,3
957,3,3
958,3,3
959,3,3
960,3,3
961,3,3
962,3,3
963,3,3
964,3,3
965,3,3
966,3,3
967,3,3
968,3,3
969,3,3
970,3,3
971,3,3
972,3,3
973,3,3
974,3,3
975,3,3
976,3,3
977,3,3
978,3,3
979,3,3
980,3,3
981,4,3
982,4,3
983,4,3
984,4,3
985,4,3
986,4,3
987,4,3
988,4,3
989,4,3
990,4,3
991,4,3
992,4,3
993,4,3
994,4,3
995,4,3
996,4,3
997,4,3
998,4,3
999,4,3
1000,4,3
1001,4,3
1002,4,3
1003,4,3
1004,4,3
1005,4,3
1006,4,3
1007,4,3
1008,4,3
1009,4,3
1010,4,3
1011,4,3
1012,4,3
1013,4,3
1014,4,3
1015,4,3
1016,4,3
1017,4,3
1018,4,3
1019,4,3
1020,4,3
1021,4,3
1022,4,3
1023,4,3
1024,4,3
1025,4,3
1026,4,3
1027,4,3
1028,4,3
1029,4,3
1030,4,3
1031,4,3
1032,4,3
1033,4,3
1034,4,3
1035,4,3
1036,4,3
1037,4,3
1038,4,3
1039,4,3
1040,4,3
1041,4,3
1042,4,3
1043,4,3
1044,4,3
1045,4,3
1046,4,3
1047,4,3
1048,4,3
1049,4,3
1050,4,3
1051,4,3
1052,4,3
1053,4,3
1054,4,3
1055,4,3
1056,4,3
1057,4,3
1058,4,3
1059,4,3
1060,4,3
1061,4,3
1062,4,3
1063,4,3
1064,4,3
1065,4,3
1066,4,3
1067,4,3
1068,4,3
1069,4,3
1070,4,3
1071,4,3
1072,4,3
1073,4,3
1074,4,3
1075,4,3
1076,4,3
1077,4,3
1078,4,3
1079,4,3
1080,4,3
1081,4,3
1082,4,3
1083,5,3
1084,5,3
1085,5,3
1086,5,3
1087,5,3
1088,5,3
1089,5,3
1090,5,3
1091,5,3
1092,5,3
1093,5,3
1094,5,3
1095,5,3
1096,5,3
1097,5,3
1098,5,3
1099,5,3
1100,5,3
1101,5,3
1102,5,3
1103,5,3
1104,5,3
1105,5,3
1106,5,3
1107,5,3
1108,5,3
1109,5,3
1110,5,3
1111,5,3
1112,5,3
1113,5,3
1114,5,3
1115,5,3
1116,5,3
1117,5,3
1118,5,3
1119,5,3
1120,5,3
1121,5,3
1122,5,3
1123,5,3
1124,5,3
1125,5,3
1126,5,3
1127,5,3
1128,5,3
1129,5,3
1130,5,3
1131,5,3
1132,5,3
1133,5,3
1134,5,3
1135,5,3
1136,5,3
1137,5,3
1138,5,3
1139,5,3
1140,5,3
1141,5,3
1142,5,3
1143,5,3
1144,5,3
1145,5,3
1146,5,3
1147,5,3
1148,5,3
1149,4,4
1150,4,4
1151,4,4
1152,4,4
1153,4,4
1154,4,4
1155,4,4
1156,4,4
1157,4,4
1158,4,4
1159,4,4
1160,4,4
1161,4,4
1162,4,4
1163,4,4
1164,4,4
1165,4,4
1166,4,4
1167,4,4
1168,4,4
1169,4,4
1170,4,4
1171,4,4
1172,4,4
1173,4,4
1174,4,4
1175,4,4
1176,4,4
1177,4,4
1178,4,4
1179,4,4
1180,4,4
1181,4,4
1182,4,4
1183,4,4
1184,4,4
1185,4,4
1186,4,4
1187,4,4
1188,4,4
1189,4,4
1190,4,4
1191,4,4
1192,4,4
1193,4,4
1194,4,4
1195,4,4
1196,4,4
1197,4,4
1198,4,4
1199,4,4
1200,4,4
1201,4,4
1202,4,4
1203,4,4
1204,4,4
1205,4,4
1206,4,4
1207,4,4
1208,4,4
1209,4,4
1210,4,4
1211,4,4
1212,4,4
1213,4,4
1214,4,4
1215,4,4
1216,4,4
1217,4,4
1218,4,4
1219,4,4
1220,4,4
1221,4,4
1222,4,4
1223,4,4
1224,4,4
1225,4,4
1226,4,4
1227,4,4
1228,4,4
1229,4,4
1230,4,4
1231,4,4
1232,4,4
1233,4,4
1234,4,4
1235,4,4
1236,4,4
1237,4,4
1238,4,4
1239,4,4
1240,4,4
1241,4,4
1242,4,4
1243,4,4
1244,4,4
1245,4,4
1246,4,4
1247,4,4
1248,4,4
1249,4,4
1250,4,4
1251,4,4
1252,5,4
1253,5,4
1254,5,4
1255,5,4
1256,5,4
1257,5,4
1258,5,4
1259,5,4
1260,5,4
1261,5,4
1262,5,4
1263,5,4
1264,5,4
1265,5,4
1266,5,4
1267,5,4
1268,5,4
1269,5,4
1270,5,4
1271,5,4
1272,5,4
1273,5,4
1274,5,4
1275,5,4
1276,5,4
1277,5,4
1278,5,4
1279,5,4
1280,5,4
1281,5,4
1282,5,4
1283,5,4
1284,5,4
1285,5,4
1286,5,4
1287,5,4
1288,5,4
1289,5,4
1290,5,4
1291,5,4
1292,5,4
1293,5,4
1294,5,4
1295,5,4
1296,5,4
1297,5,4
1298,5,4
1299,5,4
1300,5,4
1301,5,4
1302,5,4
1303,5,4
1304,5,4
1305,5,4
1306,5,4
1307,5,4
1308,5,4
1309,5,4
1310,5,4
1311,5,4
1312,5,4
1313,5,4
1314,5,4
1315,5,4
1316,5,4
1317,5,4
1318,5,4
1319,5,4
1320,5,4
1321,5,4
1322,5,4
1323,5,4
1324,5,4
1325,5,4
1326,5,4
1327,5,4
1328,5,4
1329,5,4
1330,5,4
1331,5,4
1332,5,4
1333,5,4
1334,5,4
1335,5,4
1336,5,4
1337,5,4
1338,5,4
1339,5,4
1340,5,4
1341,5,4
1342,5,4
1343,5,4
1344,5,4
1345,5,4
1346,5,4
1347,5,4
1348,5,4
1349,5,4
1350,5,4
1351,5,4
1352,5,4
1353,5,4
1354,5,4
1355,5,4
1356,5,4
1357,5,4
1358,5,4
1359,5,4
1360,5,4
1361,5,4
1362,5,4
1363,5,4
1364,5,4
1365,5,4
1366,6,4
1367,6,4
1368,6,4
1369,6,4
1370,6,4
1371,6,4
1372,6,4
1373,6,4
1374,6,4
1375,6,4
1376,6,4
1377,6,4
1378,6,4
1379,6,4
1380,6,4
1381,6,4
1382,6,4
1383,6,4
1384,6,4
1385,6,4
1386,6,4
1387,6,4
1388,6,4
1389,6,4
1390,6,4
1391,6,4
1392,6,4
1393,6,4
1394,6,4
1395,6,4
1396,6,4
1397,6,4
1398,6,4
1399,6,4
1400,6,4
1401,6,4
1402,6,4
1403,6,4
1404,6,4
1405,6,4
1406,6,4
1407,6,4
1408,6,4
1409,6,4
1410,6,4
1411,6,4
1412,6,4
1413,4,6
1414,4,6
1415,4,6
1416,4,6
1417,4,6
1418,4,6
1419,4,6
1420,4,6
1421,4,6
1422,4,6
1423,4,6
1424,4,6
1425,4,6
1426,4,6
1427,4,6
1428,4,6
1429,4,6
1430,4,6
1431,4,6
1432,4,6
1433,4,6
1434,4,6
1435,4,6
1436,4,6
1437,4,6
1438,4,6
1439,4,6
1440,4,6
1441,4,6
1442,4,6
1443,4,6
1444,4,6
1445,4,6
1446,4,6
1447,4,6
1448,4,6
1449,4,6
1450,4,6
1451,4,6
1452,4,6
1453,4,6
1454,4,6
1455,4,6
1456,4,6
1457,4,6
1458,4,6
1459,4,6
1460,4,6
1461,4,6
1462,4,6
1463,4,6
1464,4,6
1465,4,6
1466,4,6
1467,4,6
1468,5,6
1469,5,6
1470,5,6
1471,5,6
1472,5,6
1473,5,6
1474,5,6
1475,5,6
1476,5,6
1477,5,6
1478,5,6
1479,5,6
1480,5,6
1481,5,6
1482,5,6
1483,5,6
1484,5,6
1485,5,6
1486,5,6
1487,5,6
1488,5,6
1489,5,6
1490,5,6
1491,5,6
1492,5,6
1493,5,6
1494,5,6
1495,5,6
1496,5,6
1497,5,6
1498,5,6
1499,5,6
1500,6,6
1501,6,6
1502,6,6
1503,6,6
1504,6,6
1505,6,6
1506,6,6
1507,6,6
1508,6,6
1509,6,6
1510,6,6
1511,6,6
1512,6,6
1513,6,6
1514,6,6
1515,6,6
1516,6,6
1517,6,6
1518,6,6
1519,6,6
1520,6,6
1521,6,6
1522,6,6
1523,6,6
1524,6,6
1525,6,6
1526,6,6
1527,6,6
1528,6,6
1529,6,6
1530,6,6
1531,6,6
1532,6,6
1533,6,6
1534,6,6
1535,6,6
1536,6,6
1537,6,6
1538,6,6
1539,6,6
1540,6,6
1541,6,6
1542,6,6
1543,6,6
1544,6,6
1545,6,6
1546,6,6
1547,6,6
1548,6,6
1549,6,6
1550,6,6
1551,6,6
1552,6,6
1553,6,6
1554,6,6
1555,6,6
1556,6,6
1557,6,6
1558,6,6
1559,6,6
1560,6,6
1561,6,6
1562,6,6
1563,6,6
1564,6,6
1565,6,6
1566,6,6
1567,6,6
1568,6,6
1569,6,6
1570,6,6
1571,6,6
1572,6,6
1573,6,6
1574,6,6
1575,6,6
1576,6,6
1577,6,6
1578,6,6
1579,6,6
1580,6,6
1581,6,6
1582,6,6
1583,6,6
1584,6,6
1585,6,6
1586,6,6
1587,6,6
1588,7,6
1589,7,6
1590,7,6
1591,7,6
1592,7,6
1593,7,6
1594,7,6
1595,7,6
1596,7,6
1597,7,6
1598,7,6
1599,7,6
1600,7,6
1601,7,6
1602,7,6
1603,7,6
1604,7,6
1605,7,6
1606,7,6
1607,7,6
1608,7,6
1609,7,6
1610,7,6
1611,7,6
1612,7,6
1613,7,6
1614,7,6
1615,7,6
1616,7,6
1617,7,6
1618,7,6
1619,7,6
1620,7,6
1621,7,6
1622,7,6
1623,7,6
1624,7,6
1625,7,6
1626,7,6
1627,7,6
1628,7,6
1629,7,6
1630,7,6
1631,7,6
1632,7,6
1633,7,6
1634,7,6
1635,7,6
1636,5,9
1637,5,9
1638,5,9
1639,5,9
1640,5,9
1641,5,9
1642,5,9
1643,5,9
1644,5,9
1645,5,9
1646,5,9
1647,5,9
1648,5,9
1649,5,9
1650,5,9
1651,5,9
1652,5,9
1653,5,9
1654,5,9
1655,5,9
1656,5,9
1657,5,9
1658,5,9
1659,5,9
1660,5,9
1661,5,9
1662,5,9
1663,5,9
1664,5,9
1665,5,9
1666,5,9
1667,6,9
1668,6,9
1669,6,9
1670,6,9
1671,6,9
1672,6,9
1673,6,9
1674,6,9
1675,6,9
1676,6,9
1677,6,9
1678,6,9
1679,6,9
1680,6,9
1681,6,9
1682,6,9
1683,6,9
1684,6,9
1685,6,9
1686,6,9
1687,6,9
1688,6,9
1689,6,9
1690,6,9
1691,7,9
1692,7,9
1693,7,9
1694,7,9
1695,7,9
1696,7,9
1697,7,9
1698,7,9
1699,7,9
1700,7,9
1701,7,9
1702,7,9
1703,7,9
1704,7,9
1705,7,9
1706,7,9
1707,7,9
1708,7,9
1709,7,9
1710,7,9
1711,7,9
1712,7,9
1713,7,9
1714,7,9
1715,7,9
1716,7,9
1717,7,9
1718,7,9
1719,7,9
1720,7,9
1721,7,9
1722,7,9
1723,7,9
1724,7,9
1725,7,9
1726,7,9
1727,7,9
1728,7,9
1729,7,9
1730,7,9
1731,7,9
1732,7,9
1733,7,9
1734,7,9
1735,7,9
1736,7,9
1737,7,9
1738,7,9
1739,7,9
1740,7,9
1741,7,9
1742,7,9
1743,7,9
1744,7,9
1745,7,9
1746,7,9
1747,7,9
1748,7,9
1749,7,9
1750,7,9
1751,7,9
1752,7,9
1753,7,9
1754,7,9
1755,7,9
1756,7,9
1757,7,9
1758,7,9
1759,7,9
1760,8,9
1761,8,9
1762,8,9
1763,8,9
1764,8,9
1765,8,9
1766,8,9
1767,8,9
1768,8,9
1769,8,9
1770,8,9
1771,8,9
1772,8,9
1773,8,9
1774,8,9
1775,8,9
1776,8,9
1777,8,9
1778,8,9
1779,8,9
1780,8,9
1781,8,9
1782,8,9
1783,8,9
1784,8,9
1785,8,9
1786,8,9
1787,8,9
1788,8,9
1789,8,9
1790,8,9
1791,8,9
1792,8,9
1793,8,9
1794,8,9
1795,8,9
1796,8,9
1797,8,9
1798,8,9
1799,8,9
1800,8,9
1801,8,9
1802,6,11
1803,6,11
1804,6,11
1805,6,11
1806,6,11
1807,6,11
1808,6,11
1809,6,11
1810,6,11
1811,6,11
1812,6,11
1813,6,11
1814,6,11
1815,6,11
1816,6,11
1817,6,11
1818,6,11
1819,6,11
1820,6,11
1821,6,11
1822,6,11
1823,6,11
1824,6,11
1825,6,11
1826,6,11
1827,6,11
1828,6,11
1829,7,11
1830,7,11
1831,7,11
1832,7,11
1833,7,11
1834,7,11
1835,7,11
1836,7,11
1837,7,11
1838,7,11
1839,7,11
1840,7,11
1841,7,11
1842,7,11
1843,7,11
1844,7,11
1845,7,11
1846,7,11
1847,7,11
1848,7,11
1849,7,11
1850,7,11
1851,7,11
1852,7,11
1853,7,11
1854,7,11
1855,7,11
1856,7,11
1857,7,11
1858,7,11
1859,7,11
1860,7,11
1861,7,11
1862,7,11
1863,7,11
1864,7,11
1865,7,11
1866,7,11
1867,7,11
1868,7,11
1869,7,11
1870,7,11
1871,7,11
1872,8,11
1873,8,11
1874,8,11
1875,8,11
1876,8,11
1877,8,11
1878,8,11
1879,8,11
1880,8,11
1881,8,11
1882,8,11
1883,8,11
1884,8,11
1885,8,11
1886,8,11
1887,8,11
1888,8,11
1889,8,11
1890,8,11
1891,8,11
1892,8,11
1893,8,11
1894,8,11
1895,8,11
1896,8,11
1897,8,11
1898,8,11
1899,8,11
1900,8,11
1901,8,11
1902,8,11
1903,8,11
1904,8,11
1905,8,11
1906,8,11
1907,8,11
1908,8,11
1909,8,11
1910,8,11
1911,8,11
1912,8,11
1913,8,11
1914,8,11
1915,9,11
1916,9,11
1917,9,11
1918,9,11
1919,9,11
1920,9,11
1921,9,11
1922,9,11
1923,9,11
1924,9,11
1925,9,11
1926,9,11
1927,9,11
1928,9,11
1929,9,11
1930,9,11
1931,9,11
1932,9,11
1933,9,11
1934,9,11
1935,9,11
1936,9,11
1937,9,11
1938,9,11
1939,9,11
1940,9,11
1941,9,11
1942,9,11
1943,9,11
1944,9,11
1945,9,11
1946,9,11
1947,9,11
1948,9,11
1949,9,11
1950,9,11
1951,9,11
1952,9,11
1953,9,11
1954,9,11
1955,9,11
1956,9,11
1957,9,11
1958,9,11
1959,9,11
1960,9,11
1961,9,11
1962,6,14
1963,6,14
1964,6,14
1965,6,14
1966,6,14
1967,6,14
1968,6,14
1969,6,14
1970,6,14
1971,6,14
1972,7,14
1973,7,14
1974,7,14
1975,7,14
1976,7,14
1977,7,14
1978,7,14
1979,7,14
1980,7,14
1981,7,14
1982,7,14
1983,7,14
1984,7,14
1985,8,14
1986,8,14
1987,8,14
1988,8,14
1989,8,14
1990,8,14
1991,8,14
1992,8,14
1993,8,14
1994,8,14
1995,8,14
1996,8,14
1997,8,14
1998,8,14
1999,8,14
2000,8,14
2001,8,14
2002,8,14
2003,8,14
2004,8,14
2005,8,14
2006,8,14
2007,8,14
2008,9,14
2009,9,14
2010,9,14
2011,9,14
2012,9,14
2013,9,14
2014,9,14
2015,9,14
2016,9,14
2017,9,14
2018,9,14
2019,9,14
2020,9,14
2021,9,14
2022,9,14
2023,9,14
2024,9,14
2025,9,14
2026,9,14
2027,9,14
2028,9,14
2029,9,14
2030,9,14
2031,9,14
2032,9,14
2033,9,14
2034,9,14
2035,9,14
2036,9,14
2037,9,14
2038,9,14
2039,9,14
2040,9,14
2041,9,14
2042,9,14
2043,9,14
2044,9,14
2045,9,14
2046,9,14
2047,9,14
2048,9,14
2049,9,14
2050,9,14
2051,9,14
2052,9,14
2053,9,14
2054,10,14
2055,10,14
2056,10,14
2057,10,14
2058,10,14
2059,10,14
2060,10,14
2061,10,14
2062,10,14
2063,10,14
2064,10,14
2065,10,14
2066,10,14
2067,10,14
2068,10,14
2069,10,14
2070,10,14
2071,10,14
2072,10,14
2073,10,14
2074,10,14
2075,10,14
2076,10,14
2077,10,14
2078,10,14
2079,10,14
2080,7,18
2081,7,18
2082,7,18
2083,7,18
2084,7,18
2085,7,18
2086,7,18
2087,7,18
2088,7,18
2089,7,18
2090,8,18
2091,8,18
2092,8,18
2093,8,18
2094,8,18
2095,8,18
2096,8,18
2097,8,18
2098,8,18
2099,8,18
2100,8,18
2101,8,18
2102,8,18
2103,9,18
2104,9,18
2105,9,18
2106,9,18
2107,9,18
2108,9,18
2109,9,18
2110,9,18
2111,9,18
2112,9,18
2113,9,18
2114,9,18
2115,9,18
2116,9,18
2117,9,18
2118,9,18
2119,9,18
2120,9,18
2121,9,18
2122,9,18
2123,9,18
2124,9,18
2125,9,18
2126,9,18
2127,9,18
2128,9,18
2129,9,18
2130,9,18
2131,9,18
2132,9,18
2133,9,18
2134,10,18
2135,10,18
2136,10,18
2137,10,18
2138,10,18
2139,10,18
2140,10,18
2141,10,18
2142,10,18
2143,10,18
2144,10,18
2145,10,18
2146,10,18
2147,10,18
2148,10,18
2149,10,18
2150,10,18
2151,10,18
2152,10,18
2153,10,18
2154,10,18
2155,10,18
2156,10,18
2157,10,18
2158,10,18
2159,10,18
2160,10,18
2161,10,18
2162,10,18
2163,10,18
2164,10,18
2165,11,18
2166,11,18
2167,11,18
2168,11,18
2169,11,18
2170,11,18
2171,11,18
2172,11,18
2173,11,18
2174,11,18
2175,11,18
2176,11,18
2177,11,18
2178,11,18
2179,11,18
2180,11,18
2181,11,18
2182,11,18
2183,11,18
2184,11,18
2185,11,18
2186,11,18
2187,11,18
2188,11,18
2189,11,18
2190,11,18
2191,11,18
2192,11,18
2193,11,18
2194,11,18
2195,11,18
2196,11,18
2197,11,18
2198,7,21
2199,7,21
2200,8,21
2201,8,21
2202,8,21
2203,8,21
2204,8,21
2205,8,21
2206,8,21
2207,9,21
2208,9,21
2209,9,21
2210,9,21
2211,9,21
2212,9,21
2213,9,21
2214,9,21
2215,9,21
2216,9,21
2217,9,21
2218,9,21
2219,10,21
2220,10,21
2221,10,21
2222,10,21
2223,10,21
2224,10,21
2225,10,21
2226,10,21
2227,10,21
2228,10,21
2229,10,21
2230,10,21
2231,10,21
2232,10,21
2233,10,21
2234,10,21
2235,10,21
2236,10,21
2237,10,21
2238,10,21
2239,10,21
2240,10,21
2241,11,21
2242,11,21
2243,11,21
2244,11,21
2245,11,21
2246,11,21
2247,11,21
2248,11,21
2249,11,21
2250,11,21
2251,11,21
2252,11,21
2253,11,21
2254,11,21
2255,11,21
2256,11,21
2257,11,21
2258,12,21
2259,12,21
2260,12,21
2261,12,21
2262,12,21
2263,12,21
2264,12,21
2265,12,21
2266,12,21
2267,12,21
2268,12,21
2269,12,21
2270,12,21
2271,12,21
2272,12,21
2273,12,21
2274,12,21
2275,12,21
2276,12,21
2277,12,21
2278,12,21
2279,12,21
2280,12,21
2281,12,21
2282,12,21
2283,12,21
2284,8,25
2285,8,25
2286,9,25
2287,9,25
2288,9,25
2289,10,25
2290,10,25
2291,10,25
2292,10,25
2293,10,25
2294,10,25
2295,10,25
2296,10,25
2297,10,25
2298,10,25
2299,10,25
2300,10,25
2301,10,25
2302,11,25
2303,11,25
2304,11,25
2305,11,25
2306,11,25
2307,11,25
2308,11,25
2309,11,25
2310,11,25
2311,11,25
2312,11,25
2313,11,25
2314,11,25
2315,11,25
2316,11,25
2317,11,25
2318,11,25
2319,11,25
2320,11,25
2321,11,25
2322,11,25
2323,11,25
2324,11,25
2325,12,25
2326,12,25
2327,12,25
2328,12,25
2329,12,25
2330,12,25
2331,12,25
2332,12,25
2333,12,25
2334,12,25
2335,12,25
2336,12,25
2337,12,25
2338,12,25
2339,12,25
2340,12,25
2341,12,25
2342,12,25
2343,12,25
2344,12,25
2345,12,25
2346,12,25
2347,12,25
2348,12,25
2349,12,25
2350,12,25
2351,12,25
2352,12,25
2353,12,25
2354,12,25
2355,12,25
2356,12,25
2357,12,25
2358,12,25
2359,12,25
2360,13,25
2361,13,25
2362,13,25
2363,13,25
2364,13,25
2365,13,25
2366,13,25
2367,13,25
2368,13,25
2369,13,25
2370,13,25
2371,13,25
2372,13,25
2373,13,25
2374,13,25
2375,13,25
2376,13,25
2377,13,25
2378,13,25
2379,13,25
2380,13,25
2381,13,25
2382,13,25
2383,9,30
2384,9,30
2385,10,30
2386,10,30
2387,11,30
2388,11,30
2389,11,30
2390,11,30
2391,11,30
2392,11,30
2393,11,30
2394,11,30
2395,11,30
2396,11,30
2397,11,30
2398,11,30
2399,12,30
2400,12,30
2401,12,30
2402,12,30
2403,12,30
2404,12,30
2405,12,30
2406,12,30
2407,12,30
2408,12,30
2409,12,30
2410,12,30
2411,13,30
2412,13,30
2413,13,30
2414,13,30
2415,13,30
2416,13,30
2417,13,30
2418,13,30
2419,13,30
2420,13,30
2421,13,30
2422,13,30
2423,13,30
2424,13,30
2425,13,30
2426,13,30
2427,13,30
2428,13,30
2429,13,30
2430,13,30
2431,13,30
2432,13,30
2433,13,30
2434,13,30
2435,14,30
2436,14,30
2437,14,30
2438,14,30
2439,14,30
2440,14,30
2441,14,30
2442,14,30
2443,14,30
2444,14,30
2445,14,30
2446,14,30
2447,14,30
2448,14,30
2449,14,30
2450,14,30
2451,14,30
2452,14,30
2453,14,30
2454,14,30
2455,14,30
2456,10,34
2457,10,34
2458,11,34
2459,11,34
2460,11,34
2461,11,34
2462,12,34
2463,12,34
2464,12,34
2465,12,34
2466,12,34
2467,12,34
2468,12,34
2469,13,34
2470,13,34
2471,13,34
2472,13,34
2473,13,34
2474,13,34
2475,13,34
2476,13,34
2477,13,34
2478,13,34
2479,13,34
2480,13,34
2481,13,34
2482,14,34
2483,14,34
2484,14,34
2485,14,34
2486,14,34
2487,14,34
2488,14,34
2489,14,34
2490,14,34
2491,14,34
2492,14,34
2493,14,34
2494,14,34
2495,14,34
2496,14,34
2497,14,34
2498,14,34
2499,15,34
2500,15,34
2501,15,34
2502,15,34
2503,15,34
2504,15,34
2505,15,34
2506,15,34
2507,15,34
2508,15,34
2509,15,34
2510,15,34
2511,15,34
2512,15,34
2513,15,34
2514,15,34
2515,15,34
2516,15,34
2517,15,34
2518,15,34
2519,15,34
2520,15,34
2521,15,34
2522,15,34
2523,10,39
2524,12,39
2525,12,39
2526,12,39
2527,12,39
2528,12,39
2529,12,39
2530,12,39
2531,13,39
2532,13,39
2533,13,39
2534,13,39
2535,13,39
2536,13,39
2537,13,39
2538,13,39
2539,13,39
2540,14,39
2541,14,39
2542,14,39
2543,14,39
2544,14,39
2545,14,39
2546,14,39
2547,14,39
2548,14,39
2549,14,39
2550,14,39
2551,14,39
2552,14,39
2553,15,39
2554,15,39
2555,15,39
2556,15,39
2557,15,39
2558,15,39
2559,15,39
2560,15,39
2561,15,39
2562,15,39
2563,15,39
2564,15,39
2565,15,39
2566,15,39
2567,15,39
2568,15,39
2569,15,39
2570,16,39
2571,16,39
2572,16,39
2573,16,39
2574,16,39
2575,16,39
2576,16,39
2577,16,39
2578,16,39
2579,16,39
2580,16,39
2581,16,39
2582,16,39
2583,16,39
2584,16,39
2585,16,39
2586,10,44
2587,12,44
2588,13,44
2589,13,44
2590,13,44
2591,13,44
2592,14,44
2593,14,44
2594,14,44
2595,15,44
2596,15,44
2597,15,44
2598,15,44
2599,15,44
2600,15,44
2601,15,44
2602,15,44
2603,15,44
2604,15,44
2605,16,44
2606,16,44
2607,16,44
2608,16,44
2609,16,44
2610,16,44
2611,16,44
2612,16,44
2613,16,44
2614,16,44
2615,16,44
2616,16,44
2617,16,44
2618,16,44
2619,16,44
2620,16,44
2621,16,44
2622,16,44
2623,16,44
2624,16,44
2625,16,44
2626,16,44
2627,17,44
2628,17,44
2629,17,44
2630,17,44
2631,17,44
2632,17,44
2633,17,44
2634,17,44
2635,17,44
2636,17,44
2637,17,44
2638,17,44
2639,17,44
2640,12,50
2641,12,50
2642,13,50
2643,14,50
2644,14,50
2645,15,50
2646,15,50
2647,15,50
2648,15,50
2649,15,50
2650,15,50
2651,15,50
2652,16,50
2653,16,50
2654,16,50
2655,16,50
2656,16,50
2657,16,50
2658,16,50
2659,16,50
2660,16,50
2661,16,50
2662,16,50
2663,16,50
2664,16,50
2665,17,50
2666,17,50
2667,17,50
2668,17,50
2669,17,50
2670,17,50
2671,17,50
2672,17,50
2673,17,50
2674,17,50
2675,17,50
2676,17,50
2677,17,50
2678,17,50
2679,17,50
2680,17,50
2681,17,50
2682,17,50
2683,17,50
2684,17,50
2685,17,50
2686,17,50
2687,17,50
2688,17,50
2689,17,50
2690,18,50
2691,18,50
2692,18,50
2693,18,50
2694,18,50
2695,18,50
2696,18,50
2697,18,50
2698,18,50
2699,18,50
2700,18,50
2701,18,50
2702,18,50
2703,18,50
2704,18,50
2705,18,50
2706,18,50
2707,18,50
2708,12,56
2709,14,56
2710,15,56
2711,15,56
2712,15,56
2713,15,56
2714,15,56
2715,15,56
2716,16,56
2717,16,56
2718,16,56
2719,16,56
2720,16,56
2721,16,56
2722,17,56
2723,17,56
2724,17,56
2725,17,56
2726,17,56
2727,17,56
2728,17,56
2729,17,56
2730,17,56
2731,17,56
2732,18,56
2733,18,56
2734,18,56
2735,18,56
2736,18,56
2737,18,56
2738,18,56
2739,18,56
2740,18,56
2741,18,56
2742,18,56
2743,19,56
2744,19,56
2745,19,56
2746,19,56
2747,19,56
2748,19,56
2749,19,56
2750,19,56
2751,19,56
2752,19,56
2753,19,56
2754,19,56
2755,19,56
2756,19,56
2757,19,56
2758,19,56
2759,19,56
2760,13,62
2761,16,62
2762,17,62
2763,17,62
2764,17,62
2765,17,62
2766,17,62
2767,17,62
2768,18,62
2769,18,62
2770,18,62
2771,18,62
2772,18,62
2773,18,62
2774,18,62
2775,18,62
2776,18,62
2777,19,62
2778,19,62
2779,19,62
2780,19,62
2781,19,62
2782,19,62
2783,19,62
2784,19,62
2785,19,62
2786,19,62
2787,20,62
2788,20,62
2789,20,62
2790,20,62
2791,20,62
2792,20,62
2793,20,62
2794,20,62
2795,20,62
2796,20,62
2797,20,62
2798,20,62
2799,20,62
2800,20,62
2801,20,62
2802,20,62
2803,20,62
2804,20,62
2805,20,62
2806,13,69
2807,16,69
2808,16,69
2809,16,69
2810,17,69
2811,18,69
2812,18,69
2813,18,69
2814,18,69
2815,19,69
2816,19,69
2817,19,69
2818,19,69
2819,19,69
2820,20,69
2821,20,69
2822,20,69
2823,20,69
2824,20,69
2825,20,69
2826,20,69
2827,20,69
2828,20,69
2829,20,69
2830,20,69
2831,21,69
2832,21,69
2833,21,69
2834,21,69
2835,21,69
2836,21,69
2837,21,69
2838,21,69
2839,21,69
2840,21,69
2841,21,69
2842,21,69
2843,21,69
2844,21,69
2845,21,69
2846,16,76
2847,17,76
2848,17,76
2849,17,76
2850,18,76
2851,19,76
2852,19,76
2853,19,76
2854,19,76
2855,20,76
2856,20,76
2857,20,76
2858,20,76
2859,20,76
2860,20,76
2861,20,76
2862,20,76
2863,21,76
2864,21,76
2865,21,76
2866,21,76
2867,21,76
2868,21,76
2869,21,76
2870,21,76
2871,21,76
2872,22,76
2873,22,76
2874,22,76
2875,22,76
2876,22,76
2877,22,76
2878,22,76
2879,22,76
2880,22,76
2881,22,76
2882,22,76
2883,22,76
2884,22,76
2885,22,76
2886,22,76
2887,22,76
2888,15,83
2889,19,83
2890,20,83
2891,20,83
2892,20,83
2893,20,83
2894,21,83
2895,21,83
2896,21,83
2897,21,83
2898,21,83
2899,21,83
2900,21,83
2901,22,83
2902,22,83
2903,22,83
2904,23,83
2905,23,83
2906,23,83
2907,23,83
2908,23,83
2909,23,83
2910,23,83
2911,23,83
2912,23,83
2913,23,83
2914,23,83
2915,16,91
2916,17,91
2917,18,91
2918,20,91
2919,20,91
2920,20,91
2921,20,91
2922,20,91
2923,21,91
2924,21,91
2925,21,91
2926,21,91
2927,22,91
2928,22,91
2929,22,91
2930,22,91
2931,22,91
2932,23,91
2933,23,91
2934,23,91
2935,23,91
2936,23,91
2937,23,91
2938,23,91
2939,23,91
2940,23,91
2941,23,91
2942,24,91
2943,24,91
2944,24,91
2945,24,91
2946,24,91
2947,24,91
2948,24,91
2949,24,91
2950,24,91
2951,24,91
2952,24,91
2953,24,91
2954,24,91
2955,24,91
2956,24,91
2957,17,99
2958,19,99
2959,21,99
2960,21,99
2961,22,99
2962,22,99
2963,23,99
2964,23,99
2965,23,99
2966,23,99
2967,23,99
2968,24,99
2969,24,99
2970,24,99
2971,24,99
2972,24,99
2973,24,99
2974,24,99
2975,24,99
2976,24,99
2977,25,99
2978,25,99
2979,25,99
2980,25,99
2981,25,99
2982,25,99
2983,22,107
2984,22,107
2985,23,107
2986,23,107
2987,23,107
2988,23,107
2989,24,107
2990,24,107
2991,24,107
2992,24,107
2993,24,107
2994,24,107
2995,24,107
2996,25,107
2997,25,107
2998,25,107
2999,25,107
3000,25,107
3001,25,107
3002,25,107
3003,25,107
3004,26,107
3005,26,107
3006,26,107
3007,26,107
3008,26,107
3009,26,107
3010,17,115
3011,23,115
3012,23,115
3013,23,115
3014,25,115
3015,25,115
3016,25,115
3017,26,115
3018,26,115
3019,26,115
3020,26,115
3021,26,115
3022,26,115
3023,26,115
3024,26,115
3025,26,115
3026,27,115
3027,27,115
3028,27,115
3029,27,115
3030,27,115
3031,27,115
3032,27,115
3033,27,115
3034,27,115
3035,27,115
3036,27,115
3037,27,115
3038,27,115
3039,27,115
3040,23,124
3041,24,124
3042,24,124
3043,26,124
3044,26,124
3045,27,124
3046,27,124
3047,27,124
3048,27,124
3049,28,124
3050,28,124
3051,28,124
3052,28,124
3053,28,124
3054,28,124
3055,28,124
3056,28,124
3057,28,124
3058,28,124
3059,20,133
3060,20,133
3061,24,133
3062,25,133
3063,25,133
3064,25,133
3065,25,133
3066,25,133
3067,26,133
3068,27,133
3069,27,133
3070,27,133
3071,27,133
3072,28,133
3073,28,133
3074,28,133
3075,28,133
3076,28,133
3077,28,133
3078,28,133
3079,28,133
3080,29,133
3081,29,133
3082,29,133
3083,29,133
3084,29,133
3085,29,133
3086,29,133
3087,29,133
3088,29,133
3089,29,133
3090,29,133
3091,29,133
3092,23,143
3093,25,143
3094,26,143
3095,26,143
3096,27,143
3097,27,143
3098,27,143
3099,27,143
3100,28,143
3101,28,143
3102,28,143
3103,29,143
3104,29,143
3105,29,143
3106,29,143
3107,30,143
3108,30,143
3109,30,143
3110,30,143
3111,30,143
3112,30,143
3113,30,143
3114,24,153
3115,25,153
3116,26,153
3117,27,153
3118,28,153
3119,28,153
3120,28,153
3121,29,153
3122,29,153
3123,29,153
3124,29,153
3125,29,153
3126,30,153
3127,30,153
3128,30,153
3129,30,153
3130,30,153
3131,30,153
3132,31,153
3133,31,153
3134,31,153
3135,31,153
3136,31,153
3137,31,153
3138,31,153
3139,31,153
3140,31,153
3141,23,163
3142,28,163
3143,29,163
3144,29,163
3145,29,163
3146,30,163
3147,30,163
3148,31,163
3149,31,163
3150,31,163
3151,32,163
3152,32,163
3153,32,163
3154,32,163
3155,32,163
3156,32,163
3157,21,174
3158,25,174
3159,27,174
3160,27,174
3161,29,174
3162,31,174
3163,31,174
3164,31,174
3165,31,174
3166,32,174
3167,32,174
3168,33,174
3169,33,174
3170,33,174
3171,33,174
3172,33,174
3173,24,185
3174,30,185
3175,31,185
3176,31,185
3177,31,185
3178,32,185
3179,32,185
3180,33,185
3181,33,185
3182,33,185
3183,34,185
3184,34,185
3185,34,185
3186,34,185
3187,34,185
3188,34,185
3189,34,185
3190,34,185
3191,34,185
3192,34,185
3193,23,196
3194,26,196
3195,30,196
3196,30,196
3197,33,196
3198,33,196
3199,33,196
3200,33,196
3201,34,196
3202,34,196
3203,35,196
3204,35,196
3205,35,196
3206,35,196
3207,35,196
3208,35,196
3209,35,196
3210,30,207
3211,33,207
3212,34,207
3213,34,207
3214,34,207
3215,34,207
3216,36,207
3217,36,207
3218,36,207
3219,36,207
3220,36,207
3221,36,207
3222,36,207
3223,36,207
3224,36,207
3225,33,219
3226,34,219
3227,34,219
3228,35,219
3229,36,219
3230,36,219
3231,36,219
3232,37,219
3233,37,219
3234,37,219
3235,27,231
3236,35,231
3237,35,231
3238,35,231
3239,36,231
3240,37,231
3241,37,231
3242,37,231
3243,38,231
3244,38,231
3245,38,231
3246,38,231
3247,38,231
3248,38,231
3249,38,231
3250,38,231
3251,26,244
3252,35,244
3253,35,244
3254,35,244
3255,37,244
3256,38,244
3257,38,244
3258,38,244
3259,38,244
3260,38,244
3261,39,244
3262,39,244
3263,39,244
3264,39,244
3265,39,244
3266,39,244
3267,39,244
3268,39,244
3269,39,244
3270,39,244
3271,39,244
3272,34,257
3273,34,257
3274,36,257
3275,37,257
3276,37,257
3277,37,257
3278,38,257
3279,38,257
3280,39,257
3281,39,257
3282,39,257
3283,40,257
3284,40,257
3285,40,257
3286,40,257
3287,40,257
3288,40,257
3289,40,257
3290,40,257
3291,40,257
3292,36,270
3293,36,270
3294,37,270
3295,37,270
3296,38,270
3297,38,270
3298,38,270
3299,40,270
3300,40,270
3301,40,270
3302,40,270
3303,41,270
3304,41,270
3305,41,270
3306,41,270
3307,41,270
3308,41,270
3309,41,270
3310,37,284
3311,38,284
3312,38,284
3313,40,284
3314,40,284
3315,40,284
3316,40,284
3317,41,284
3318,41,284
3319,41,284
3320,41,284
3321,42,284
3322,42,284
3323,42,284
3324,42,284
3325,42,284
3326,42,284
3327,42,284
3328,42,284
3329,36,297
3330,37,297
3331,38,297
3332,40,297
3333,41,297
3334,41,297
3335,41,297
3336,42,297
3337,42,297
3338,43,297
3339,43,297
3340,43,297
3341,43,297
3342,43,297
3343,43,297
3344,43,297
3345,43,297
3346,38,312
3347,39,312
3348,40,312
3349,41,312
3350,41,312
3351,41,312
3352,41,312
3353,42,312
3354,42,312
3355,42,312
3356,42,312
3357,43,312
3358,43,312
3359,44,312
3360,44,312
3361,44,312
3362,38,326
3363,40,326
3364,41,326
3365,42,326
3366,42,326
3367,43,326
3368,43,326
3369,43,326
3370,43,326
3371,43,326
3372,43,326
3373,44,326
3374,44,326
3375,44,326
3376,45,326
3377,45,326
3378,45,326
3379,45,326
3380,45,326
3381,45,326
3382,39,341
3383,40,341
3384,40,341
3385,42,341
3386,42,341
3387,43,341
3388,44,341
3389,44,341
3390,44,341
3391,45,341
3392,45,341
3393,46,341
3394,46,341
3395,46,341
3396,46,341
3397,46,341
3398,39,356
3399,40,356
3400,42,356
3401,44,356
3402,44,356
3403,44,356
3404,45,356
3405,46,356
3406,46,356
3407,46,356
3408,46,356
3409,46,356
3410,46,356
3411,47,356
3412,47,356
3413,47,356
3414,47,356
3415,47,356
3416,43,372
3417,43,372
3418,44,372
3419,44,372
3420,45,372
3421,46,372
3422,47,372
3423,47,372
3424,48,372
3425,48,372
3426,48,372
3427,48,372
3428,48,372
3429,48,372
3430,48,372
3431,42,388
3432,43,388
3433,44,388
3434,44,388
3435,45,388
3436,46,388
3437,46,388
3438,46,388
3439,46,388
3440,47,388
3441,47,388
3442,48,388
3443,48,388
3444,48,388
3445,48,388
3446,49,388
3447,49,388
3448,49,388
3449,49,388
3450,49,388
3451,49,388
3452,49,388
3453,44,404
3454,46,404
3455,46,404
3456,46,404
3457,46,404
3458,47,404
3459,48,404
3460,48,404
3461,49,404
3462,49,404
3463,49,404
3464,49,404
3465,49,404
3466,50,404
3467,50,404
3468,50,404
3469,50,404
3470,50,404
3471,50,404
3472,50,404
3473,38,420
3474,43,420
3475,45,420
3476,47,420
3477,47,420
3478,48,420
3479,48,420
3480,48,420
3481,51,420
3482,51,420
3483,44,437
3484,46,437
3485,48,437
3486,48,437
3487,49,437
3488,49,437
3489,50,437
3490,51,437
3491,51,437
3492,51,437
3493,52,437
3494,52,437
3495,52,437
3496,46,454
3497,48,454
3498,49,454
3499,49,454
3500,50,454
3501,51,454
3502,51,454
3503,51,454
3504,53,454
3505,53,454
3506,53,454
3507,53,454
3508,53,454
3509,53,454
3510,42,472
3511,48,472
3512,49,472
3513,51,472
3514,52,472
3515,53,472
3516,53,472
3517,54,472
3518,54,472
3519,54,472
3520,49,490
3521,52,490
3522,52,490
3523,54,490
3524,54,490
3525,54,490
3526,55,490
3527,55,490
3528,55,490
3529,55,490
3530,55,490
3531,55,490
3532,50,508
3533,51,508
3534,51,508
3535,52,508
3536,53,508
3537,53,508
3538,54,508
3539,54,508
3540,54,508
3541,54,508
3542,54,508
3543,54,508
3544,54,508
3545,55,508
3546,56,508
3547,56,508
3548,56,508
3549,51,526
3550,53,526
3551,53,526
3552,53,526
3553,55,526
3554,55,526
3555,56,526
3556,56,526
3557,56,526
3558,56,526
3559,56,526
3560,57,526
3561,57,526
3562,57,526
3563,57,526
3564,57,526
3565,47,545
3566,53,545
3567,54,545
3568,57,545
3569,57,545
3570,58,545
3571,58,545
3572,58,545
3573,55,564
3574,56,564
3575,56,564
3576,57,564
3577,58,564
3578,58,564
3579,59,564
3580,59,564
3581,55,584
3582,56,584
3583,58,584
3584,58,584
3585,58,584
3586,60,584
3587,60,584
3588,60,584
3589,60,584
3590,55,603
3591,57,603
3592,57,603
3593,58,603
3594,59,603
3595,59,603
3596,60,603
3597,61,603
3598,61,603
3599,61,603
3600,61,603
3601,55,624
3602,58,624
3603,58,624
3604,59,624
3605,60,624
3606,60,624
3607,60,624
3608,60,624
3609,61,624
3610,62,624
3611,62,624
3612,62,624
3613,62,624
3614,62,624
3615,62,624
3616,53,644
3617,60,644
3618,63,644
3619,63,644
3620,63,644
3621,58,665
3622,62,665
3623,62,665
3624,63,665
3625,63,665
3626,63,665
3627,64,665
3628,64,665
3629,64,665
3630,64,665
3631,54,686
3632,58,686
3633,58,686
3634,59,686
3635,61,686
3636,62,686
3637,63,686
3638,63,686
3639,64,686
3640,64,686
3641,60,707
3642,61,707
3643,64,707
3644,64,707
3645,65,707
3646,66,707
3647,60,729
3648,63,729
3649,67,729
3650,67,729
3651,67,729
3652,59,751
3653,62,751
3654,63,751
3655,66,751
3656,66,751
3657,66,751
3658,67,751
3659,67,751
3660,67,751
3661,67,751
3662,68,751
3663,68,751
3664,68,751
3665,64,774
3666,65,774
3667,67,774
3668,68,774
3669,68,774
3670,68,774
3671,69,774
3672,59,796
3673,64,796
3674,64,796
3675,64,796
3676,65,796
3677,65,796
3678,66,796
3679,67,796
3680,68,796
3681,69,796
3682,70,796
3683,64,820
3684,65,820
3685,65,820
3686,66,820
3687,66,820
3688,67,820
3689,68,820
3690,70,820
3691,70,820
3692,71,820
3693,71,820
3694,64,843
3695,70,843
3696,71,843
3697,72,843
3698,69,867
3699,70,867
3700,72,867
3701,72,867
3702,73,867
3703,73,867
3704,65,891
3705,71,891
3706,72,891
3707,73,891
3708,74,891
3709,62,915
3710,72,915
3711,74,915
3712,75,915
3713,75,915
3714,72,940
3715,73,940
3716,76,940
3717,76,940
3718,71,965
3719,76,965
3720,76,965
3721,77,965
3722,77,965
3723,77,965
3724,73,990
3725,76,990
3726,77,990
3727,78,990
3728,78,990
3729,78,990
3730,78,990
3731,78,990
3732,71,1016
3733,74,1016
3734,77,1016
3735,79,1016
3736,79,1016
3737,73,1042
3738,80,1042
3739,80,1042
3740,78,1069
3741,81,1069
3742,81,1069
3743,81,1095
3744,72,1122
3745,82,1122
3746,83,1122
3747,82,1150
3748,84,1150
3749,78,1178
3750,80,1178
3751,81,1178
3752,85,1178
3753,69,1206
3754,86,1206
3755,75,1234
3756,87,1234
3757,87,1234
3758,87,1234
3759,88,1263
3760,81,1292
3761,85,1292
3762,86,1292
3763,86,1292
3764,89,1292
3765,89,1292
3766,89,1292
3767,90,1321
3768,90,1351
3769,90,1351
3770,79,1381
3771,80,1381
3772,88,1381
3773,88,1381
3774,91,1381
3775,92,1381
3776,77,1411
3777,89,1411
3778,91,1411
3779,93,1442
3780,94,1442
3781,94,1442
3782,90,1473
3783,94,1473
3784,94,1473
3785,90,1504
3786,90,1504
3787,91,1504
3788,93,1504
3789,94,1504
3790,94,1536
3791,97,1536
3792,95,1568
3793,98,1600
3794,98,1666
3795,100,1666
3796,101,1666
3797,101,1699
3798,102,1699
3799,102,1699
3800,98,1733
3801,103,1733
3802,102,1767
3803,104,1767
3804,104,1767
3805,104,1801
3806,104,1836
3807,106,1836
3808,107,1871
3809,107,1871
3810,107,1871
3811,108,1906
3812,108,1906
3813,108,1906
3814,108,1906
3815,109,2014
3816,111,2014
3817,109,2051
3818,112,2051
3819,112,2088
3820,113,2088
3821,109,2125
3822,113,2125
3823,115,2163
3824,108,2201
3825,116,2201
3826,117,2239
3827,117,2239
3828,115,2277
3829,113,2316
3830,119,2316
3831,119,2316
3832,120,2395
3833,121,2395
3834,121,2395
3835,113,2435
3836,122,2435
3837,123,2475
3838,102,2516
3839,123,2516
3840,124,2516
3841,126,2598
3842,126,2640
3843,127,2640
3844,127,2640
3845,126,2682
3846,128,2724
3847,129,2724
3848,126,2767
3849,130,2767
3850,111,2853
3851,132,2853
3852,132,2853
3853,133,2896
3854,133,2896
3855,130,2940
3856,134,2940
3857,135,2984
3858,131,3074
3859,137,3074
3860,134,3165
3861,138,3165
3862,139,3165
3863,140,3210
3864,143,3350
3865,142,3397
3866,144,3397
3867,144,3397
3868,143,3493
3869,144,3493
3870,146,3493
3871,148,3589
3872,150,3687
3873,150,3687
3874,150,3787
3875,152,3787
3876,152,3887
3877,155,4041
3878,159,4145
3879,160,4197
3880,163,4356
3881,164,4410
3882,160,4684
3883,171,4796
3884,172,5198
3885,178,5257
3886,180,5316
3887,184,5555
3888,186,5677
3889,181,5739
3890,189,5925
3891,194,6177
3892,195,6241
3893,196,6306
3894,193,6699
3895,198,6832
3896,204,6832
3897,205,6900
3898,206,6967
3899,206,7172
3900,208,7311
3901,211,7311
3902,213,7450
3903,215,7591
3904,215,7591
3905,216,7662
3906,216,7662
3907,217,7733
3908,218,7805
3909,221,8022
3910,222,8095
3911,222,8168
3912,231,8766
3913,231,8766
3914,235,9073
3915,244,9863
3916,245,9863
3917,246,9944
3918,252,10436
3919,252,10436
3920,250,10603
3921,260,11111
3922,259,11369
3923,260,11369
3924,258,11456
3925,265,11543
3926,267,11718
3927,273,12432
3928,275,12432
3929,276,12523
3930,276,12523
3931,278,12797
3932,268,13733
3933,293,14116
3934,295,14310
3935,290,14407
3936,297,14505
3937,298,14603
3938,313,16113
3939,320,16843
3940,322,17054
3941,325,17805
3942,345,19582
3943,344,19810
3944,361,21443
3945,374,23017
3946,391,25160
3947,449,33190
3948,491,39697
3949,533,46786
3950,551,50003
3951,601,59499
3952,871,125032
3953,885,129086
3954,926,141330
3955,1051,182085
3956,1190,233460
3957,1292,275215
3958,1345,298267
3959,1386,316735
3960,2054,695782
3961,2362,920152
3962,3387,1892283
3963,8836,12880899


==> instances_bio50.csv <==
idx,n,m
0,2,1
1,2,1
2,2,1
3,2,1
4,2,1
5,2,1
6,2,1
7,2,1
8,2,1
9,2,1
10,2,1
11,2,1
12,2,1
13,2,1
14,2,1
15,2,1
16,2,1
17,2,1
18,2,1
19,2,1
20,2,1
21,2,1
22,2,1
23,2,1
24,2,1
25,2,1
26,2,1
27,2,1
28,2,1
29,2,1
30,2,1
31,2,1
32,2,1
33,2,1
34,2,1
35,2,1
36,2,1
37,2,1
38,2,1
39,2,1
40,2,1
41,2,1
42,2,1
43,2,1
44,2,1
45,2,1
46,2,1
47,2,1
48,2,1
49,2,1
50,2,1
51,2,1
52,2,1
53,2,1
54,2,1
55,2,1
56,2,1
57,2,1
58,2,1
59,2,1
60,2,1
61,2,1
62,2,1
63,2,1
64,2,1
65,2,1
66,2,1
67,2,1
68,2,1
69,2,1
70,2,1
71,2,1
72,2,1
73,2,1
74,2,1
75,2,1
76,2,1
77,2,1
78,2,1
79,2,1
80,2,1
81,2,1
82,2,1
83,2,1
84,2,1
85,2,1
86,2,1
87,2,1
88,2,1
89,2,1
90,2,1
91,2,1
92,2,1
93,2,1
94,2,1
95,2,1
96,2,1
97,2,1
98,2,1
99,2,1
100,2,1
101,2,1
102,2,1
103,2,1
104,2,1
105,2,1
106,2,1
107,2,1
108,2,1
109,2,1
110,2,1
111,2,1
112,2,1
113,2,1
114,2,1
115,2,1
116,2,1
117,2,1
118,2,1
119,2,1
120,2,1
121,2,1
122,2,1
123,2,1
124,2,1
125,2,1
126,2,1
127,2,1
128,2,1
129,2,1
130,2,1
131,2,1
132,2,1
133,2,1
134,2,1
135,2,1
136,2,1
137,2,1
138,2,1
139,2,1
140,2,1
141,2,1
142,2,1
143,2,1
144,2,1
145,2,1
146,2,1
147,2,1
148,2,1
149,2,1
150,2,1
151,2,1
152,2,1
153,2,1
154,2,1
155,2,1
156,2,1
157,2,1
158,2,1
159,2,1
160,2,1
161,2,1
162,2,1
163,2,1
164,2,1
165,2,1
166,2,1
167,2,1
168,2,1
169,2,1
170,2,1
171,2,1
172,2,1
173,2,1
174,2,1
175,2,1
176,2,1
177,2,1
178,2,1
179,2,1
180,2,1
181,2,1
182,2,1
183,2,1
184,2,1
185,2,1
186,2,1
187,2,1
188,2,1
189,2,1
190,2,1
191,2,1
192,2,1
193,2,1
194,2,1
195,2,1
196,2,1
197,2,1
198,2,1
199,2,1
200,2,1
201,2,1
202,2,1
203,2,1
204,2,1
205,2,1
206,2,1
207,2,1
208,2,1
209,2,1
210,2,1
211,2,1
212,2,1
213,2,1
214,2,1
215,2,1
216,2,1
217,2,1
218,2,1
219,2,1
220,2,1
221,2,1
222,2,1
223,2,1
224,2,1
225,2,1
226,2,1
227,2,1
228,2,1
229,2,1
230,2,1
231,2,1
232,2,1
233,2,1
234,2,1
235,2,1
236,2,1
237,2,1
238,2,1
239,2,1
240,2,1
241,2,1
242,2,1
243,2,1
244,2,1
245,2,1
246,2,1
247,2,1
248,2,1
249,2,1
250,2,1
251,2,1
252,2,1
253,2,1
254,2,1
255,2,1
256,2,1
257,2,1
258,2,1
259,2,1
260,2,1
261,2,1
262,2,1
263,2,1
264,2,1
265,2,1
266,2,1
267,2,1
268,2,1
269,2,1
270,2,1
271,2,1
272,2,1
273,2,1
274,2,1
275,2,1
276,2,1
277,2,1
278,2,1
279,2,1
280,2,1
281,2,1
282,2,1
283,2,1
284,2,1
285,2,1
286,2,1
287,2,1
288,2,1
289,2,1
290,2,1
291,2,1
292,2,1
293,2,1
294,2,1
295,2,1
296,2,1
297,2,1
298,2,1
299,2,1
300,2,1
301,2,1
302,2,1
303,2,1
304,2,1
305,2,1
306,2,1
307,2,1
308,2,1
309,2,1
310,2,1
311,2,1
312,2,1
313,2,1
314,2,1
315,2,1
316,2,1
317,2,1
318,2,1
319,2,1
320,2,1
321,2,1
322,2,1
323,2,1
324,2,1
325,2,1
326,2,1
327,2,1
328,2,1
329,2,1
330,2,1
331,2,1
332,2,1
333,2,1
334,2,1
335,2,1
336,2,1
337,2,1
338,2,1
339,2,1
340,2,1
341,2,1
342,2,1
343,2,1
344,2,1
345,2,1
346,2,1
347,2,1
348,2,1
349,2,1
350,2,1
351,2,1
352,2,1
353,2,1
354,2,1
355,2,1
356,2,1
357,2,1
358,2,1
359,2,1
360,2,1
361,2,1
362,2,1
363,2,1
364,2,1
365,2,1
366,2,1
367,2,1
368,2,1
369,2,1
370,2,1
371,2,1
372,2,1
373,2,1
374,2,1
375,2,1
376,2,1
377,2,1
378,2,1
379,2,1
380,2,1
381,2,1
382,2,1
383,2,1
384,2,1
385,2,1
386,2,1
387,2,1
388,2,1
389,2,1
390,2,1
391,2,1
392,2,1
393,2,1
394,2,1
395,2,1
396,2,1
397,2,1
398,2,1
399,2,1
400,2,1
401,2,1
402,2,1
403,2,1
404,2,1
405,2,1
406,2,1
407,2,1
408,2,1
409,2,1
410,2,1
411,2,1
412,2,1
413,2,1
414,2,1
415,2,1
416,2,1
417,2,1
418,2,1
419,2,1
420,2,1
421,2,1
422,2,1
423,2,1
424,2,1
425,2,1
426,2,1
427,2,1
428,2,1
429,2,1
430,2,1
431,2,1
432,2,1
433,2,1
434,2,1
435,2,1
436,2,1
437,2,1
438,2,1
439,2,1
440,2,1
441,2,1
442,2,1
443,2,1
444,2,1
445,2,1
446,2,1
447,3,3
448,3,3
449,3,3
450,3,3
451,3,3
452,3,3
453,3,3
454,3,3
455,3,3
456,3,3
457,3,3
458,3,3
459,3,3
460,3,3
461,3,3
462,3,3
463,3,3
464,3,3
465,3,3
466,3,3
467,3,3
468,3,3
469,3,3
470,3,3
471,3,3
472,3,3
473,3,3
474,3,3
475,3,3
476,3,3
477,3,3
478,3,3
479,3,3
480,3,3
481,3,3
482,3,3
483,3,3
484,3,3
485,3,3
486,3,3
487,3,3
488,3,3
489,3,3
490,3,3
491,3,3
492,3,3
493,3,3
494,3,3
495,3,3
496,3,3
497,3,3
498,3,3
499,3,3
500,3,3
501,3,3
502,3,3
503,3,3
504,3,3
505,3,3
506,3,3
507,3,3
508,3,3
509,3,3
510,3,3
511,3,3
512,3,3
513,3,3
514,3,3
515,3,3
516,3,3
517,3,3
518,3,3
519,3,3
520,3,3
521,3,3
522,3,3
523,3,3
524,3,3
525,3,3
526,3,3
527,3,3
528,3,3
529,3,3
530,3,3
531,3,3
532,3,3
533,3,3
534,3,3
535,3,3
536,3,3
537,3,3
538,3,3
539,3,3
540,3,3
541,3,3
542,3,3
543,3,3
544,3,3
545,3,3
546,3,3
547,3,3
548,3,3
549,3,3
550,3,3
551,3,3
552,3,3
553,3,3
554,3,3
555,3,3
556,3,3
557,3,3
558,3,3
559,3,3
560,3,3
561,3,3
562,3,3
563,3,3
564,3,3
565,3,3
566,3,3
567,3,3
568,3,3
569,3,3
570,3,3
571,3,3
572,3,3
573,3,3
574,3,3
575,3,3
576,3,3
577,3,3
578,3,3
579,3,3
580,3,3
581,3,3
582,3,3
583,3,3
584,3,3
585,3,3
586,3,3
587,3,3
588,3,3
589,3,3
590,3,3
591,3,3
592,3,3
593,3,3
594,3,3
595,3,3
596,3,3
597,3,3
598,3,3
599,3,3
600,3,3
601,3,3
602,3,3
603,3,3
604,3,3
605,3,3
606,3,3
607,3,3
608,3,3
609,3,3
610,3,3
611,3,3
612,3,3
613,3,3
614,3,3
615,3,3
616,3,3
617,3,3
618,3,3
619,3,3
620,3,3
621,3,3
622,3,3
623,3,3
624,3,3
625,3,3
626,3,3
627,3,3
628,3,3
629,3,3
630,4,3
631,4,3
632,4,3
633,4,3
634,4,3
635,4,3
636,4,3
637,4,3
638,4,3
639,4,3
640,4,3
641,4,3
642,4,3
643,4,3
644,4,3
645,4,3
646,4,3
647,4,3
648,4,3
649,4,3
650,4,3
651,4,3
652,4,3
653,4,3
654,4,3
655,4,3
656,4,3
657,4,3
658,4,3
659,4,3
660,4,3
661,4,3
662,4,3
663,4,3
664,4,3
665,4,3
666,4,3
667,4,3
668,4,3
669,4,3
670,4,3
671,4,3
672,4,3
673,4,3
674,4,3
675,4,3
676,4,3
677,4,3
678,4,3
679,4,3
680,4,3
681,4,3
682,4,3
683,4,3
684,4,3
685,4,3
686,4,3
687,4,3
688,4,3
689,4,3
690,4,3
691,4,3
692,4,3
693,4,3
694,4,3
695,4,3
696,4,3
697,4,3
698,4,3
699,4,3
700,4,3
701,4,3
702,4,3
703,4,3
704,4,3
705,4,3
706,4,3
707,4,3
708,4,3
709,4,3
710,4,3
711,4,3
712,4,3
713,4,3
714,4,3
715,4,3
716,4,3
717,4,3
718,4,3
719,4,3
720,4,3
721,4,3
722,4,3
723,4,3
724,4,3
725,4,3
726,4,3
727,4,3
728,4,3
729,4,3
730,4,3
731,4,3
732,4,3
733,4,3
734,4,3
735,4,3
736,4,3
737,4,3
738,4,3
739,4,3
740,4,3
741,4,3
742,4,3
743,4,3
744,4,3
745,4,3
746,4,3
747,4,3
748,4,3
749,4,3
750,4,3
751,4,3
752,4,3
753,4,3
754,4,3
755,4,3
756,4,3
757,4,3
758,4,3
759,4,3
760,4,3
761,4,3
762,4,3
763,4,3
764,4,3
765,4,3
766,4,3
767,4,3
768,4,3
769,4,3
770,4,3
771,4,3
772,4,3
773,4,3
774,4,3
775,4,3
776,4,3
777,4,3
778,4,3
779,4,3
780,4,3
781,4,3
782,4,3
783,4,3
784,4,3
785,4,3
786,4,3
787,4,3
788,4,3
789,4,3
790,4,3
791,4,3
792,4,3
793,4,3
794,4,3
795,4,3
796,4,3
797,4,3
798,4,3
799,4,3
800,4,3
801,4,3
802,4,3
803,4,3
804,4,3
805,4,3
806,4,3
807,4,3
808,4,3
809,4,3
810,4,3
811,4,3
812,4,3
813,4,3
814,4,3
815,4,3
816,4,3
817,4,3
818,4,3
819,4,3
820,4,3
821,4,3
822,4,3
823,4,3
824,4,3
825,4,3
826,4,3
827,4,3
828,4,3
829,4,3
830,4,3
831,4,3
832,4,3
833,4,3
834,4,3
835,4,3
836,4,3
837,4,3
838,4,3
839,4,3
840,4,3
841,4,3
842,4,5
843,4,5
844,4,5
845,4,5
846,4,5
847,4,5
848,4,5
849,4,5
850,4,5
851,4,5
852,4,5
853,4,5
854,4,5
855,4,5
856,4,5
857,4,5
858,4,5
859,4,5
860,4,5
861,4,5
862,4,5
863,4,5
864,4,5
865,4,5
866,4,5
867,4,5
868,4,5
869,4,5
870,4,5
871,4,5
872,4,5
873,4,5
874,4,5
875,4,5
876,4,5
877,4,5
878,4,5
879,4,5
880,4,5
881,4,5
882,4,5
883,4,5
884,4,5
885,4,5
886,4,5
887,4,5
888,4,5
889,4,5
890,4,5
891,4,5
892,4,5
893,4,5
894,4,5
895,4,5
896,4,5
897,4,5
898,4,5
899,4,5
900,4,5
901,4,5
902,4,5
903,4,5
904,4,5
905,4,5
906,4,5
907,4,5
908,4,5
909,4,5
910,4,5
911,4,5
912,4,5
913,4,5
914,4,5
915,4,5
916,4,5
917,4,5
918,4,5
919,4,5
920,4,5
921,4,5
922,4,5
923,4,5
924,4,5
925,4,5
926,4,5
927,4,5
928,4,5
929,4,5
930,4,5
931,4,5
932,4,5
933,4,5
934,4,5
935,4,5
936,4,5
937,4,5
938,4,5
939,4,5
940,4,5
941,4,5
942,4,5
943,4,5
944,4,5
945,4,5
946,4,5
947,4,5
948,4,5
949,4,5
950,4,5
951,4,5
952,4,5
953,4,5
954,4,5
955,4,5
956,4,5
957,4,5
958,4,5
959,4,5
960,4,5
961,4,5
962,4,5
963,4,5
964,4,5
965,4,5
966,4,5
967,4,5
968,4,5
969,4,5
970,4,5
971,4,5
972,4,5
973,4,5
974,4,5
975,4,5
976,4,5
977,4,5
978,5,5
979,5,5
980,5,5
981,5,5
982,5,5
983,5,5
984,5,5
985,5,5
986,5,5
987,5,5
988,5,5
989,5,5
990,5,5
991,5,5
992,5,5
993,5,5
994,5,5
995,5,5
996,5,5
997,5,5
998,5,5
999,5,5
1000,5,5
1001,5,5
1002,5,5
1003,5,5
1004,5,5
1005,5,5
1006,5,5
1007,5,5
1008,5,5
1009,5,5
1010,5,5
1011,5,5
1012,5,5
1013,5,5
1014,5,5
1015,5,5
1016,5,5
1017,5,5
1018,5,5
1019,5,5
1020,5,5
1021,5,5
1022,5,5
1023,5,5
1024,5,5
1025,5,5
1026,5,5
1027,5,5
1028,5,5
1029,5,5
1030,5,5
1031,5,5
1032,5,5
1033,5,5
1034,5,5
1035,5,5
1036,5,5
1037,5,5
1038,5,5
1039,5,5
1040,5,5
1041,5,5
1042,5,5
1043,5,5
1044,5,5
1045,5,5
1046,5,5
1047,5,5
1048,5,5
1049,5,5
1050,5,5
1051,5,5
1052,5,5
1053,5,5
1054,5,5
1055,5,5
1056,5,5
1057,5,5
1058,5,5
1059,5,5
1060,5,5
1061,5,5
1062,5,5
1063,5,5
1064,5,5
1065,5,5
1066,5,5
1067,5,5
1068,5,5
1069,5,5
1070,5,5
1071,5,5
1072,5,5
1073,5,5
1074,5,5
1075,5,5
1076,5,5
1077,5,5
1078,5,5
1079,5,5
1080,5,5
1081,5,5
1082,5,5
1083,5,5
1084,5,5
1085,5,5
1086,5,5
1087,5,5
1088,5,5
1089,5,5
1090,5,5
1091,5,5
1092,5,5
1093,5,5
1094,5,5
1095,5,5
1096,5,5
1097,5,5
1098,5,5
1099,5,5
1100,5,5
1101,5,5
1102,5,5
1103,5,5
1104,5,5
1105,5,5
1106,5,5
1107,5,5
1108,5,5
1109,5,5
1110,5,5
1111,5,5
1112,5,5
1113,5,5
1114,5,5
1115,5,5
1116,5,5
1117,5,5
1118,5,5
1119,5,5
1120,5,5
1121,5,5
1122,5,5
1123,5,5
1124,5,5
1125,5,5
1126,5,5
1127,5,5
1128,5,5
1129,5,5
1130,5,5
1131,5,5
1132,5,5
1133,5,5
1134,5,5
1135,5,5
1136,5,5
1137,5,5
1138,5,5
1139,5,5
1140,5,5
1141,5,5
1142,5,5
1143,5,5
1144,5,5
1145,5,5
1146,5,5
1147,5,5
1148,5,5
1149,5,7
1150,5,7
1151,5,7
1152,5,7
1153,5,7
1154,5,7
1155,5,7
1156,5,7
1157,5,7
1158,5,7
1159,5,7
1160,5,7
1161,5,7
1162,5,7
1163,5,7
1164,5,7
1165,5,7
1166,5,7
1167,5,7
1168,5,7
1169,5,7
1170,5,7
1171,5,7
1172,5,7
1173,5,7
1174,5,7
1175,5,7
1176,5,7
1177,5,7
1178,5,7
1179,5,7
1180,5,7
1181,5,7
1182,5,7
1183,5,7
1184,5,7
1185,5,7
1186,5,7
1187,5,7
1188,5,7
1189,5,7
1190,5,7
1191,5,7
1192,5,7
1193,5,7
1194,5,7
1195,5,7
1196,5,7
1197,5,7
1198,5,7
1199,5,7
1200,5,7
1201,5,7
1202,5,7
1203,5,7
1204,5,7
1205,5,7
1206,5,7
1207,5,7
1208,5,7
1209,5,7
1210,5,7
1211,5,7
1212,5,7
1213,5,7
1214,5,7
1215,5,7
1216,5,7
1217,5,7
1218,5,7
1219,5,7
1220,5,7
1221,5,7
1222,5,7
1223,5,7
1224,5,7
1225,5,7
1226,5,7
1227,5,7
1228,5,7
1229,5,7
1230,5,7
1231,5,7
1232,5,7
1233,5,7
1234,5,7
1235,5,7
1236,5,7
1237,5,7
1238,5,7
1239,5,7
1240,5,7
1241,5,7
1242,5,7
1243,5,7
1244,5,7
1245,5,7
1246,5,7
1247,5,7
1248,5,7
1249,5,7
1250,6,7
1251,6,7
1252,6,7
1253,6,7
1254,6,7
1255,6,7
1256,6,7
1257,6,7
1258,6,7
1259,6,7
1260,6,7
1261,6,7
1262,6,7
1263,6,7
1264,6,7
1265,6,7
1266,6,7
1267,6,7
1268,6,7
1269,6,7
1270,6,7
1271,6,7
1272,6,7
1273,6,7
1274,6,7
1275,6,7
1276,6,7
1277,6,7
1278,6,7
1279,6,7
1280,6,7
1281,6,7
1282,6,7
1283,6,7
1284,6,7
1285,6,7
1286,6,7
1287,6,7
1288,6,7
1289,6,7
1290,6,7
1291,6,7
1292,6,7
1293,6,7
1294,6,7
1295,6,7
1296,6,7
1297,6,7
1298,6,7
1299,6,7
1300,6,7
1301,6,7
1302,6,7
1303,6,7
1304,6,7
1305,6,7
1306,6,7
1307,6,7
1308,6,7
1309,6,7
1310,6,7
1311,6,7
1312,6,7
1313,6,7
1314,6,7
1315,6,7
1316,6,7
1317,6,7
1318,6,7
1319,6,7
1320,6,7
1321,6,7
1322,6,7
1323,6,7
1324,6,7
1325,6,7
1326,6,7
1327,6,7
1328,6,7
1329,6,7
1330,6,7
1331,6,7
1332,6,7
1333,6,7
1334,6,7
1335,6,7
1336,6,7
1337,6,7
1338,6,7
1339,6,7
1340,6,7
1341,6,7
1342,6,7
1343,6,7
1344,6,7
1345,6,7
1346,6,7
1347,6,7
1348,6,7
1349,6,7
1350,6,7
1351,6,7
1352,6,7
1353,6,7
1354,6,7
1355,6,7
1356,6,7
1357,6,7
1358,6,7
1359,6,7
1360,6,7
1361,6,7
1362,6,7
1363,6,7
1364,6,7
1365,6,7
1366,6,7
1367,6,7
1368,6,7
1369,6,7
1370,6,7
1371,6,7
1372,6,7
1373,6,7
1374,6,7
1375,6,7
1376,6,7
1377,6,7
1378,6,7
1379,6,7
1380,6,7
1381,6,7
1382,6,7
1383,6,7
1384,6,7
1385,6,7
1386,6,7
1387,6,7
1388,6,7
1389,6,7
1390,6,7
1391,6,7
1392,6,7
1393,6,7
1394,6,7
1395,6,7
1396,6,7
1397,6,7
1398,6,7
1399,6,7
1400,6,7
1401,6,7
1402,6,7
1403,6,7
1404,6,7
1405,6,7
1406,6,7
1407,6,7
1408,6,7
1409,6,7
1410,6,7
1411,6,7
1412,6,7
1413,5,10
1414,5,10
1415,5,10
1416,5,10
1417,5,10
1418,5,10
1419,5,10
1420,5,10
1421,5,10
1422,5,10
1423,5,10
1424,5,10
1425,5,10
1426,5,10
1427,5,10
1428,5,10
1429,5,10
1430,5,10
1431,5,10
1432,5,10
1433,5,10
1434,5,10
1435,5,10
1436,5,10
1437,5,10
1438,5,10
1439,5,10
1440,5,10
1441,5,10
1442,5,10
1443,5,10
1444,5,10
1445,5,10
1446,5,10
1447,5,10
1448,5,10
1449,5,10
1450,5,10
1451,5,10
1452,5,10
1453,6,10
1454,6,10
1455,6,10
1456,6,10
1457,6,10
1458,6,10
1459,6,10
1460,6,10
1461,6,10
1462,6,10
1463,6,10
1464,6,10
1465,6,10
1466,6,10
1467,6,10
1468,6,10
1469,6,10
1470,6,10
1471,6,10
1472,6,10
1473,6,10
1474,6,10
1475,6,10
1476,6,10
1477,6,10
1478,6,10
1479,6,10
1480,6,10
1481,6,10
1482,6,10
1483,6,10
1484,6,10
1485,6,10
1486,6,10
1487,6,10
1488,6,10
1489,6,10
1490,6,10
1491,6,10
1492,6,10
1493,6,10
1494,6,10
1495,6,10
1496,6,10
1497,6,10
1498,6,10
1499,6,10
1500,6,10
1501,6,10
1502,6,10
1503,6,10
1504,6,10
1505,6,10
1506,6,10
1507,6,10
1508,6,10
1509,6,10
1510,6,10
1511,7,10
1512,7,10
1513,7,10
1514,7,10
1515,7,10
1516,7,10
1517,7,10
1518,7,10
1519,7,10
1520,7,10
1521,7,10
1522,7,10
1523,7,10
1524,7,10
1525,7,10
1526,7,10
1527,7,10
1528,7,10
1529,7,10
1530,7,10
1531,7,10
1532,7,10
1533,7,10
1534,7,10
1535,7,10
1536,7,10
1537,7,10
1538,7,10
1539,7,10
1540,7,10
1541,7,10
1542,7,10
1543,7,10
1544,7,10
1545,7,10
1546,7,10
1547,7,10
1548,7,10
1549,7,10
1550,7,10
1551,7,10
1552,7,10
1553,7,10
1554,7,10
1555,7,10
1556,7,10
1557,7,10
1558,7,10
1559,7,10
1560,7,10
1561,7,10
1562,7,10
1563,7,10
1564,7,10
1565,7,10
1566,7,10
1567,7,10
1568,7,10
1569,7,10
1570,7,10
1571,7,10
1572,7,10
1573,7,10
1574,7,10
1575,7,10
1576,7,10
1577,7,10
1578,7,10
1579,7,10
1580,7,10
1581,7,10
1582,7,10
1583,7,10
1584,7,10
1585,7,10
1586,7,10
1587,7,10
1588,7,10
1589,7,10
1590,7,10
1591,7,10
1592,7,10
1593,7,10
1594,7,10
1595,7,10
1596,7,10
1597,7,10
1598,7,10
1599,7,10
1600,7,10
1601,7,10
1602,7,10
1603,7,10
1604,7,10
1605,7,10
1606,7,10
1607,7,10
1608,7,10
1609,7,10
1610,7,10
1611,7,10
1612,7,10
1613,7,10
1614,7,10
1615,7,10
1616,7,10
1617,7,10
1618,7,10
1619,7,10
1620,7,10
1621,7,10
1622,7,10
1623,7,10
1624,7,10
1625,7,10
1626,7,10
1627,7,10
1628,7,10
1629,7,10
1630,7,10
1631,7,10
1632,7,10
1633,7,10
1634,7,10
1635,7,10
1636,6,14
1637,6,14
1638,6,14
1639,6,14
1640,6,14
1641,6,14
1642,6,14
1643,6,14
1644,6,14
1645,6,14
1646,6,14
1647,6,14
1648,6,14
1649,6,14
1650,6,14
1651,6,14
1652,6,14
1653,6,14
1654,6,14
1655,7,14
1656,7,14
1657,7,14
1658,7,14
1659,7,14
1660,7,14
1661,7,14
1662,7,14
1663,7,14
1664,7,14
1665,7,14
1666,7,14
1667,7,14
1668,7,14
1669,7,14
1670,7,14
1671,7,14
1672,7,14
1673,7,14
1674,7,14
1675,7,14
1676,7,14
1677,7,14
1678,7,14
1679,7,14
1680,7,14
1681,7,14
1682,7,14
1683,7,14
1684,7,14
1685,7,14
1686,7,14
1687,7,14
1688,7,14
1689,7,14
1690,7,14
1691,8,14
1692,8,14
1693,8,14
1694,8,14
1695,8,14
1696,8,14
1697,8,14
1698,8,14
1699,8,14
1700,8,14
1701,8,14
1702,8,14
1703,8,14
1704,8,14
1705,8,14
1706,8,14
1707,8,14
1708,8,14
1709,8,14
1710,8,14
1711,8,14
1712,8,14
1713,8,14
1714,8,14
1715,8,14
1716,8,14
1717,8,14
1718,8,14
1719,8,14
1720,8,14
1721,8,14
1722,8,14
1723,8,14
1724,8,14
1725,8,14
1726,8,14
1727,8,14
1728,8,14
1729,8,14
1730,8,14
1731,8,14
1732,8,14
1733,8,14
1734,8,14
1735,8,14
1736,8,14
1737,8,14
1738,8,14
1739,8,14
1740,8,14
1741,8,14
1742,8,14
1743,8,14
1744,8,14
1745,8,14
1746,8,14
1747,8,14
1748,8,14
1749,8,14
1750,8,14
1751,8,14
1752,8,14
1753,8,14
1754,8,14
1755,8,14
1756,8,14
1757,8,14
1758,8,14
1759,8,14
1760,8,14
1761,8,14
1762,8,14
1763,8,14
1764,8,14
1765,8,14
1766,8,14
1767,8,14
1768,8,14
1769,8,14
1770,8,14
1771,8,14
1772,8,14
1773,8,14
1774,8,14
1775,8,14
1776,8,14
1777,8,14
1778,8,14
1779,8,14
1780,8,14
1781,8,14
1782,8,14
1783,8,14
1784,8,14
1785,8,14
1786,8,14
1787,8,14
1788,8,14
1789,8,14
1790,8,14
1791,8,14
1792,8,14
1793,8,14
1794,8,14
1795,8,14
1796,8,14
1797,8,14
1798,8,14
1799,8,14
1800,8,14
1801,8,14
1802,7,18
1803,7,18
1804,7,18
1805,7,18
1806,7,18
1807,7,18
1808,7,18
1809,7,18
1810,7,18
1811,7,18
1812,7,18
1813,7,18
1814,7,18
1815,7,18
1816,7,18
1817,7,18
1818,7,18
1819,7,18
1820,7,18
1821,7,18
1822,8,18
1823,8,18
1824,8,18
1825,8,18
1826,8,18
1827,8,18
1828,8,18
1829,8,18
1830,8,18
1831,8,18
1832,8,18
1833,8,18
1834,8,18
1835,8,18
1836,8,18
1837,8,18
1838,8,18
1839,8,18
1840,8,18
1841,8,18
1842,8,18
1843,8,18
1844,8,18
1845,8,18
1846,8,18
1847,8,18
1848,8,18
1849,8,18
1850,8,18
1851,8,18
1852,8,18
1853,8,18
1854,8,18
1855,8,18
1856,8,18
1857,8,18
1858,8,18
1859,8,18
1860,8,18
1861,8,18
1862,9,18
1863,9,18
1864,9,18
1865,9,18
1866,9,18
1867,9,18
1868,9,18
1869,9,18
1870,9,18
1871,9,18
1872,9,18
1873,9,18
1874,9,18
1875,9,18
1876,9,18
1877,9,18
1878,9,18
1879,9,18
1880,9,18
1881,9,18
1882,9,18
1883,9,18
1884,9,18
1885,9,18
1886,9,18
1887,9,18
1888,9,18
1889,9,18
1890,9,18
1891,9,18
1892,9,18
1893,9,18
1894,9,18
1895,9,18
1896,9,18
1897,9,18
1898,9,18
1899,9,18
1900,9,18
1901,9,18
1902,9,18
1903,9,18
1904,9,18
1905,9,18
1906,9,18
1907,9,18
1908,9,18
1909,9,18
1910,9,18
1911,9,18
1912,9,18
1913,9,18
1914,9,18
1915,9,18
1916,9,18
1917,9,18
1918,9,18
1919,9,18
1920,9,18
1921,9,18
1922,9,18
1923,9,18
1924,9,18
1925,9,18
1926,9,18
1927,9,18
1928,9,18
1929,9,18
1930,9,18
1931,9,18
1932,9,18
1933,9,18
1934,9,18
1935,9,18
1936,9,18
1937,9,18
1938,9,18
1939,9,18
1940,9,18
1941,9,18
1942,9,18
1943,9,18
1944,9,18
1945,9,18
1946,9,18
1947,9,18
1948,9,18
1949,9,18
1950,9,18
1951,9,18
1952,9,18
1953,9,18
1954,9,18
1955,9,18
1956,9,18
1957,9,18
1958,9,18
1959,9,18
1960,9,18
1961,9,18
1962,8,22
1963,8,22
1964,8,22
1965,8,22
1966,8,22
1967,8,22
1968,8,22
1969,8,22
1970,8,22
1971,8,22
1972,8,22
1973,8,22
1974,8,22
1975,8,22
1976,8,22
1977,8,22
1978,8,22
1979,8,22
1980,8,22
1981,8,22
1982,8,22
1983,8,22
1984,9,22
1985,9,22
1986,9,22
1987,9,22
1988,9,22
1989,9,22
1990,9,22
1991,9,22
1992,9,22
1993,9,22
1994,9,22
1995,9,22
1996,9,22
1997,9,22
1998,9,22
1999,9,22
2000,9,22
2001,9,22
2002,9,22
2003,9,22
2004,9,22
2005,9,22
2006,9,22
2007,9,22
2008,9,22
2009,9,22
2010,9,22
2011,9,22
2012,10,22
2013,10,22
2014,10,22
2015,10,22
2016,10,22
2017,10,22
2018,10,22
2019,10,22
2020,10,22
2021,10,22
2022,10,22
2023,10,22
2024,10,22
2025,10,22
2026,10,22
2027,10,22
2028,10,22
2029,10,22
2030,10,22
2031,10,22
2032,10,22
2033,10,22
2034,10,22
2035,10,22
2036,10,22
2037,10,22
2038,10,22
2039,10,22
2040,10,22
2041,10,22
2042,10,22
2043,10,22
2044,10,22
2045,10,22
2046,10,22
2047,10,22
2048,10,22
2049,10,22
2050,10,22
2051,10,22
2052,10,22
2053,10,22
2054,10,22
2055,10,22
2056,10,22
2057,10,22
2058,10,22
2059,10,22
2060,10,22
2061,10,22
2062,10,22
2063,10,22
2064,10,22
2065,10,22
2066,10,22
2067,10,22
2068,10,22
2069,10,22
2070,10,22
2071,10,22
2072,10,22
2073,10,22
2074,10,22
2075,10,22
2076,10,22
2077,10,22
2078,10,22
2079,10,22
2080,8,27
2081,8,27
2082,8,27
2083,8,27
2084,8,27
2085,8,27
2086,8,27
2087,8,27
2088,8,27
2089,8,27
2090,8,27
2091,9,27
2092,9,27
2093,9,27
2094,9,27
2095,9,27
2096,9,27
2097,9,27
2098,9,27
2099,9,27
2100,9,27
2101,9,27
2102,9,27
2103,9,27
2104,9,27
2105,9,27
2106,10,27
2107,10,27
2108,10,27
2109,10,27
2110,10,27
2111,10,27
2112,10,27
2113,10,27
2114,10,27
2115,10,27
2116,10,27
2117,10,27
2118,10,27
2119,10,27
2120,10,27
2121,10,27
2122,10,27
2123,10,27
2124,10,27
2125,10,27
2126,10,27
2127,10,27
2128,10,27
2129,10,27
2130,10,27
2131,11,27
2132,11,27
2133,11,27
2134,11,27
2135,11,27
2136,11,27
2137,11,27
2138,11,27
2139,11,27
2140,11,27
2141,11,27
2142,11,27
2143,11,27
2144,11,27
2145,11,27
2146,11,27
2147,11,27
2148,11,27
2149,11,27
2150,11,27
2151,11,27
2152,11,27
2153,11,27
2154,11,27
2155,11,27
2156,11,27
2157,11,27
2158,11,27
2159,11,27
2160,11,27
2161,11,27
2162,11,27
2163,11,27
2164,11,27
2165,11,27
2166,11,27
2167,11,27
2168,11,27
2169,11,27
2170,11,27
2171,11,27
2172,11,27
2173,11,27
2174,11,27
2175,11,27
2176,11,27
2177,11,27
2178,11,27
2179,11,27
2180,11,27
2181,11,27
2182,11,27
2183,11,27
2184,11,27
2185,11,27
2186,11,27
2187,11,27
2188,11,27
2189,11,27
2190,11,27
2191,11,27
2192,11,27
2193,11,27
2194,11,27
2195,11,27
2196,11,27
2197,11,27
2198,9,33
2199,9,33
2200,9,33
2201,10,33
2202,10,33
2203,10,33
2204,10,33
2205,10,33
2206,10,33
2207,11,33
2208,11,33
2209,11,33
2210,11,33
2211,11,33
2212,11,33
2213,11,33
2214,11,33
2215,11,33
2216,11,33
2217,11,33
2218,11,33
2219,11,33
2220,11,33
2221,11,33
2222,11,33
2223,11,33
2224,11,33
2225,11,33
2226,11,33
2227,11,33
2228,11,33
2229,11,33
2230,11,33
2231,11,33
2232,12,33
2233,12,33
2234,12,33
2235,12,33
2236,12,33
2237,12,33
2238,12,33
2239,12,33
2240,12,33
2241,12,33
2242,12,33
2243,12,33
2244,12,33
2245,12,33
2246,12,33
2247,12,33
2248,12,33
2249,12,33
2250,12,33
2251,12,33
2252,12,33
2253,12,33
2254,12,33
2255,12,33
2256,12,33
2257,12,33
2258,12,33
2259,12,33
2260,12,33
2261,12,33
2262,12,33
2263,12,33
2264,12,33
2265,12,33
2266,12,33
2267,12,33
2268,12,33
2269,12,33
2270,12,33
2271,12,33
2272,12,33
2273,12,33
2274,12,33
2275,12,33
2276,12,33
2277,12,33
2278,12,33
2279,12,33
2280,12,33
2281,12,33
2282,12,33
2283,12,33
2284,10,39
2285,10,39
2286,10,39
2287,10,39
2288,11,39
2289,11,39
2290,11,39
2291,11,39
2292,12,39
2293,12,39
2294,12,39
2295,12,39
2296,12,39
2297,12,39
2298,12,39
2299,12,39
2300,12,39
2301,12,39
2302,12,39
2303,12,39
2304,12,39
2305,12,39
2306,12,39
2307,12,39
2308,12,39
2309,12,39
2310,12,39
2311,12,39
2312,12,39
2313,12,39
2314,12,39
2315,12,39
2316,12,39
2317,12,39
2318,12,39
2319,12,39
2320,12,39
2321,12,39
2322,12,39
2323,12,39
2324,13,39
2325,13,39
2326,13,39
2327,13,39
2328,13,39
2329,13,39
2330,13,39
2331,13,39
2332,13,39
2333,13,39
2334,13,39
2335,13,39
2336,13,39
2337,13,39
2338,13,39
2339,13,39
2340,13,39
2341,13,39
2342,13,39
2343,13,39
2344,13,39
2345,13,39
2346,13,39
2347,13,39
2348,13,39
2349,13,39
2350,13,39
2351,13,39
2352,13,39
2353,13,39
2354,13,39
2355,13,39
2356,13,39
2357,13,39
2358,13,39
2359,13,39
2360,13,39
2361,13,39
2362,13,39
2363,13,39
2364,13,39
2365,13,39
2366,13,39
2367,13,39
2368,13,39
2369,13,39
2370,13,39
2371,13,39
2372,13,39
2373,13,39
2374,13,39
2375,13,39
2376,13,39
2377,13,39
2378,13,39
2379,13,39
2380,13,39
2381,13,39
2382,13,39
2383,10,45
2384,11,45
2385,11,45
2386,11,45
2387,11,45
2388,11,45
2389,12,45
2390,12,45
2391,12,45
2392,12,45
2393,12,45
2394,12,45
2395,12,45
2396,12,45
2397,13,45
2398,13,45
2399,13,45
2400,13,45
2401,13,45
2402,13,45
2403,13,45
2404,13,45
2405,13,45
2406,13,45
2407,13,45
2408,13,45
2409,13,45
2410,13,45
2411,13,45
2412,13,45
2413,13,45
2414,13,45
2415,13,45
2416,13,45
2417,14,45
2418,14,45
2419,14,45
2420,14,45
2421,14,45
2422,14,45
2423,14,45
2424,14,45
2425,14,45
2426,14,45
2427,14,45
2428,14,45
2429,14,45
2430,14,45
2431,14,45
2432,14,45
2433,14,45
2434,14,45
2435,14,45
2436,14,45
2437,14,45
2438,14,45
2439,14,45
2440,14,45
2441,14,45
2442,14,45
2443,14,45
2444,14,45
2445,14,45
2446,14,45
2447,14,45
2448,14,45
2449,14,45
2450,14,45
2451,14,45
2452,14,45
2453,14,45
2454,14,45
2455,14,45
2456,11,52
2457,11,52
2458,12,52
2459,12,52
2460,12,52
2461,12,52
2462,12,52
2463,13,52
2464,13,52
2465,13,52
2466,14,52
2467,14,52
2468,14,52
2469,14,52
2470,14,52
2471,14,52
2472,14,52
2473,14,52
2474,14,52
2475,14,52
2476,14,52
2477,14,52
2478,14,52
2479,14,52
2480,15,52
2481,15,52
2482,15,52
2483,15,52
2484,15,52
2485,15,52
2486,15,52
2487,15,52
2488,15,52
2489,15,52
2490,15,52
2491,15,52
2492,15,52
2493,15,52
2494,15,52
2495,15,52
2496,15,52
2497,15,52
2498,15,52
2499,15,52
2500,15,52
2501,15,52
2502,15,52
2503,15,52
2504,15,52
2505,15,52
2506,15,52
2507,15,52
2508,15,52
2509,15,52
2510,15,52
2511,15,52
2512,15,52
2513,15,52
2514,15,52
2515,15,52
2516,15,52
2517,15,52
2518,15,52
2519,15,52
2520,15,52
2521,15,52
2522,15,52
2523,12,60
2524,13,60
2525,13,60
2526,14,60
2527,14,60
2528,14,60
2529,14,60
2530,14,60
2531,14,60
2532,14,60
2533,15,60
2534,15,60
2535,15,60
2536,15,60
2537,15,60
2538,15,60
2539,15,60
2540,15,60
2541,15,60
2542,15,60
2543,15,60
2544,15,60
2545,15,60
2546,15,60
2547,16,60
2548,16,60
2549,16,60
2550,16,60
2551,16,60
2552,16,60
2553,16,60
2554,16,60
2555,16,60
2556,16,60
2557,16,60
2558,16,60
2559,16,60
2560,16,60
2561,16,60
2562,16,60
2563,16,60
2564,16,60
2565,16,60
2566,16,60
2567,16,60
2568,16,60
2569,16,60
2570,16,60
2571,16,60
2572,16,60
2573,16,60
2574,16,60
2575,16,60
2576,16,60
2577,16,60
2578,16,60
2579,16,60
2580,16,60
2581,16,60
2582,16,60
2583,16,60
2584,16,60
2585,16,60
2586,13,68
2587,13,68
2588,13,68
2589,14,68
2590,14,68
2591,15,68
2592,15,68
2593,15,68
2594,15,68
2595,15,68
2596,16,68
2597,16,68
2598,16,68
2599,16,68
2600,16,68
2601,17,68
2602,17,68
2603,17,68
2604,17,68
2605,17,68
2606,17,68
2607,17,68
2608,17,68
2609,17,68
2610,17,68
2611,17,68
2612,17,68
2613,17,68
2614,17,68
2615,17,68
2616,17,68
2617,17,68
2618,17,68
2619,17,68
2620,17,68
2621,17,68
2622,17,68
2623,17,68
2624,17,68
2625,17,68
2626,17,68
2627,17,68
2628,17,68
2629,17,68
2630,17,68
2631,17,68
2632,17,68
2633,17,68
2634,17,68
2635,17,68
2636,17,68
2637,17,68
2638,17,68
2639,17,68
2640,14,76
2641,14,76
2642,15,76
2643,15,76
2644,16,76
2645,16,76
2646,16,76
2647,16,76
2648,16,76
2649,16,76
2650,16,76
2651,16,76
2652,17,76
2653,17,76
2654,17,76
2655,17,76
2656,17,76
2657,17,76
2658,17,76
2659,17,76
2660,17,76
2661,17,76
2662,17,76
2663,17,76
2664,17,76
2665,17,76
2666,18,76
2667,18,76
2668,18,76
2669,18,76
2670,18,76
2671,18,76
2672,18,76
2673,18,76
2674,18,76
2675,18,76
2676,18,76
2677,18,76
2678,18,76
2679,18,76
2680,18,76
2681,18,76
2682,18,76
2683,18,76
2684,18,76
2685,18,76
2686,18,76
2687,18,76
2688,18,76
2689,18,76
2690,18,76
2691,18,76
2692,18,76
2693,18,76
2694,18,76
2695,18,76
2696,18,76
2697,18,76
2698,18,76
2699,18,76
2700,18,76
2701,18,76
2702,18,76
2703,18,76
2704,18,76
2705,18,76
2706,18,76
2707,18,76
2708,14,85
2709,15,85
2710,16,85
2711,16,85
2712,17,85
2713,17,85
2714,17,85
2715,17,85
2716,18,85
2717,18,85
2718,18,85
2719,18,85
2720,18,85
2721,18,85
2722,18,85
2723,18,85
2724,18,85
2725,18,85
2726,18,85
2727,19,85
2728,19,85
2729,19,85
2730,19,85
2731,19,85
2732,19,85
2733,19,85
2734,19,85
2735,19,85
2736,19,85
2737,19,85
2738,19,85
2739,19,85
2740,19,85
2741,19,85
2742,19,85
2743,19,85
2744,19,85
2745,19,85
2746,19,85
2747,19,85
2748,19,85
2749,19,85
2750,19,85
2751,19,85
2752,19,85
2753,19,85
2754,19,85
2755,19,85
2756,19,85
2757,19,85
2758,19,85
2759,19,85
2760,15,95
2761,17,95
2762,18,95
2763,18,95
2764,18,95
2765,18,95
2766,18,95
2767,19,95
2768,19,95
2769,19,95
2770,19,95
2771,19,95
2772,19,95
2773,19,95
2774,20,95
2775,20,95
2776,20,95
2777,20,95
2778,20,95
2779,20,95
2780,20,95
2781,20,95
2782,20,95
2783,20,95
2784,20,95
2785,20,95
2786,20,95
2787,20,95
2788,20,95
2789,20,95
2790,20,95
2791,20,95
2792,20,95
2793,20,95
2794,20,95
2795,20,95
2796,20,95
2797,20,95
2798,20,95
2799,20,95
2800,20,95
2801,20,95
2802,20,95
2803,20,95
2804,20,95
2805,20,95
2806,16,105
2807,17,105
2808,18,105
2809,18,105
2810,19,105
2811,19,105
2812,19,105
2813,19,105
2814,20,105
2815,20,105
2816,20,105
2817,20,105
2818,20,105
2819,20,105
2820,20,105
2821,20,105
2822,20,105
2823,21,105
2824,21,105
2825,21,105
2826,21,105
2827,21,105
2828,21,105
2829,21,105
2830,21,105
2831,21,105
2832,21,105
2833,21,105
2834,21,105
2835,21,105
2836,21,105
2837,21,105
2838,21,105
2839,21,105
2840,21,105
2841,21,105
2842,21,105
2843,21,105
2844,21,105
2845,21,105
2846,19,115
2847,20,115
2848,20,115
2849,20,115
2850,20,115
2851,20,115
2852,20,115
2853,20,115
2854,21,115
2855,21,115
2856,21,115
2857,21,115
2858,21,115
2859,21,115
2860,21,115
2861,21,115
2862,22,115
2863,22,115
2864,22,115
2865,22,115
2866,22,115
2867,22,115
2868,22,115
2869,22,115
2870,22,115
2871,22,115
2872,22,115
2873,22,115
2874,22,115
2875,22,115
2876,22,115
2877,22,115
2878,22,115
2879,22,115
2880,22,115
2881,22,115
2882,22,115
2883,22,115
2884,22,115
2885,22,115
2886,22,115
2887,22,115
2888,17,126
2889,19,126
2890,20,126
2891,20,126
2892,22,126
2893,22,126
2894,22,126
2895,22,126
2896,22,126
2897,22,126
2898,23,126
2899,23,126
2900,23,126
2901,23,126
2902,23,126
2903,23,126
2904,23,126
2905,23,126
2906,23,126
2907,23,126
2908,23,126
2909,23,126
2910,23,126
2911,23,126
2912,23,126
2913,23,126
2914,23,126
2915,18,138
2916,20,138
2917,21,138
2918,21,138
2919,22,138
2920,22,138
2921,22,138
2922,23,138
2923,23,138
2924,23,138
2925,23,138
2926,23,138
2927,23,138
2928,23,138
2929,24,138
2930,24,138
2931,24,138
2932,24,138
2933,24,138
2934,24,138
2935,24,138
2936,24,138
2937,24,138
2938,24,138
2939,24,138
2940,24,138
2941,24,138
2942,24,138
2943,24,138
2944,24,138
2945,24,138
2946,24,138
2947,24,138
2948,24,138
2949,24,138
2950,24,138
2951,24,138
2952,24,138
2953,24,138
2954,24,138
2955,24,138
2956,24,138
2957,20,150
2958,22,150
2959,23,150
2960,24,150
2961,24,150
2962,24,150
2963,24,150
2964,24,150
2965,24,150
2966,24,150
2967,24,150
2968,25,150
2969,25,150
2970,25,150
2971,25,150
2972,25,150
2973,25,150
2974,25,150
2975,25,150
2976,25,150
2977,25,150
2978,25,150
2979,25,150
2980,25,150
2981,25,150
2982,25,150
2983,23,162
2984,23,162
2985,23,162
2986,24,162
2987,24,162
2988,24,162
2989,25,162
2990,25,162
2991,25,162
2992,25,162
2993,25,162
2994,26,162
2995,26,162
2996,26,162
2997,26,162
2998,26,162
2999,26,162
3000,26,162
3001,26,162
3002,26,162
3003,26,162
3004,26,162
3005,26,162
3006,26,162
3007,26,162
3008,26,162
3009,26,162
3010,24,175
3011,24,175
3012,25,175
3013,26,175
3014,26,175
3015,27,175
3016,27,175
3017,27,175
3018,27,175
3019,27,175
3020,27,175
3021,27,175
3022,27,175
3023,27,175
3024,27,175
3025,27,175
3026,27,175
3027,27,175
3028,27,175
3029,27,175
3030,27,175
3031,27,175
3032,27,175
3033,27,175
3034,27,175
3035,27,175
3036,27,175
3037,27,175
3038,27,175
3039,27,175
3040,25,189
3041,26,189
3042,26,189
3043,27,189
3044,27,189
3045,28,189
3046,28,189
3047,28,189
3048,28,189
3049,28,189
3050,28,189
3051,28,189
3052,28,189
3053,28,189
3054,28,189
3055,28,189
3056,28,189
3057,28,189
3058,28,189
3059,25,203
3060,25,203
3061,27,203
3062,27,203
3063,27,203
3064,28,203
3065,28,203
3066,28,203
3067,29,203
3068,29,203
3069,29,203
3070,29,203
3071,29,203
3072,29,203
3073,29,203
3074,29,203
3075,29,203
3076,29,203
3077,29,203
3078,29,203
3079,29,203
3080,29,203
3081,29,203
3082,29,203
3083,29,203
3084,29,203
3085,29,203
3086,29,203
3087,29,203
3088,29,203
3089,29,203
3090,29,203
3091,29,203
3092,25,217
3093,27,217
3094,27,217
3095,28,217
3096,28,217
3097,28,217
3098,29,217
3099,29,217
3100,29,217
3101,29,217
3102,29,217
3103,29,217
3104,29,217
3105,30,217
3106,30,217
3107,30,217
3108,30,217
3109,30,217
3110,30,217
3111,30,217
3112,30,217
3113,30,217
3114,26,232
3115,26,232
3116,29,232
3117,29,232
3118,29,232
3119,30,232
3120,30,232
3121,30,232
3122,30,232
3123,30,232
3124,31,232
3125,31,232
3126,31,232
3127,31,232
3128,31,232
3129,31,232
3130,31,232
3131,31,232
3132,31,232
3133,31,232
3134,31,232
3135,31,232
3136,31,232
3137,31,232
3138,31,232
3139,31,232
3140,31,232
3141,26,248
3142,29,248
3143,31,248
3144,31,248
3145,31,248
3146,31,248
3147,31,248
3148,31,248
3149,31,248
3150,32,248
3151,32,248
3152,32,248
3153,32,248
3154,32,248
3155,32,248
3156,32,248
3157,28,264
3158,28,264
3159,30,264
3160,32,264
3161,33,264
3162,33,264
3163,33,264
3164,33,264
3165,33,264
3166,33,264
3167,33,264
3168,33,264
3169,33,264
3170,33,264
3171,33,264
3172,33,264
3173,32,280
3174,32,280
3175,32,280
3176,33,280
3177,34,280
3178,34,280
3179,34,280
3180,34,280
3181,34,280
3182,34,280
3183,34,280
3184,34,280
3185,34,280
3186,34,280
3187,34,280
3188,34,280
3189,34,280
3190,34,280
3191,34,280
3192,34,280
3193,26,297
3194,30,297
3195,33,297
3196,33,297
3197,33,297
3198,35,297
3199,35,297
3200,35,297
3201,35,297
3202,35,297
3203,35,297
3204,35,297
3205,35,297
3206,35,297
3207,35,297
3208,35,297
3209,35,297
3210,34,315
3211,34,315
3212,34,315
3213,35,315
3214,35,315
3215,36,315
3216,36,315
3217,36,315
3218,36,315
3219,36,315
3220,36,315
3221,36,315
3222,36,315
3223,36,315
3224,36,315
3225,34,333
3226,36,333
3227,36,333
3228,36,333
3229,37,333
3230,37,333
3231,37,333
3232,37,333
3233,37,333
3234,37,333
3235,31,351
3236,36,351
3237,37,351
3238,37,351
3239,38,351
3240,38,351
3241,38,351
3242,38,351
3243,38,351
3244,38,351
3245,38,351
3246,38,351
3247,38,351
3248,38,351
3249,38,351
3250,38,351
3251,30,370
3252,36,370
3253,36,370
3254,38,370
3255,38,370
3256,39,370
3257,39,370
3258,39,370
3259,39,370
3260,39,370
3261,39,370
3262,39,370
3263,39,370
3264,39,370
3265,39,370
3266,39,370
3267,39,370
3268,39,370
3269,39,370
3270,39,370
3271,39,370
3272,36,390
3273,37,390
3274,39,390
3275,39,390
3276,39,390
3277,39,390
3278,39,390
3279,40,390
3280,40,390
3281,40,390
3282,40,390
3283,40,390
3284,40,390
3285,40,390
3286,40,390
3287,40,390
3288,40,390
3289,40,390
3290,40,390
3291,40,390
3292,37,410
3293,37,410
3294,39,410
3295,39,410
3296,40,410
3297,40,410
3298,40,410
3299,41,410
3300,41,410
3301,41,410
3302,41,410
3303,41,410
3304,41,410
3305,41,410
3306,41,410
3307,41,410
3308,41,410
3309,41,410
3310,40,430
3311,40,430
3312,41,430
3313,41,430
3314,41,430
3315,41,430
3316,41,430
3317,41,430
3318,41,430
3319,41,430
3320,42,430
3321,42,430
3322,42,430
3323,42,430
3324,42,430
3325,42,430
3326,42,430
3327,42,430
3328,42,430
3329,41,451
3330,41,451
3331,42,451
3332,42,451
3333,43,451
3334,43,451
3335,43,451
3336,43,451
3337,43,451
3338,43,451
3339,43,451
3340,43,451
3341,43,451
3342,43,451
3343,43,451
3344,43,451
3345,43,451
3346,40,473
3347,42,473
3348,42,473
3349,42,473
3350,43,473
3351,43,473
3352,44,473
3353,44,473
3354,44,473
3355,44,473
3356,44,473
3357,44,473
3358,44,473
3359,44,473
3360,44,473
3361,44,473
3362,41,495
3363,41,495
3364,42,495
3365,44,495
3366,44,495
3367,44,495
3368,44,495
3369,44,495
3370,44,495
3371,45,495
3372,45,495
3373,45,495
3374,45,495
3375,45,495
3376,45,495
3377,45,495
3378,45,495
3379,45,495
3380,45,495
3381,45,495
3382,40,517
3383,40,517
3384,43,517
3385,43,517
3386,45,517
3387,45,517
3388,46,517
3389,46,517
3390,46,517
3391,46,517
3392,46,517
3393,46,517
3394,46,517
3395,46,517
3396,46,517
3397,46,517
3398,42,540
3399,43,540
3400,44,540
3401,44,540
3402,46,540
3403,46,540
3404,46,540
3405,46,540
3406,46,540
3407,47,540
3408,47,540
3409,47,540
3410,47,540
3411,47,540
3412,47,540
3413,47,540
3414,47,540
3415,47,540
3416,44,564
3417,45,564
3418,45,564
3419,47,564
3420,47,564
3421,47,564
3422,48,564
3423,48,564
3424,48,564
3425,48,564
3426,48,564
3427,48,564
3428,48,564
3429,48,564
3430,48,564
3431,44,588
3432,45,588
3433,45,588
3434,46,588
3435,47,588
3436,47,588
3437,48,588
3438,49,588
3439,49,588
3440,49,588
3441,49,588
3442,49,588
3443,49,588
3444,49,588
3445,49,588
3446,49,588
3447,49,588
3448,49,588
3449,49,588
3450,49,588
3451,49,588
3452,49,588
3453,47,612
3454,48,612
3455,48,612
3456,48,612
3457,48,612
3458,49,612
3459,49,612
3460,49,612
3461,49,612
3462,49,612
3463,50,612
3464,50,612
3465,50,612
3466,50,612
3467,50,612
3468,50,612
3469,50,612
3470,50,612
3471,50,612
3472,50,612
3473,47,637
3474,48,637
3475,48,637
3476,49,637
3477,49,637
3478,50,637
3479,50,637
3480,51,637
3481,51,637
3482,51,637
3483,46,663
3484,48,663
3485,49,663
3486,50,663
3487,50,663
3488,51,663
3489,52,663
3490,52,663
3491,52,663
3492,52,663
3493,52,663
3494,52,663
3495,52,663
3496,49,689
3497,50,689
3498,50,689
3499,51,689
3500,51,689
3501,52,689
3502,52,689
3503,53,689
3504,53,689
3505,53,689
3506,53,689
3507,53,689
3508,53,689
3509,53,689
3510,51,715
3511,52,715
3512,53,715
3513,53,715
3514,53,715
3515,54,715
3516,54,715
3517,54,715
3518,54,715
3519,54,715
3520,54,742
3521,55,742
3522,55,742
3523,55,742
3524,55,742
3525,55,742
3526,55,742
3527,55,742
3528,55,742
3529,55,742
3530,55,742
3531,55,742
3532,54,770
3533,54,770
3534,54,770
3535,54,770
3536,54,770
3537,54,770
3538,55,770
3539,55,770
3540,56,770
3541,56,770
3542,56,770
3543,56,770
3544,56,770
3545,56,770
3546,56,770
3547,56,770
3548,56,770
3549,53,798
3550,55,798
3551,55,798
3552,55,798
3553,56,798
3554,57,798
3555,57,798
3556,57,798
3557,57,798
3558,57,798
3559,57,798
3560,57,798
3561,57,798
3562,57,798
3563,57,798
3564,57,798
3565,52,826
3566,55,826
3567,55,826
3568,57,826
3569,57,826
3570,58,826
3571,58,826
3572,58,826
3573,55,855
3574,59,855
3575,59,855
3576,59,855
3577,59,855
3578,59,855
3579,59,855
3580,59,855
3581,59,885
3582,59,885
3583,60,885
3584,60,885
3585,60,885
3586,60,885
3587,60,885
3588,60,885
3589,60,885
3590,57,915
3591,60,915
3592,60,915
3593,60,915
3594,60,915
3595,61,915
3596,61,915
3597,61,915
3598,61,915
3599,61,915
3600,61,915
3601,56,945
3602,60,945
3603,60,945
3604,61,945
3605,62,945
3606,62,945
3607,62,945
3608,62,945
3609,62,945
3610,62,945
3611,62,945
3612,62,945
3613,62,945
3614,62,945
3615,62,945
3616,60,976
3617,62,976
3618,63,976
3619,63,976
3620,63,976
3621,61,1008
3622,63,1008
3623,63,1008
3624,64,1008
3625,64,1008
3626,64,1008
3627,64,1008
3628,64,1008
3629,64,1008
3630,64,1008
3631,56,1040
3632,59,1040
3633,60,1040
3634,61,1040
3635,64,1040
3636,64,1040
3637,65,1040
3638,65,1040
3639,65,1040
3640,65,1040
3641,64,1072
3642,65,1072
3643,65,1072
3644,66,1072
3645,66,1072
3646,66,1072
3647,62,1105
3648,65,1105
3649,67,1105
3650,67,1105
3651,67,1105
3652,66,1139
3653,66,1139
3654,67,1139
3655,67,1139
3656,67,1139
3657,68,1139
3658,68,1139
3659,68,1139
3660,68,1139
3661,68,1139
3662,68,1139
3663,68,1139
3664,68,1139
3665,68,1173
3666,68,1173
3667,68,1173
3668,68,1173
3669,69,1173
3670,69,1173
3671,69,1173
3672,64,1207
3673,67,1207
3674,68,1207
3675,68,1207
3676,68,1207
3677,69,1207
3678,69,1207
3679,69,1207
3680,70,1207
3681,70,1207
3682,70,1207
3683,67,1242
3684,68,1242
3685,69,1242
3686,69,1242
3687,69,1242
3688,70,1242
3689,71,1242
3690,71,1242
3691,71,1242
3692,71,1242
3693,71,1242
3694,65,1278
3695,72,1278
3696,72,1278
3697,72,1278
3698,69,1314
3699,73,1314
3700,73,1314
3701,73,1314
3702,73,1314
3703,73,1314
3704,68,1350
3705,72,1350
3706,74,1350
3707,74,1350
3708,74,1350
3709,66,1387
3710,74,1387
3711,75,1387
3712,75,1387
3713,75,1387
3714,73,1425
3715,76,1425
3716,76,1425
3717,76,1425
3718,77,1463
3719,77,1463
3720,77,1463
3721,77,1463
3722,77,1463
3723,77,1463
3724,76,1501
3725,77,1501
3726,78,1501
3727,78,1501
3728,78,1501
3729,78,1501
3730,78,1501
3731,78,1501
3732,78,1540
3733,78,1540
3734,79,1540
3735,79,1540
3736,79,1540
3737,73,1580
3738,80,1580
3739,80,1580
3740,81,1620
3741,81,1620
3742,81,1620
3743,82,1660
3744,82,1701
3745,83,1701
3746,83,1701
3747,82,1743
3748,84,1743
3749,83,1785
3750,84,1785
3751,85,1785
3752,85,1785
3753,86,1827
3754,86,1827
3755,83,1870
3756,87,1870
3757,87,1870
3758,87,1870
3759,88,1914
3760,88,1958
3761,89,1958
3762,89,1958
3763,89,1958
3764,89,1958
3765,89,1958
3766,89,1958
3767,90,2002
3768,91,2047
3769,91,2047
3770,81,2093
3771,90,2093
3772,90,2093
3773,92,2093
3774,92,2093
3775,92,2093
3776,91,2139
3777,93,2139
3778,93,2139
3779,93,2185
3780,94,2185
3781,94,2185
3782,91,2232
3783,94,2232
3784,95,2232
3785,93,2280
3786,95,2280
3787,96,2280
3788,96,2280
3789,96,2280
3790,97,2328
3791,97,2328
3792,98,2376
3793,99,2425
3794,100,2525
3795,101,2525
3796,101,2525
3797,102,2575
3798,102,2575
3799,102,2575
3800,102,2626
3801,103,2626
3802,104,2678
3803,104,2678
3804,104,2678
3805,105,2730
3806,104,2782
3807,106,2782
3808,107,2835
3809,107,2835
3810,107,2835
3811,108,2889
3812,108,2889
3813,108,2889
3814,108,2889
3815,110,3052
3816,111,3052
3817,112,3108
3818,112,3108
3819,113,3164
3820,113,3164
3821,110,3220
3822,114,3220
3823,115,3277
3824,110,3335
3825,116,3335
3826,117,3393
3827,117,3393
3828,118,3451
3829,117,3510
3830,119,3510
3831,119,3510
3832,121,3630
3833,121,3630
3834,121,3630
3835,120,3690
3836,122,3690
3837,123,3751
3838,113,3813
3839,124,3813
3840,124,3813
3841,126,3937
3842,127,4000
3843,127,4000
3844,127,4000
3845,128,4064
3846,129,4128
3847,129,4128
3848,128,4192
3849,130,4192
3850,131,4323
3851,132,4323
3852,132,4323
3853,133,4389
3854,133,4389
3855,134,4455
3856,134,4455
3857,135,4522
3858,136,4658
3859,137,4658
3860,139,4795
3861,139,4795
3862,139,4795
3863,140,4865
3864,143,5076
3865,143,5148
3866,144,5148
3867,144,5148
3868,145,5292
3869,146,5292
3870,146,5292
3871,148,5439
3872,150,5587
3873,150,5587
3874,152,5738
3875,152,5738
3876,154,5890
3877,157,6123
3878,159,6280
3879,160,6360
3880,163,6601
3881,164,6683
3882,160,7098
3883,171,7267
3884,176,7876
3885,179,7965
3886,180,8055
3887,184,8418
3888,186,8602
3889,186,8695
3890,190,8977
3891,194,9360
3892,195,9457
3893,196,9555
3894,202,10150
3895,203,10353
3896,204,10353
3897,205,10455
3898,206,10557
3899,209,10868
3900,211,11077
3901,211,11077
3902,213,11289
3903,215,11502
3904,215,11502
3905,216,11610
3906,216,11610
3907,217,11718
3908,218,11826
3909,221,12155
3910,222,12265
3911,223,12376
3912,231,13282
3913,231,13282
3914,235,13747
3915,245,14945
3916,245,14945
3917,246,15067
3918,252,15813
3919,252,15813
3920,254,16065
3921,260,16835
3922,262,17226
3923,263,17226
3924,260,17358
3925,265,17490
3926,267,17755
3927,275,18837
3928,275,18837
3929,276,18975
3930,276,18975
3931,279,19390
3932,275,20808
3933,293,21389
3934,295,21682
3935,296,21830
3936,297,21978
3937,298,22126
3938,313,24414
3939,320,25520
3940,322,25840
3941,327,26978
3942,345,29670
3943,347,30015
3944,361,32490
3945,374,34875
3946,391,38122
3947,449,50288
3948,491,60147
3949,533,70889
3950,551,75762
3951,601,90150
3952,871,189442
3953,885,195585
3954,926,214137
3955,1051,275887
3956,1190,353727
3957,1292,416993
3958,1345,451920
3959,1386,479902
3960,2054,1054215
3961,2362,1394170
3962,3387,2867095
3963,8836,19516515

